Fault-tolerant Model Predictive Control for Spacecraft

Given the cost and critical functions of satellite constellations, ensuring mission longevity and safe decommissioning is essential for space sustainability. This article presents a Model Predictive Control for spacecraft trajectory and setpoint stabilization under multiple actuation failures. The proposed solution allows us to efficiently control the faulty spacecraft enabling safe navigation towards servicing or collision-free trajectories. The proposed scheme ensures closed-loop asymptotic stability and is shown to be recursively feasible. We demonstrate its efficacy through open-source numerical results and realistic experiments using the ATMOS platform.

==> debug_data.csv <==
time;position_x;position_y;position_z;velocity_x;velocity_y;velocity_z;orientation_x;orientation_y;orientation_z;orientation_w;angular_velocity_x;angular_velocity_y;angular_velocity_z;input_0;input_1;input_2;input_3;input_4;input_5;input_6;input_7;input_8;input_9;input_10;input_11;input_12;input_13;input_14;input_15;force_x;force_y;force_z;torque_x;torque_y;torque_z;circle_position_x;circle_position_y;circle_position_z;circle_velocity_x;circle_velocity_y;circle_velocity_z;circle_angular_velocity_x;circle_angular_velocity_y;circle_angular_velocity_z;position_error_x;position_error_y;position_error_z;velocity_error_x;velocity_error_y;velocity_error_z;orientation_error_x;orientation_error_y;orientation_error_z;orientation_error_w;angular_velocity_error_x;angular_velocity_error_y;angular_velocity_error_z;circle_position_error_x;circle_position_error_y;circle_position_error_z;circle_velocity_error_x;circle_velocity_error_y;circle_velocity_error_z;circle_angular_velocity_error_x;circle_angular_velocity_error_y;circle_angular_velocity_error_z
0.000000000000000000e+00;1.000000000000000000e+00;0.000000000000000000e+00;1.000000000000000000e+00;1.000000000000000000e+00;5.000000000000000000e-01;0.000000000000000000e+00;3.266701292872763174e-02;2.692556411481340506e-01;3.862204035220013765e-01;8.816280768439285209e-01;2.999999999999999889e-01;8.000000000000000444e-01;-1.000000000000000056e-01;3.400002807297789253e+00;2.185067748514736952e+00;-2.807297788010423820e-06;-1.061601431278705318e-06;3.399969642592432617e+00;-1.061601710743030416e-06;-6.840946477015185125e-07;3.399899771876198962e+00;-2.065498556940693419e-06;2.012842085820283373e-04;2.065498556666200534e-06;2.243655514293098329e-07;3.399993422764697293e+00;-3.140179159918181548e-16;8.635515089484741742e-16;2.623234825464002551e+00;-5.585143917920915690e+00;-1.969288459169921568e-04;-7.767585973006960742e-01;-7.227873897874439457e-01;-4.007403982322200187e-01;6.702190589559220424e-01;6.160798911059384153e-01;4.048225302889082444e-01;1.153694650647450803e+00;1.119020277733010271e+00;5.665363575088148140e-01;1.220527930276675554e-01;2.999999999999999889e-01;8.000000000000000444e-01;-1.000000000000000056e-01;-1.000000000000000000e+00;0.000000000000000000e+00;-1.000000000000000000e+00;-1.000000000000000000e+00;-5.000000000000000000e-01;0.000000000000000000e+00;-3.266701292872763174e-02;-2.692556411481340506e-01;-3.862204035220013765e-01;-8.816280768439285209e-01;-2.999999999999999889e-01;-8.000000000000000444e-01;6.999999999999999556e-01;-6.160798911059384153e-01;-4.048225302889082444e-01;-1.153694650647450803e+00;-1.119020277733010271e+00;-5.665363575088148140e-01;-1.220527930276675554e-01;-2.999999999999999889e-01;-8.000000000000000444e-01;6.999999999999999556e-01
1.000000000000000056e-01;1.097641332807305581e+00;5.022867006936948542e-02;1.001137918260472492e+00;9.530454343971526132e-01;5.045965901203870452e-01;2.319963943797585804e-02;2.426982039659578150e-02;3.036426420657641900e-01;3.869940873200615195e-01;8.703147121108271156e-01;-6.089394224062205652e-02;6.663494203193975896e-01;1.644325702756473662e-01;3.399987503857994753e+00;1.413129494155669352e+00;1.249614200360337851e-05;2.572068086343260396e-10;3.400006779849591876e+00;1.927573438954642272e-05;-6.779849592236123332e-06;3.399980724265609933e+00;3.671808069378840574e-05;2.226108699723946928e-05;-1.835991132572144472e-05;-1.112967231014275477e-05;3.399996591110838740e+00;-3.196825215862939014e-12;1.305600550784587754e-01;-9.802551079280662315e-10;-4.813156612782417909e+00;-8.846875132689207958e-05;-3.530556647172749418e+00;-3.923323842066385736e-01;-4.393410261023966701e-01;5.775643350026347100e-01;7.163481669428752863e-01;4.549121795569037729e-01;1.161589641511788784e+00;8.846499585826649303e-01;4.323014061662023289e-01;4.300585399971444678e-02;-6.089394224062205652e-02;6.663494203193975896e-01;1.644325702756473662e-01;-1.097641332807305581e+00;-5.022867006936948542e-02;-1.001137918260472492e+00;-9.530454343971526132e-01;-5.045965901203870452e-01;-2.319963943797585804e-02;-2.426982039659578150e-02;-3.036426420657641900e-01;-3.869940873200615195e-01;-8.703147121108271156e-01;6.089394224062205652e-02;-6.663494203193975896e-01;4.355674297243525839e-01;-7.163481669428752863e-01;-4.549121795569037729e-01;-1.161589641511788784e+00;-8.846499585826649303e-01;-4.323014061662023289e-01;-4.300585399971444678e-02;6.089394224062205652e-02;-6.663494203193975896e-01;4.355674297243525839e-01
2.000000000000000111e-01;1.190301575477722196e+00;1.008839931473067830e-01;1.003927132324967220e+00;9.001901226047738236e-01;5.081430833280634607e-01;3.288449040633464188e-02;1.030818656002180887e-02;3.259035167840828584e-01;4.021504516438333399e-01;8.555440685787446542e-01;-2.529605230492905643e-01;5.191027206364027258e-01;3.990905861494679630e-01;3.399995947241246430e+00;-4.331854681926049473e-10;4.052758753511326008e-06;2.654476597713339991e-01;3.399995947724973711e+00;5.054216466242924319e-11;4.052275027272160454e-06;2.280287390322073726e+00;2.374362148723859785e-05;2.374325869085139350e-05;-1.187467485036135869e-05;-1.186876870362464980e-05;3.399994993041110636e+00;-1.914629974641498668e-12;1.672925699926402610e+00;-5.068187915287971730e-10;-4.254248739456388151e+00;-7.123032373207599814e-05;-5.072920693476246967e+00;-2.072483151131764567e-01;-4.672859420204245051e-01;2.417807669277421134e-01;7.959752336622506474e-01;4.922830157543723884e-01;1.165826847991937587e+00;7.101507359005149178e-01;3.118774517728726270e-01;4.450057135105036504e-02;-2.529605230492905643e-01;5.191027206364027258e-01;3.990905861494679630e-01;-1.190301575477722196e+00;-1.008839931473067830e-01;-1.003927132324967220e+00;-9.001901226047738236e-01;-5.081430833280634607e-01;-3.288449040633464188e-02;-1.030818656002180887e-02;-3.259035167840828584e-01;-4.021504516438333399e-01;-8.555440685787446542e-01;2.529605230492905643e-01;-5.191027206364027258e-01;2.009094138505320148e-01;-7.959752336622506474e-01;-4.922830157543723884e-01;-1.165826847991937587e+00;-7.101507359005149178e-01;-3.118774517728726270e-01;-4.450057135105036504e-02;2.529605230492905643e-01;-5.191027206364027258e-01;2.009094138505320148e-01
3.000000000000000444e-01;1.277498592691800994e+00;1.517604044555498632e-01;1.007310226890947513e+00;8.437504169426338629e-01;5.087859613663557878e-01;3.496144432666047769e-02;-4.085555218471563152e-03;3.382367804085860130e-01;4.263231235544087672e-01;8.389444456817167772e-01;-3.516651265890340383e-01;3.610593355908006674e-01;5.010729032852859754e-01;3.399980841156153843e+00;-3.232882773902546459e-10;1.915884384570683372e-05;2.039175249485053243e+00;3.399980841569372192e+00;8.992864478844986985e-11;1.915843062764800017e-05;8.466394578991238706e-01;5.907730900264193875e-05;5.907699908981374362e-05;-2.954196295942404356e-05;-2.953519557829156948e-05;3.399978854309560816e+00;-1.004271849254374608e-12;2.487795537713947791e+00;-2.677637213168594280e-10;-3.914108657833515803e+00;-1.772314666301712954e-04;-5.887774392292277170e+00;-1.094619979594624731e-01;-4.842869036534295235e-01;-1.431042957760264023e-01;8.619392158226704126e-01;5.200843657534307551e-01;1.170239170023716468e+00;6.107439615229437457e-01;2.420766617707373891e-01;4.359961685935367232e-02;-3.516651265890340383e-01;3.610593355908006674e-01;5.010729032852859754e-01;-1.277498592691800994e+00;-1.517604044555498632e-01;-1.007310226890947513e+00;-8.437504169426338629e-01;-5.087859613663557878e-01;-3.496144432666047769e-02;4.085555218471563152e-03;-3.382367804085860130e-01;-4.263231235544087672e-01;-8.389444456817167772e-01;3.516651265890340383e-01;-3.610593355908006674e-01;9.892709671471400235e-02;-8.619392158226704126e-01;-5.200843657534307551e-01;-1.170239170023716468e+00;-6.107439615229437457e-01;-2.420766617707373891e-01;-4.359961685935367232e-02;3.516651265890340383e-01;-3.610593355908006674e-01;9.892709671471400235e-02
4.000000000000000222e-01;1.358959214212388078e+00;2.025136998485850826e-01;1.010698979048108459e+00;7.854945712630267973e-01;5.056361305185264055e-01;3.286533360961653438e-02;-1.777753838821748492e-02;3.417981674614247734e-01;4.523328813208813415e-01;8.235611308972861089e-01;-4.030685759245949407e-01;1.966500818563463038e-01;4.480101592561224200e-01;3.399965215696263865e+00;-6.051490947880290226e-11;3.478430373395261210e-05;1.878053976059153252e+00;3.399965215627458459e+00;-1.293219823833612422e-10;3.478437254146999447e-05;1.284408670086544468e+00;5.368468163064278787e-05;5.368473323515070652e-05;-2.684172265365434388e-05;-2.684298475128073103e-05;3.399968216558790779e+00;-4.431114439205083012e-13;2.847019028035812305e+00;-1.180418870792678108e-10;-3.637398216311912069e+00;-1.610541222707285829e-04;-6.246987244713087861e+00;-6.635390260864557077e-02;-4.981161754491491012e-01;-7.123743657370945614e-02;9.207646432335445663e-01;5.440402317985908454e-01;1.172696271060206907e+00;5.653325955115197088e-01;2.366656391688409244e-01;4.388169914839659680e-03;-4.030685759245949407e-01;1.966500818563463038e-01;4.480101592561224200e-01;-1.358959214212388078e+00;-2.025136998485850826e-01;-1.010698979048108459e+00;-7.854945712630267973e-01;-5.056361305185264055e-01;-3.286533360961653438e-02;1.777753838821748492e-02;-3.417981674614247734e-01;-4.523328813208813415e-01;-8.235611308972861089e-01;4.030685759245949407e-01;-1.966500818563463038e-01;1.519898407438775578e-01;-9.207646432335445663e-01;-5.440402317985908454e-01;-1.172696271060206907e+00;-5.653325955115197088e-01;-2.366656391688409244e-01;-4.388169914839659680e-03;4.030685759245949407e-01;-1.966500818563463038e-01;1.519898407438775578e-01
5.000000000000000000e-01;1.434578957449704095e+00;2.527882309623733503e-01;1.013749595796553216e+00;7.269721017767253324e-01;4.992628824758914008e-01;2.805515180328700675e-02;-3.007951583220063937e-02;3.371725919210842304e-01;4.770994331247554454e-01;8.110400710794476442e-01;-4.350171123903938120e-01;2.757621210741900697e-02;4.213757309137068363e-01;3.399999373174634520e+00;-3.060453744999060526e-07;6.246400712518960640e-07;1.691582508753157965e+00;3.399701290653390107e+00;3.060429624249109586e-07;1.255173456933304172e-08;1.694042058400338835e+00;6.584157118538434577e-07;1.565451954688492633e-04;-3.007135477479418448e-07;-9.137578979172657883e-08;3.399949302008052232e+00;-1.490779729966225894e-15;2.884701229883248619e+00;-1.227136320586495531e-15;-3.414075459480310215e+00;-1.575957005182427630e-04;-6.284650531891303515e+00;-6.182976865497644831e-02;-5.092662296896064422e-01;3.447799287901172718e-04;9.749855008868103523e-01;5.669911865634583714e-01;1.171700012245824540e+00;5.191184735026235231e-01;2.222167103882764505e-01;-2.562904580983647873e-02;-4.350171123903938120e-01;2.757621210741900697e-02;4.213757309137068363e-01;-1.434578957449704095e+00;-2.527882309623733503e-01;-1.013749595796553216e+00;-7.269721017767253324e-01;-4.992628824758914008e-01;-2.805515180328700675e-02;3.007951583220063937e-02;-3.371725919210842304e-01;-4.770994331247554454e-01;-8.110400710794476442e-01;4.350171123903938120e-01;-2.757621210741900697e-02;1.786242690862931415e-01;-9.749855008868103523e-01;-5.669911865634583714e-01;-1.171700012245824540e+00;-5.191184735026235231e-01;-2.222167103882764505e-01;2.562904580983647873e-02;4.350171123903938120e-01;-2.757621210741900697e-02;1.786242690862931415e-01
5.999999999999999778e-01;1.504386818237750667e+00;3.023000156682990602e-01;1.016231506153606023e+00;6.692927201861784692e-01;4.904407445443773605e-01;2.135781455403040416e-02;-3.979494729780500700e-02;3.245201057575118342e-01;5.016470712478922067e-01;8.009077843529243124e-01;-4.665514719770784691e-01;-1.453423809563457736e-01;4.204344099105712385e-01;3.399999413507161616e+00;-2.138375781769245527e-07;5.864928384902531184e-07;1.566182934804658089e+00;3.399015227700374897e+00;2.138375909444165176e-07;1.588176693354484763e-07;2.000754907876753030e+00;5.437883670843273636e-05;5.405808033165304877e-05;-2.718369202407637289e-05;-2.703476649602407387e-05;3.399907842103330413e+00;2.312022269588495080e-15;2.692424159856790844e+00;1.427112616551736055e-14;-3.232076053215630740e+00;-1.626553755601862421e-04;-6.092332001960104826e+00;-8.489804186958614662e-02;-5.182975869289213611e-01;5.226659415205377190e-02;1.024424659828050199e+00;5.879094810363281187e-01;1.167762151460996822e+00;4.701196000888898663e-01;1.960985888920582787e-01;-5.472352783430561862e-02;-4.665514719770784691e-01;-1.453423809563457736e-01;4.204344099105712385e-01;-1.504386818237750667e+00;-3.023000156682990602e-01;-1.016231506153606023e+00;-6.692927201861784692e-01;-4.904407445443773605e-01;-2.135781455403040416e-02;3.979494729780500700e-02;-3.245201057575118342e-01;-5.016470712478922067e-01;-8.009077843529243124e-01;4.665514719770784691e-01;1.453423809563457736e-01;1.795655900894287393e-01;-1.024424659828050199e+00;-5.879094810363281187e-01;-1.167762151460996822e+00;-4.701196000888898663e-01;-1.960985888920582787e-01;5.472352783430561862e-02;4.665514719770784691e-01;1.453423809563457736e-01;1.795655900894287393e-01
6.999999999999999556e-01;1.568505140911643725e+00;3.508399201928501521e-01;1.017978368562771019e+00;6.132152468651237420e-01;4.798792779306427780e-01;1.322668360707409015e-02;-4.649542760242204864e-02;3.035866022363281069e-01;5.269311999221144571e-01;7.924751483190560775e-01;-5.115095868367087739e-01;-3.216039508819110715e-01;4.367499065719413487e-01;2.939337188344119056e+00;-6.287770155509304197e-07;4.478984581171266558e-07;1.051677458346090166e+00;2.582798056379231877e+00;-2.525259237715949881e-08;-1.555007556464112037e-07;1.408217682646395241e+00;5.865325655560777465e-05;5.820062102402876332e-05;-2.929660307488750920e-05;-2.913033571440266524e-05;3.399773324009163655e+00;1.222793353865815157e-10;2.305336122725448078e+00;3.146428424023466352e-07;-3.062239157303555448e+00;-1.752808163689267124e-04;-5.705109131969490655e+00;-1.313325018965134372e-01;-3.991015373673871269e-01;8.556932221972629593e-02;1.068857838020948803e+00;6.056798342677442992e-01;1.160481588136010211e+00;4.194825497970317008e-01;1.594091291396358967e-01;-9.294238706832737285e-02;-5.115095868367087739e-01;-3.216039508819110715e-01;4.367499065719413487e-01;-1.568505140911643725e+00;-3.508399201928501521e-01;-1.017978368562771019e+00;-6.132152468651237420e-01;-4.798792779306427780e-01;-1.322668360707409015e-02;4.649542760242204864e-02;-3.035866022363281069e-01;-5.269311999221144571e-01;-7.924751483190560775e-01;5.115095868367087739e-01;3.216039508819110715e-01;1.632500934280586291e-01;-1.068857838020948803e+00;-6.056798342677442992e-01;-1.160481588136010211e+00;-4.194825497970317008e-01;-1.594091291396358967e-01;9.294238706832737285e-02;5.115095868367087739e-01;3.216039508819110715e-01;1.632500934280586291e-01
7.999999999999999334e-01;1.627124169936589704e+00;3.982705505139801927e-01;1.018861508013597206e+00;5.593408572672350365e-01;4.682924326508630108e-01;3.969752924918393613e-03;-5.097181942433761520e-02;2.745460334853972451e-01;5.535317073888178507e-01;7.846202890807935093e-01;-5.815711627484774215e-01;-4.587375512403610855e-01;4.624195704359644332e-01;2.444274954698285318e-01;1.527046171662258756e+00;-6.429712176092817605e-06;-6.429720081725130435e-06;-6.429705329249960049e-06;1.193553682996512100e+00;8.906499469335835140e-02;6.429697423717081264e-06;-8.249551564743822643e-06;1.989663809110991770e-04;3.725055936984513125e-06;3.202946651881401519e-07;3.398277256505132016e+00;4.304199855162005243e-15;1.754726052809382209e+00;9.563563829796167959e-12;-2.875962355464745990e+00;-1.866714787441827133e-04;-5.153003309304946988e+00;-1.972261444446370970e-01;1.282618676949055792e-01;8.006023958211061498e-02;1.108251115411953869e+00;6.193405997498515614e-01;1.148463835537094635e+00;3.700577761292606627e-01;1.141214537814100871e-01;-1.497103169001968714e-01;-5.815711627484774215e-01;-4.587375512403610855e-01;4.624195704359644332e-01;-1.627124169936589704e+00;-3.982705505139801927e-01;-1.018861508013597206e+00;-5.593408572672350365e-01;-4.682924326508630108e-01;-3.969752924918393613e-03;5.097181942433761520e-02;-2.745460334853972451e-01;-5.535317073888178507e-01;-7.846202890807935093e-01;5.815711627484774215e-01;4.587375512403610855e-01;1.375804295640355446e-01;-1.108251115411953869e+00;-6.193405997498515614e-01;-1.148463835537094635e+00;-3.700577761292606627e-01;-1.141214537814100871e-01;1.497103169001968714e-01;5.815711627484774215e-01;4.587375512403610855e-01;1.375804295640355446e-01
8.999999999999999112e-01;1.680486089773611358e+00;4.445205627575758989e-01;1.018782853156952495e+00;5.081071362715862128e-01;4.562584582592228433e-01;-6.070655690357648973e-03;-5.711517191409597877e-02;2.406768890638093517e-01;5.813078349598979067e-01;7.751733310828140544e-01;-6.853822247731873318e-01;-4.209800088189712963e-01;4.833128747203416786e-01;-7.984418390943144142e-08;1.468266149389880981e+00;1.258183460157914942e-02;-1.574227984199303757e-08;7.909816021197216160e-08;1.371667633717740031e+00;1.091788254051499485e-01;-1.744813133194450919e-07;1.933957600961933100e-05;1.922046270360022274e-05;-9.661890555049737269e-06;-9.618128800152491071e-06;1.910901023968387236e+00;-5.889017534286063927e-07;2.581733383306858087e+00;-1.145843800214100457e-06;-2.718173312578461509e+00;-5.784005806842178378e-05;-4.492636142020798751e+00;8.049994995366209494e-02;1.480847317041983358e-01;2.318340799656464987e-02;1.143031653772416778e+00;6.283389170995427042e-01;1.129469430979347377e+00;3.281842537829733342e-01;6.577387210210472457e-02;-2.312300001983309816e-01;-6.853822247731873318e-01;-4.209800088189712963e-01;4.833128747203416786e-01;-1.680486089773611358e+00;-4.445205627575758989e-01;-1.018782853156952495e+00;-5.081071362715862128e-01;-4.562584582592228433e-01;6.070655690357648973e-03;5.711517191409597877e-02;-2.406768890638093517e-01;-5.813078349598979067e-01;-7.751733310828140544e-01;6.853822247731873318e-01;4.209800088189712963e-01;1.166871252796582992e-01;-1.143031653772416778e+00;-6.283389170995427042e-01;-1.129469430979347377e+00;-3.281842537829733342e-01;-6.577387210210472457e-02;2.312300001983309816e-01;6.853822247731873318e-01;4.209800088189712963e-01;1.166871252796582992e-01
9.999999999999998890e-01;1.728859795892009554e+00;4.895436163631247672e-01;1.017693062256036063e+00;4.595905117397485196e-01;4.437487035156851278e-01;-1.623465659970629860e-02;-6.554067615338574071e-02;2.069419721031796333e-01;6.085607949850200260e-01;7.632386250437043218e-01;-6.499451565372237338e-01;-3.769876981358185608e-01;4.819241690027232239e-01;-3.054582528968679675e-07;1.341877729597162006e+00;2.197492119667082411e-01;3.017882621545768422e-07;3.316227783976393719e-07;1.519130422651390644e+00;4.249651890481541405e-02;-3.353796634201294780e-07;4.289241151234922297e-05;4.241446993850167074e-05;-2.141449379727238458e-05;-2.123894692656626463e-05;1.386280468308022318e+00;-4.311474395233023748e-07;2.542574853995822615e+00;6.238532834189447080e-08;-2.598762481132955493e+00;-1.279603221746895294e-04;-3.928855691065956002e+00;1.387552670586038595e-01;1.561626945273476286e-01;-4.254085805776940815e-02;1.175572502841051303e+00;6.346341008267328831e-01;1.105556020018922725e+00;3.223476697479102926e-01;5.987062037792606484e-02;-2.465668010453855863e-01;-6.499451565372237338e-01;-3.769876981358185608e-01;4.819241690027232239e-01;-1.728859795892009554e+00;-4.895436163631247672e-01;-1.017693062256036063e+00;-4.595905117397485196e-01;-4.437487035156851278e-01;1.623465659970629860e-02;6.554067615338574071e-02;-2.069419721031796333e-01;-6.085607949850200260e-01;-7.632386250437043218e-01;6.499451565372237338e-01;3.769876981358185608e-01;1.180758309972767539e-01;-1.175572502841051303e+00;-6.346341008267328831e-01;-1.105556020018922725e+00;-3.223476697479102926e-01;-5.987062037792606484e-02;2.465668010453855863e-01;6.499451565372237338e-01;3.769876981358185608e-01;1.180758309972767539e-01
1.099999999999999867e+00;1.772494700314140914e+00;5.332738977143973713e-01;1.015577837247991333e+00;4.133259857416737293e-01;4.304406666655857250e-01;-2.651580377907691508e-02;-7.344223840192665165e-02;1.760272247613302310e-01;6.334392987505952366e-01;7.499168677658163418e-01;-5.847129978423566410e-01;-3.297604523367694829e-01;4.561691236596217003e-01;2.205759565226771469e-08;1.216958473276434471e+00;1.760195401475262711e-01;1.786404410605435611e-07;2.722209757453474249e-03;1.395699919540187350e+00;1.650054176054091011e-08;2.172381207321557330e-07;1.291844930384744934e-05;1.294739756359022829e-05;-6.461146659614761075e-06;-6.471776774176057754e-06;1.200108378975659473e+00;2.662443912926039588e-07;2.211654075507982764e+00;5.197015905413849452e-07;-2.439360672105040706e+00;-3.879877030122850070e-05;-3.411761668537660608e+00;1.213854531690148897e-01;1.392977660885539315e-01;-4.289797071949617846e-02;1.207732375956533488e+00;6.413304861598473350e-01;1.080886851634272894e+00;3.196939189685313876e-01;7.373269419949018966e-02;-2.460140954611199360e-01;-5.847129978423566410e-01;-3.297604523367694829e-01;4.561691236596217003e-01;-1.772494700314140914e+00;-5.332738977143973713e-01;-1.015577837247991333e+00;-4.133259857416737293e-01;-4.304406666655857250e-01;2.651580377907691508e-02;7.344223840192665165e-02;-1.760272247613302310e-01;-6.334392987505952366e-01;-7.499168677658163418e-01;5.847129978423566410e-01;3.297604523367694829e-01;1.438308763403782775e-01;-1.207732375956533488e+00;-6.413304861598473350e-01;-1.080886851634272894e+00;-3.196939189685313876e-01;-7.373269419949018966e-02;2.460140954611199360e-01;5.847129978423566410e-01;3.297604523367694829e-01;1.438308763403782775e-01
1.199999999999999956e+00;1.811600166255755484e+00;5.756480844959461773e-01;1.012432976681262753e+00;3.689874871141765045e-01;4.166691202339893874e-01;-3.676362825383887312e-02;-8.056143638810976670e-02;1.483455680380537656e-01;6.556327669412502779e-01;7.359681530633727098e-01;-5.274485949344273061e-01;-2.874453155172213004e-01;4.321356590371124295e-01;8.966921079130277635e-09;1.094958800601605331e+00;1.406961024388884152e-01;2.018450157747545605e-07;3.288463115040696910e-02;1.268539534189373708e+00;-1.546022359683402835e-08;1.953252228905949733e-07;1.217051598294336552e-05;1.216562613825616541e-05;-6.084932261358745554e-06;-6.083138799471747449e-06;1.026717370304924604e+00;1.940918958375286335e-07;1.919218320469707750e+00;4.384068762776797568e-07;-2.255686490759403640e+00;-3.650421318203002054e-05;-2.945935058275860552e+00;1.071000847019763086e-01;1.235654692241038438e-01;-4.165937822431670101e-02;1.239290248875505096e+00;6.493234663015535757e-01;1.056379230951599801e+00;3.105047154966149581e-01;8.573821852051410897e-02;-2.435801091691480180e-01;-5.274485949344273061e-01;-2.874453155172213004e-01;4.321356590371124295e-01;-1.811600166255755484e+00;-5.756480844959461773e-01;-1.012432976681262753e+00;-3.689874871141765045e-01;-4.166691202339893874e-01;3.676362825383887312e-02;8.056143638810976670e-02;-1.483455680380537656e-01;-6.556327669412502779e-01;-7.359681530633727098e-01;5.274485949344273061e-01;2.874453155172213004e-01;1.678643409628875482e-01;-1.239290248875505096e+00;-6.493234663015535757e-01;-1.056379230951599801e+00;-3.105047154966149581e-01;-8.573821852051410897e-02;2.435801091691480180e-01;5.274485949344273061e-01;2.874453155172213004e-01;1.678643409628875482e-01
1.300000000000000044e+00;1.846352533403131879e+00;6.166314054904779018e-01;1.008267142513786796e+00;3.262488035377607010e-01;4.026576198853057398e-01;-4.688189001268452255e-02;-8.706376301521169536e-02;1.236068114924050720e-01;6.755147265857058825e-01;7.216793688946298024e-01;-4.767278745217747304e-01;-2.497816344186800097e-01;4.100694404352824285e-01;3.361522772536264967e-08;9.818969601052087715e-01;1.192315960034652927e-01;1.751892704990186294e-07;4.723559365149204020e-02;1.148364149760166653e+00;-1.220097663287422419e-08;1.965995759983294102e-07;1.205451427544684690e-05;1.207057200449398176e-05;-6.028321899074383341e-06;-6.034221240907858955e-06;8.660449177370335150e-01;1.293193726538088180e-07;1.663569004899545956e+00;3.748370858188841902e-07;-2.058264781540759980e+00;-3.618762941992306672e-05;-2.529613418480121112e+00;9.570286099737591867e-02;1.101128347306148947e-01;-3.995211840210666221e-02;1.269654945782482169e+00;6.584135297213460358e-01;1.032186239646904147e+00;2.959999535631441803e-01;9.564646327356823852e-02;-2.399017392633430723e-01;-4.767278745217747304e-01;-2.497816344186800097e-01;4.100694404352824285e-01;-1.846352533403131879e+00;-6.166314054904779018e-01;-1.008267142513786796e+00;-3.262488035377607010e-01;-4.026576198853057398e-01;4.688189001268452255e-02;8.706376301521169536e-02;-1.236068114924050720e-01;-6.755147265857058825e-01;-7.216793688946298024e-01;4.767278745217747304e-01;2.497816344186800097e-01;1.899305595647175493e-01;-1.269654945782482169e+00;-6.584135297213460358e-01;-1.032186239646904147e+00;-2.959999535631441803e-01;-9.564646327356823852e-02;2.399017392633430723e-01;4.767278745217747304e-01;2.497816344186800097e-01;1.899305595647175493e-01
1.400000000000000133e+00;1.876897196358140452e+00;6.562069188889988469e-01;1.003096255936096304e+00;2.848185181854496206e-01;3.885410551572918703e-01;-5.681976183215514675e-02;-9.306422533201884340e-02;1.015452950103322705e-01;6.934045597379282500e-01;7.072607154078796032e-01;-4.312069422634623450e-01;-2.161043873341002841e-01;3.898524974815381072e-01;4.003555112444549143e-07;8.749583519922771169e-01;1.062825197191239884e-01;-4.003554694693819259e-07;5.268423625628883972e-02;1.033925107967690105e+00;4.003555047962143743e-07;4.003555465814260824e-07;1.055458808076789297e-04;1.453737267814154230e-06;-3.615035753188540114e-07;-6.192273288435257696e-07;7.205311906206171013e-01;-1.433753162871088937e-13;1.440020257190505637e+00;2.673675734060574568e-14;-1.855285176497061483e+00;-1.079803489796554689e-04;-2.160551447811239534e+00;8.633868798836621949e-02;9.812408717113595136e-02;-3.816117436123601936e-02;1.298346225057699588e+00;6.683934541876112023e-01;1.008410260557501159e+00;2.771750706937370357e-01;1.035284749408990623e-01;-2.353683647514643873e-01;-4.312069422634623450e-01;-2.161043873341002841e-01;3.898524974815381072e-01;-1.876897196358140452e+00;-6.562069188889988469e-01;-1.003096255936096304e+00;-2.848185181854496206e-01;-3.885410551572918703e-01;5.681976183215514675e-02;9.306422533201884340e-02;-1.015452950103322705e-01;-6.934045597379282500e-01;-7.072607154078796032e-01;4.312069422634623450e-01;2.161043873341002841e-01;2.101475025184618706e-01;-1.298346225057699588e+00;-6.683934541876112023e-01;-1.008410260557501159e+00;-2.771750706937370357e-01;-1.035284749408990623e-01;2.353683647514643873e-01;4.312069422634623450e-01;2.161043873341002841e-01;2.101475025184618706e-01
1.500000000000000222e+00;1.903352433097097229e+00;6.943677983272634746e-01;9.969394841933092444e-01;2.444463837703161058e-01;3.743883550207297017e-01;-6.656148636090138127e-02;-9.864390604160706844e-02;8.192684271582413580e-02;7.095703339494323636e-01;6.928689006026770292e-01;-3.899515760658284202e-01;-1.860013657447051882e-01;3.712811662561834591e-01;9.980338074640357272e-09;7.752889278019430286e-01;9.880195832049051829e-02;-1.527926682034080111e-08;5.095207023974061833e-02;9.250429563621741513e-01;1.572547224918048174e-08;1.042656193627028396e-08;1.340282142762943245e-05;1.342210122297833256e-05;-6.702689448947309846e-06;-6.709771876332278907e-06;5.915505841359076644e-01;8.246016616737008917e-08;1.243954704396723177e+00;6.527903713106769480e-08;-1.652481995190938191e+00;-4.023738397588735546e-05;-1.835505140793427525e+00;7.828849649303333547e-02;8.740908914213532666e-02;-3.594095831245872757e-02;1.324971876431630946e+00;6.790660864982653866e-01;9.851172184700313084e-01;2.548016885484536975e-01;1.095075950103763240e-01;-2.303353287541625161e-01;-3.899515760658284202e-01;-1.860013657447051882e-01;3.712811662561834591e-01;-1.903352433097097229e+00;-6.943677983272634746e-01;-9.969394841933092444e-01;-2.444463837703161058e-01;-3.743883550207297017e-01;6.656148636090138127e-02;9.864390604160706844e-02;-8.192684271582413580e-02;-7.095703339494323636e-01;-6.928689006026770292e-01;3.899515760658284202e-01;1.860013657447051882e-01;2.287188337438165187e-01;-1.324971876431630946e+00;-6.790660864982653866e-01;-9.851172184700313084e-01;-2.548016885484536975e-01;-1.095075950103763240e-01;2.303353287541625161e-01;3.899515760658284202e-01;1.860013657447051882e-01;2.287188337438165187e-01
1.600000000000000311e+00;1.925813486980873845e+00;7.311118788099251198e-01;9.898163694923264311e-01;2.049222595090351706e-01;3.602248819777580935e-01;-7.611402534281122567e-02;-1.038609189356723694e-01;6.453939295435068280e-02;7.242408896857851497e-01;6.786182358160323114e-01;-3.523734146267744616e-01;-1.591100650658461291e-01;3.543389724964018384e-01;-1.213438143371719746e-08;6.821315940896299779e-01;9.532525687279988502e-02;1.823955488398997742e-08;4.518370577210888833e-02;8.226405567345373981e-01;-1.129764440361519166e-08;-5.192450135372479507e-09;1.293691476096876303e-04;-4.655549342091375046e-08;1.200606779081847574e-08;1.974556499968410360e-08;4.782506368605225489e-01;7.769666364604965042e-08;1.072974258994464636e+00;5.924996839213393028e-08;-1.454630585839634671e+00;-1.292908404834761961e-04;-1.551224758908355206e+00;7.136683686967648654e-02;7.774568448572452550e-02;-3.373380476829566932e-02;1.349209094013060772e+00;6.902415584684669092e-01;9.623396956435781302e-01;2.295039554900779322e-01;1.136009869503243619e-01;-2.251246486146530335e-01;-3.523734146267744616e-01;-1.591100650658461291e-01;3.543389724964018384e-01;-1.925813486980873845e+00;-7.311118788099251198e-01;-9.898163694923264311e-01;-2.049222595090351706e-01;-3.602248819777580935e-01;7.611402534281122567e-02;1.038609189356723694e-01;-6.453939295435068280e-02;-7.242408896857851497e-01;-6.786182358160323114e-01;3.523734146267744616e-01;1.591100650658461291e-01;2.456610275035981394e-01;-1.349209094013060772e+00;-6.902415584684669092e-01;-9.623396956435781302e-01;-2.295039554900779322e-01;-1.136009869503243619e-01;2.251246486146530335e-01;3.523734146267744616e-01;1.591100650658461291e-01;2.456610275035981394e-01
1.700000000000000400e+00;1.944356657768056884e+00;7.664378110317990878e-01;9.817449580782199314e-01;1.660775440785793589e-01;3.460423819364596976e-01;-8.549929498554798002e-02;-1.087578357214744884e-01;4.918945550859223081e-02;7.376133492686535176e-01;6.645891043469102089e-01;-3.179656324642769483e-01;-1.351316466752802703e-01;3.388698350441016194e-01;1.321378671306023217e-08;5.969476403694948807e-01;9.377135648321599515e-02;-2.248908602281325470e-09;3.531295943638722984e-02;7.260319562890983347e-01;1.830547860273342280e-08;2.927017584725357245e-08;5.238842206658564783e-05;6.307587104340586958e-08;-1.631069238663673259e-08;-2.674361648427924681e-08;3.807612002367929405e-01;7.076423273829272897e-08;9.231318755685810062e-01;5.530186652701602315e-08;-1.264521167498805498e+00;-5.249455224649996995e-05;-1.303892949739274609e+00;6.508448289529851494e-02;6.907189858879234090e-02;-3.098493659829726007e-02;1.370792382459941949e+00;7.017367463904334857e-01;9.400823728855706163e-01;2.018045641504598864e-01;1.159226422183869121e-01;-2.199784732647176722e-01;-3.179656324642769483e-01;-1.351316466752802703e-01;3.388698350441016194e-01;-1.944356657768056884e+00;-7.664378110317990878e-01;-9.817449580782199314e-01;-1.660775440785793589e-01;-3.460423819364596976e-01;8.549929498554798002e-02;1.087578357214744884e-01;-4.918945550859223081e-02;-7.376133492686535176e-01;-6.645891043469102089e-01;3.179656324642769483e-01;1.351316466752802703e-01;2.611301649558983584e-01;-1.370792382459941949e+00;-7.017367463904334857e-01;-9.400823728855706163e-01;-2.018045641504598864e-01;-1.159226422183869121e-01;2.199784732647176722e-01;3.179656324642769483e-01;1.351316466752802703e-01;2.611301649558983584e-01
1.800000000000000488e+00;1.959043046174507641e+00;8.003424665429391682e-01;9.727407152289396786e-01;1.277768362681533376e-01;3.318140396606208964e-01;-9.474617854809672113e-02;-1.133672742798152722e-01;3.569935238865734606e-02;7.498598575090994478e-01;6.508330134971862524e-01;-2.864568030514855201e-01;-1.137800451445607763e-01;3.249688016628805021e-01;-7.337500165028547611e-10;5.186589594109383139e-01;9.408637404743448729e-02;1.760971357447624194e-08;2.364119713853243820e-02;6.363865305969059749e-01;3.645354523600986354e-09;2.052105715523013706e-08;1.866705500758510800e-04;5.887062929908178568e-09;-1.528247754135531118e-09;-2.494938966455480857e-09;2.970156666701589399e-01;4.365859248718449559e-08;7.929743420522307185e-01;4.978212638102740425e-08;-1.084600270589067161e+00;-1.866804603255015885e-04;-1.089989915281670774e+00;5.951504031102455156e-02;6.127453165825401393e-02;-2.827141611854734615e-02;1.389505211640856608e+00;7.133726230461778783e-01;9.183267644694853571e-01;1.721661174758673252e-01;1.164384810883662691e-01;-2.151233315037124061e-01;-2.864568030514855201e-01;-1.137800451445607763e-01;3.249688016628805021e-01;-1.959043046174507641e+00;-8.003424665429391682e-01;-9.727407152289396786e-01;-1.277768362681533376e-01;-3.318140396606208964e-01;9.474617854809672113e-02;1.133672742798152722e-01;-3.569935238865734606e-02;-7.498598575090994478e-01;-6.508330134971862524e-01;2.864568030514855201e-01;1.137800451445607763e-01;2.750311983371194757e-01;-1.389505211640856608e+00;-7.133726230461778783e-01;-9.183267644694853571e-01;-1.721661174758673252e-01;-1.164384810883662691e-01;2.151233315037124061e-01;2.864568030514855201e-01;1.137800451445607763e-01;2.750311983371194757e-01
1.900000000000000577e+00;1.969921895478043306e+00;8.328192605961995953e-01;9.628160571354127395e-01;8.991833382729613744e-02;3.174979320211932521e-01;-1.038861143558602596e-01;-1.177155678733935590e-01;2.390577250237014076e-02;7.611318441625486431e-01;6.373773410806404804e-01;-2.575308968054110248e-01;-9.480060875009936605e-02;3.125234976528273867e-01;-2.265853732343359101e-08;4.482831578354776192e-01;9.394487622239042213e-02;4.413200425099911829e-08;9.526914249621081660e-03;5.517549483074891681e-01;-1.743322988321148289e-08;4.039979251171235749e-09;2.523368216946865537e-04;-7.046671540213322292e-08;1.727410292988510354e-08;3.006421393623926978e-08;2.268736660499171831e-01;2.258949502415725751e-08;6.788256140702672026e-01;4.692284253206377754e-08;-9.156200907729065142e-01;-2.522190166624182768e-04;-9.056992106078468607e-01;5.423423084244030634e-02;5.422280125845301002e-02;-2.485595714240472834e-02;1.405173894749225827e+00;7.249736134688410383e-01;8.970362065056882717e-01;1.409814222223602365e-01;1.152494042500120663e-01;-2.106992745690547952e-01;-2.575308968054110248e-01;-9.480060875009936605e-02;3.125234976528273867e-01;-1.969921895478043306e+00;-8.328192605961995953e-01;-9.628160571354127395e-01;-8.991833382729613744e-02;-3.174979320211932521e-01;1.038861143558602596e-01;1.177155678733935590e-01;-2.390577250237014076e-02;-7.611318441625486431e-01;-6.373773410806404804e-01;2.575308968054110248e-01;9.480060875009936605e-02;2.874765023471725911e-01;-1.405173894749225827e+00;-7.249736134688410383e-01;-8.970362065056882717e-01;-1.409814222223602365e-01;-1.152494042500120663e-01;2.106992745690547952e-01;2.575308968054110248e-01;9.480060875009936605e-02;2.874765023471725911e-01
2.000000000000000444e+00;1.977033473432078248e+00;8.638571779043897614e-01;9.519803216870686979e-01;5.242422297316982893e-02;3.030475860508582420e-01;-1.129487205752139206e-01;-1.218251976872290893e-01;1.365776832532032345e-02;7.715645677454879836e-01;6.242276863233140460e-01;-2.310775426186610082e-01;-7.797726620501628514e-02;3.017352345047916717e-01;7.873323690370439146e-09;3.848868425875060506e-01;9.398385180853005560e-02;2.103580428943749192e-08;-5.670984616876557424e-09;4.731043588583100923e-01;5.767712081548571207e-03;3.457983682438937093e-08;1.415570160751943713e-04;2.416925465178603069e-08;-5.965044820560686879e-09;-1.030379551593289999e-08;1.681452258395862709e-01;5.140515752682319911e-09;5.794843700921178398e-01;4.305223892392715778e-08;-7.582395841424355298e-01;-1.415974541701826427e-04;-7.476295477389494071e-01;4.936069276089700975e-02;4.788713537589572855e-02;-2.118477303485964691e-02;1.417663305261924966e+00;7.363649776823826265e-01;8.761599383839604460e-01;1.086343369670071946e-01;1.122709370530714512e-01;-2.068512554308377660e-01;-2.310775426186610082e-01;-7.797726620501628514e-02;3.017352345047916717e-01;-1.977033473432078248e+00;-8.638571779043897614e-01;-9.519803216870686979e-01;-5.242422297316982893e-02;-3.030475860508582420e-01;1.129487205752139206e-01;1.218251976872290893e-01;-1.365776832532032345e-02;-7.715645677454879836e-01;-6.242276863233140460e-01;2.310775426186610082e-01;7.797726620501628514e-02;2.982647654952083061e-01;-1.417663305261924966e+00;-7.363649776823826265e-01;-8.761599383839604460e-01;-1.086343369670071946e-01;-1.122709370530714512e-01;2.068512554308377660e-01;2.310775426186610082e-01;7.797726620501628514e-02;2.982647654952083061e-01
2.100000000000000533e+00;1.980411329544546906e+00;8.934403136549168289e-01;9.402400297612806268e-01;1.523789032281310657e-02;2.884117896154348992e-01;-1.219603261771351893e-01;-1.257170456436163819e-01;4.815057335066173783e-03;7.812815713375892424e-01;6.113682572278089644e-01;-2.069216252206245721e-01;-6.309992115999439599e-02;2.926420689214116466e-01;-1.858543388522874960e-08;3.284656158755638322e-01;9.351595598088296990e-02;5.011947979146076084e-08;2.005325053941125826e-08;3.998273336008433820e-01;2.215423843183500843e-02;1.148049726445047448e-08;6.671655539955543461e-04;-6.807101184288537241e-08;1.670436354318613061e-08;2.903870822004450443e-08;1.197685772113361302e-01;-7.490124167879820229e-09;4.927999008586583796e-01;4.009187090775932421e-08;-6.126226949315288772e-01;-6.670517399119482195e-04;-6.125684454682477353e-01;4.476375312783925642e-02;4.219815404106657536e-02;-1.718687364258102493e-02;1.426874191285709914e+00;7.473689371768015288e-01;8.556364469625010738e-01;7.545725087504205619e-02;1.075253845220049131e-01;-2.036510312400691691e-01;-2.069216252206245721e-01;-6.309992115999439599e-02;2.926420689214116466e-01;-1.980411329544546906e+00;-8.934403136549168289e-01;-9.402400297612806268e-01;-1.523789032281310657e-02;-2.884117896154348992e-01;1.219603261771351893e-01;1.257170456436163819e-01;-4.815057335066173783e-03;-7.812815713375892424e-01;-6.113682572278089644e-01;2.069216252206245721e-01;6.309992115999439599e-02;3.073579310785883312e-01;-1.426874191285709914e+00;-7.473689371768015288e-01;-8.556364469625010738e-01;-7.545725087504205619e-02;-1.075253845220049131e-01;2.036510312400691691e-01;2.069216252206245721e-01;6.309992115999439599e-02;3.073579310785883312e-01
2.200000000000000622e+00;1.980084482708336147e+00;9.215475865050067883e-01;9.275993351173941193e-01;-2.167474448656284136e-02;2.735383500298811943e-01;-1.309416112310765046e-01;-1.294107180344739594e-01;-2.751794348239197142e-03;7.903943233598936802e-01;5.987671561518070895e-01;-1.849484774834559142e-01;-4.997779084827876084e-02;2.853231364631306222e-01;7.776539679819710952e-09;2.846846356921369781e-01;8.649847050942796600e-02;3.133356827347838022e-08;5.856047160178675584e-09;3.257745986329886878e-01;4.540850756859897419e-02;3.325409037445926025e-08;5.842554518636595279e-02;2.761570982521274059e-02;2.262783584579666478e-10;-2.271176314376136952e-10;8.116556354930028194e-02;-1.326928587079169146e-08;4.163831581268682136e-01;3.888722094330609005e-08;-4.785522052920268554e-01;-8.604125501241796647e-02;-4.975486960582334306e-01;4.022610509052732680e-02;3.711830670914535724e-02;-1.263447578657807616e-02;1.432739517946476582e+00;7.578087898131753430e-01;8.353980732597928727e-01;4.176374497032704636e-02;1.010116491279837991e-01;-2.011513159901781589e-01;-1.849484774834559142e-01;-4.997779084827876084e-02;2.853231364631306222e-01;-1.980084482708336147e+00;-9.215475865050067883e-01;-9.275993351173941193e-01;2.167474448656284136e-02;-2.735383500298811943e-01;1.309416112310765046e-01;1.294107180344739594e-01;2.751794348239197142e-03;-7.903943233598936802e-01;-5.987671561518070895e-01;1.849484774834559142e-01;4.997779084827876084e-02;3.146768635368693556e-01;-1.432739517946476582e+00;-7.578087898131753430e-01;-8.353980732597928727e-01;-4.176374497032704636e-02;-1.010116491279837991e-01;2.011513159901781589e-01;1.849484774834559142e-01;4.997779084827876084e-02;3.146768635368693556e-01
2.300000000000000711e+00;1.976102882136601346e+00;9.481600113220570725e-01;9.140646856422119937e-01;-5.786196043068368711e-02;2.585238399958331712e-01;-1.398248524278595528e-01;-1.329271272474308874e-01;-9.164031297215685656e-03;7.990057627939771701e-01;5.863754687861213455e-01;-1.651479525316865149e-01;-3.842977252811825145e-02;2.799589957421553255e-01;7.042972957387985394e-09;2.392413286620982682e-01;8.729609153307396618e-02;3.325483827514354228e-08;9.695012914390978206e-09;2.651825284308861885e-01;6.135489176428598340e-02;3.060329823862918099e-08;1.570374684127112397e-01;1.375815695638256397e-01;-3.141360255039981873e-10;3.119015367513495908e-10;5.044829024609822493e-02;-1.028334175363782527e-08;3.494282622648498537e-01;3.709646444739042725e-08;-3.557728266754737745e-01;-2.946190379787713698e-01;-3.998765256978253912e-01;3.587759095667344966e-02;3.265373798971109992e-02;-7.976919533681792185e-03;1.435247291434302186e+00;7.675120597754829799e-01;8.153756574350309316e-01;8.342223657175046325e-03;9.281788445015387579e-02;-1.993295589802404899e-01;-1.651479525316865149e-01;-3.842977252811825145e-02;2.799589957421553255e-01;-1.976102882136601346e+00;-9.481600113220570725e-01;-9.140646856422119937e-01;5.786196043068368711e-02;-2.585238399958331712e-01;1.398248524278595528e-01;1.329271272474308874e-01;9.164031297215685656e-03;-7.990057627939771701e-01;-5.863754687861213455e-01;1.651479525316865149e-01;3.842977252811825145e-02;3.200410042578446523e-01;-1.435247291434302186e+00;-7.675120597754829799e-01;-8.153756574350309316e-01;-8.342223657175046325e-03;-9.281788445015387579e-02;1.993295589802404899e-01;1.651479525316865149e-01;3.842977252811825145e-02;3.200410042578446523e-01
2.400000000000000799e+00;1.968572036186878593e+00;9.732740358377401924e-01;8.996523606546487084e-01;-9.266486080085983845e-02;2.435811713882523044e-01;-1.484810622569375516e-01;-1.362893946784017318e-01;-1.453540702177755564e-02;8.072101619063514200e-01;5.741303661678486270e-01;-1.474412738001916467e-01;-2.827012609364002588e-02;2.765590760266852244e-01;-7.266769039382893470e-09;1.988091200244407053e-01;8.823342192142706597e-02;-1.942026827137962593e-08;-2.642062635691631484e-09;2.101084292872408832e-01;7.693411265862680481e-02;-2.404691120371542897e-08;2.562830469833138891e-01;2.478085650362139569e-01;-5.502716265178082894e-10;5.417538574764434315e-10;2.535918861891343218e-02;-5.157419062696175883e-09;2.917265464697757493e-01;-2.443466477709623816e-08;-2.437500482899754850e-01;-5.040916120280456436e-01;-3.170857646807730412e-01;3.196408525537296208e-02;2.870425686338733129e-02;-3.474538806755265996e-03;1.434471522291855816e+00;7.763260675661159960e-01;7.955076750910734518e-01;-2.387713267359067859e-02;8.325189288858855785e-02;-1.980566623899815415e-01;-1.474412738001916467e-01;-2.827012609364002588e-02;2.765590760266852244e-01;-1.968572036186878593e+00;-9.732740358377401924e-01;-8.996523606546487084e-01;9.266486080085983845e-02;-2.435811713882523044e-01;1.484810622569375516e-01;1.362893946784017318e-01;1.453540702177755564e-02;-8.072101619063514200e-01;-5.741303661678486270e-01;1.474412738001916467e-01;2.827012609364002588e-02;3.234409239733147534e-01;-1.434471522291855816e+00;-7.763260675661159960e-01;-7.955076750910734518e-01;2.387713267359067859e-02;-8.325189288858855785e-02;1.980566623899815415e-01;1.474412738001916467e-01;2.827012609364002588e-02;3.234409239733147534e-01
2.500000000000000888e+00;1.957629070390235704e+00;9.968976373242178779e-01;8.843859933269206941e-01;-1.261087268444327780e-01;2.287245646169547841e-01;-1.568934798153913401e-01;-1.395198284934481281e-01;-1.896937872662872449e-02;8.150903133366447229e-01;5.619627756645940719e-01;-1.316234464281511585e-01;-1.934346315250731058e-02;2.750358767165582696e-01;-4.701846703890024075e-10;1.627934573366821569e-01;8.928972599358722673e-02;1.534830202663809043e-09;-1.540198343492621595e-11;1.602636117325304532e-01;9.181957159773887489e-02;1.080047533388271134e-09;3.549515988470579586e-01;3.568489830501718751e-01;-2.002862839180505844e-10;-1.717401908512937670e-10;4.701284420963599935e-03;-5.732474873721124860e-10;2.423362631326757000e-01;1.491055994684815508e-09;-1.419477683774220955e-01;-7.118005822692563545e-01;-2.470375466358308014e-01;2.851619719768903535e-02;2.520831822656238730e-02;7.779274115596590544e-04;1.430541326833038918e+00;7.841221726968210515e-01;7.757439714166017852e-01;-5.472131149037967601e-02;7.248265646376655935e-02;-1.972368662759322877e-01;-1.316234464281511585e-01;-1.934346315250731058e-02;2.750358767165582696e-01;-1.957629070390235704e+00;-9.968976373242178779e-01;-8.843859933269206941e-01;1.261087268444327780e-01;-2.287245646169547841e-01;1.568934798153913401e-01;1.395198284934481281e-01;1.896937872662872449e-02;-8.150903133366447229e-01;-5.619627756645940719e-01;1.316234464281511585e-01;1.934346315250731058e-02;3.249641232834417082e-01;-1.430541326833038918e+00;-7.841221726968210515e-01;-7.757439714166017852e-01;5.472131149037967601e-02;-7.248265646376655935e-02;1.972368662759322877e-01;1.316234464281511585e-01;1.934346315250731058e-02;3.249641232834417082e-01
2.600000000000000977e+00;1.943408209752185645e+00;1.019039766672666270e+00;8.682906924179045749e-01;-1.582263184338000561e-01;2.139594643635188698e-01;-1.650491017496720503e-01;-1.426372735369355882e-01;-2.255718981880525109e-02;8.227171128110142284e-01;5.498020859121368620e-01;-1.174715035064176488e-01;-1.151185794057998750e-02;2.752697896827850377e-01;-4.430278306988981038e-10;1.308046085366136868e-01;9.043054432553117306e-02;1.382469301570160720e-09;-1.911202156153745830e-11;1.153842190893172304e-01;1.058509337728276156e-01;9.585534962725000380e-10;4.528218952126673580e-01;4.643871872981403248e-01;-1.972580808020364439e-10;-1.706491648128047908e-10;-6.934774669261257248e-11;1.228470000267090079e-02;2.001102692264469241e-01;1.274766596336477333e-09;-4.990734672440949593e-02;-9.172090828787149430e-01;-1.878255678796616757e-01;2.548739616284387277e-02;2.212351519227034186e-02;4.741769650909111178e-03;1.423600236737490032e+00;7.907887950127800991e-01;7.560447935749824433e-01;-8.407422949942176815e-02;6.068258512133006821e-02;-1.967585045915597186e-01;-1.174715035064176488e-01;-1.151185794057998750e-02;2.752697896827850377e-01;-1.943408209752185645e+00;-1.019039766672666270e+00;-8.682906924179045749e-01;1.582263184338000561e-01;-2.139594643635188698e-01;1.650491017496720503e-01;1.426372735369355882e-01;2.255718981880525109e-02;-8.227171128110142284e-01;-5.498020859121368620e-01;1.174715035064176488e-01;1.151185794057998750e-02;3.247302103172149401e-01;-1.423600236737490032e+00;-7.907887950127800991e-01;-7.560447935749824433e-01;8.407422949942176815e-02;-6.068258512133006821e-02;1.967585045915597186e-01;1.174715035064176488e-01;1.151185794057998750e-02;3.247302103172149401e-01
2.700000000000001066e+00;1.926040572336751966e+00;1.039709677804709465e+00;8.513928033710734811e-01;-1.890470777349875786e-01;1.992867253279485829e-01;-1.729359520704138731e-01;-1.456569960909366301e-01;-2.537837251335241587e-02;8.301502358801060577e-01;5.375784255032400871e-01;-1.047836048493045180e-01;-4.648890005520337800e-03;2.771302675744711785e-01;-4.051752748262486279e-10;1.022740382860605757e-01;9.102302636805177649e-02;1.255997864073017262e-09;-3.220562969209856742e-12;7.463090289490623142e-02;1.186661617592061069e-01;8.540431703470113008e-10;5.489609187893638165e-01;5.696932703327295400e-01;-1.930189150154066234e-10;-1.677888959823797142e-10;-4.148580772024964998e-10;2.602580649866209281e-02;1.639611486773910609e-01;1.091308325560473711e-09;3.278424946472796586e-02;-1.118654189482901185e+00;-1.379353406725625786e-01;2.279843453995234609e-02;1.932970638032897870e-02;8.500264034040139194e-03;1.413801776932123389e+00;7.962312349319885518e-01;7.363813212526590934e-01;-1.118512392869860927e-01;4.801729267032633919e-02;-1.965149663495683041e-01;-1.047836048493045180e-01;-4.648890005520337800e-03;2.771302675744711785e-01;-1.926040572336751966e+00;-1.039709677804709465e+00;-8.513928033710734811e-01;1.890470777349875786e-01;-1.992867253279485829e-01;1.729359520704138731e-01;1.456569960909366301e-01;2.537837251335241587e-02;-8.301502358801060577e-01;-5.375784255032400871e-01;1.047836048493045180e-01;4.648890005520337800e-03;3.228697324255287993e-01;-1.413801776932123389e+00;-7.962312349319885518e-01;-7.363813212526590934e-01;1.118512392869860927e-01;-4.801729267032633919e-02;1.965149663495683041e-01;1.047836048493045180e-01;4.648890005520337800e-03;3.228697324255287993e-01
2.800000000000001155e+00;1.905654175744355694e+00;1.058916348544735930e+00;8.337197123114133968e-01;-2.186036126351948716e-01;1.847001488114374257e-01;-1.805449892033966219e-01;-1.485908921174457775e-01;-2.750247568131705331e-02;8.374396138143118673e-01;5.252230514987669130e-01;-9.339592652050975052e-02;1.333904839730806063e-03;2.805235606088278266e-01;-1.601685913752646200e-10;7.732081926633811719e-02;9.154252683814449731e-02;8.653245532211599734e-10;-2.174784421276445930e-10;3.831863091794936171e-02;1.305447151865332112e-01;9.214020966697084950e-10;6.432558117426065980e-01;6.725074530038982479e-01;-1.374586381060952824e-10;-2.155830571120655706e-10;-3.374555559573616672e-10;3.720311407212469751e-02;1.331116574411232434e-01;9.313169519060169733e-10;1.064477940047639237e-01;-1.315763265099546553e+00;-9.590854210022603521e-02;2.043777251032638520e-02;1.688633453999427783e-02;1.199317293776724219e-02;1.401306985910355074e+00;8.003696355751500624e-01;7.167347303711950612e-01;-1.379856570944205107e-01;3.461858588770752587e-02;-1.964132188265131085e-01;-9.339592652050975052e-02;1.333904839730806063e-03;2.805235606088278266e-01;-1.905654175744355694e+00;-1.058916348544735930e+00;-8.337197123114133968e-01;2.186036126351948716e-01;-1.847001488114374257e-01;1.805449892033966219e-01;1.485908921174457775e-01;2.750247568131705331e-02;-8.374396138143118673e-01;-5.252230514987669130e-01;9.339592652050975052e-02;-1.333904839730806063e-03;3.194764393911721512e-01;-1.401306985910355074e+00;-8.003696355751500624e-01;-7.167347303711950612e-01;1.379856570944205107e-01;-3.461858588770752587e-02;1.964132188265131085e-01;9.339592652050975052e-02;-1.333904839730806063e-03;3.194764393911721512e-01
2.900000000000001243e+00;1.882373935866434644e+00;1.076667931856479798e+00;8.152996866360806560e-01;-2.469254009660023230e-01;1.701896229121697135e-01;-1.878674464992711735e-01;-1.514480623279364779e-01;-2.899008106091799722e-02;8.446264173696017563e-01;5.126687767931514816e-01;-8.314914255204808313e-02;6.546491126290091001e-03;2.853345525478317990e-01;-3.804930953082216415e-11;5.544772560518552995e-02;9.147487047233575364e-02;-6.352591094904077343e-10;-2.818944639194062293e-10;5.806792355081064234e-03;1.411158037266956600e-01;-3.911991560848266039e-10;7.353295043198638803e-01;7.725602042606338760e-01;-1.133665263322216122e-10;-2.307508654432108231e-10;-2.699711856308244836e-10;4.614513369990907998e-02;1.067224616265834147e-01;7.966643566991454865e-10;1.713361555322502894e-01;-1.507889708924615046e+00;-6.057732686003879097e-02;1.834411137597591682e-02;1.469225967528500418e-02;1.526458704431822577e-02;1.386282384203645579e+00;8.031374914612307014e-01;6.970954260260184832e-01;-1.624341945156228539e-01;2.062197293463602366e-02;-1.963617980345750136e-01;-8.314914255204808313e-02;6.546491126290091001e-03;2.853345525478317990e-01;-1.882373935866434644e+00;-1.076667931856479798e+00;-8.152996866360806560e-01;2.469254009660023230e-01;-1.701896229121697135e-01;1.878674464992711735e-01;1.514480623279364779e-01;2.899008106091799722e-02;-8.446264173696017563e-01;-5.126687767931514816e-01;8.314914255204808313e-02;-6.546491126290091001e-03;3.146654474521681788e-01;-1.386282384203645579e+00;-8.031374914612307014e-01;-6.970954260260184832e-01;1.624341945156228539e-01;-2.062197293463602366e-02;1.963617980345750136e-01;8.314914255204808313e-02;-6.546491126290091001e-03;3.146654474521681788e-01
3.000000000000001332e+00;1.856321899796742114e+00;1.092971343323200450e+00;7.961618169313300353e-01;-2.740403828324262103e-01;1.557406746066269665e-01;-1.948954702845236142e-01;-1.542353190597919310e-01;-2.989365790591885785e-02;8.517436285534818463e-01;4.998506044710522844e-01;-7.391355604804203394e-02;1.106650166662322132e-02;2.914679031319713509e-01;-2.427396713720531256e-10;3.651410794148224337e-02;9.075313687759280212e-02;5.673805278501066569e-10;-1.601249795681950387e-11;-3.414216846336834330e-10;1.503322319771452642e-01;2.306498715947540371e-02;8.248942416908647823e-01;8.695785630155292711e-01;-1.655142862991120101e-10;-1.686741144140450819e-10;-2.138326299828275296e-10;5.322767634012696980e-02;8.415750680121314442e-02;6.812137164716916974e-10;2.276362492402856097e-01;-1.694472805040582397e+00;-3.092982956603982508e-02;1.648622192087508334e-02;1.272672444933474305e-02;1.832057168924308699e-02;1.368898393174240224e+00;8.044809006994417810e-01;6.774623376276883713e-01;-1.851615533026623739e-01;6.144487929020558958e-03;-1.962818339435502268e-01;-7.391355604804203394e-02;1.106650166662322132e-02;2.914679031319713509e-01;-1.856321899796742114e+00;-1.092971343323200450e+00;-7.961618169313300353e-01;2.740403828324262103e-01;-1.557406746066269665e-01;1.948954702845236142e-01;1.542353190597919310e-01;2.989365790591885785e-02;-8.517436285534818463e-01;-4.998506044710522844e-01;7.391355604804203394e-02;-1.106650166662322132e-02;3.085320968680286269e-01;-1.368898393174240224e+00;-8.044809006994417810e-01;-6.774623376276883713e-01;1.851615533026623739e-01;-6.144487929020558958e-03;1.962818339435502268e-01;7.391355604804203394e-02;-1.106650166662322132e-02;3.085320968680286269e-01
3.100000000000001421e+00;1.827617415492462927e+00;1.107831848800422403e+00;7.763359463545507211e-01;-2.999746345750957111e-01;1.413349264722204846e-01;-2.016217291948316226e-01;-1.569572220308498856e-01;-3.025892655727034641e-02;8.588168934899226281e-01;4.867056310258586205e-01;-6.557436268371349963e-02;1.496573400867254842e-02;2.988323290505514596e-01;-3.132662744281539604e-10;2.036010225514324826e-02;8.927460658796938786e-02;8.380309498309354943e-10;1.217357387236398753e-10;-4.034035768069528094e-10;1.580983809997014156e-01;4.846367215658870659e-02;9.117446274723149946e-01;9.633624582811138870e-01;-1.867472291301406339e-10;-1.367864050324355994e-10;-1.670535894593028707e-10;5.876076123141966978e-02;6.485656317495398782e-02;5.826759765026472608e-10;2.754765589220813382e-01;-1.875107086076962526e+00;-6.095801193804747942e-03;1.483407887889015217e-02;1.096347083181606862e-02;2.116331052275556568e-02;1.349328455969759588e+00;8.043572815650953389e-01;6.578419173049613322e-01;-2.061423008512872634e-01;-8.704161847082142467e-03;-1.961018043937074462e-01;-6.557436268371349963e-02;1.496573400867254842e-02;2.988323290505514596e-01;-1.827617415492462927e+00;-1.107831848800422403e+00;-7.763359463545507211e-01;2.999746345750957111e-01;-1.413349264722204846e-01;2.016217291948316226e-01;1.569572220308498856e-01;3.025892655727034641e-02;-8.588168934899226281e-01;-4.867056310258586205e-01;6.557436268371349963e-02;-1.496573400867254842e-02;3.011676709494485182e-01;-1.349328455969759588e+00;-8.043572815650953389e-01;-6.578419173049613322e-01;2.061423008512872634e-01;8.704161847082142467e-03;1.961018043937074462e-01;6.557436268371349963e-02;-1.496573400867254842e-02;3.011676709494485182e-01
3.200000000000001510e+00;1.796377356808696701e+00;1.121252711005654934e+00;7.558526408549661735e-01;-3.247515912056448406e-01;1.269508278088852249e-01;-2.080389833897838270e-01;-1.596163646748023357e-01;-3.012565755546420948e-02;8.658649469305936819e-01;4.731732817496479004e-01;-5.803122240437175172e-02;1.830810934969731921e-02;3.073386931079612472e-01;-3.977112624383288297e-10;6.849651333294379946e-03;8.693724539119658534e-02;5.308103664385806393e-10;2.794062106406894258e-10;1.477088786035369130e-10;1.643189967101180149e-01;7.053209998688640681e-02;9.957132696086828938e-01;1.053749583097873810e+00;-2.116334282130937572e-10;-1.006544704988293472e-10;-1.281443091575280778e-10;6.300505968118391698e-02;4.833649072934095847e-02;4.987238956459282707e-10;3.149386912563131302e-01;-2.049462853018844566e+00;1.466856957871116168e-02;1.336098600479343479e-02;9.378689659146306062e-03;2.379488835805494695e-02;1.327748177932895235e+00;8.027347825390815927e-01;6.382473746806188730e-01;-2.253584391514614760e-01;-2.381878000270890028e-02;-1.957581394291410537e-01;-5.803122240437175172e-02;1.830810934969731921e-02;3.073386931079612472e-01;-1.796377356808696701e+00;-1.121252711005654934e+00;-7.558526408549661735e-01;3.247515912056448406e-01;-1.269508278088852249e-01;2.080389833897838270e-01;1.596163646748023357e-01;3.012565755546420948e-02;-8.658649469305936819e-01;-4.731732817496479004e-01;5.803122240437175172e-02;-1.830810934969731921e-02;2.926613068920387306e-01;-1.327748177932895235e+00;-8.027347825390815927e-01;-6.382473746806188730e-01;2.253584391514614760e-01;2.381878000270890028e-02;1.957581394291410537e-01;5.803122240437175172e-02;-1.830810934969731921e-02;2.926613068920387306e-01
3.300000000000001599e+00;1.762716408905588006e+00;1.133234903165438956e+00;7.347431958467059987e-01;-3.483916160949357410e-01;1.125642652758267193e-01;-2.141397847035633184e-01;-1.622135688855590452e-01;-2.952846871434701426e-02;8.728999345087782302e-01;4.591955269156772212e-01;-5.119674363257438465e-02;2.115031719674418526e-02;3.168996802241466626e-01;-1.746389289930425834e-10;-3.737180868046304508e-10;8.365123190865290936e-02;4.131863693969923569e-03;1.350803583105576717e-10;-6.340215453937045792e-11;1.689029708028435828e-01;8.938360258542338288e-02;1.076664763914858325e+00;1.140603568085501562e+00;-1.643282391297686252e-10;-1.362268704936879566e-10;-9.588525089837130693e-11;6.618084648108271684e-02;3.418318328416519031e-02;4.272733224437216589e-10;3.460696694675686191e-01;-2.217268332300915024e+00;3.199766372007610549e-02;1.204368353206317944e-02;7.951936801727076815e-03;2.621490963270184382e-02;1.304334664602881055e+00;7.995919198367129610e-01;6.186978907029851982e-01;-2.427978589684635646e-01;-3.909694889076517632e-02;-1.951950340480576307e-01;-5.119674363257438465e-02;2.115031719674418526e-02;3.168996802241466626e-01;-1.762716408905588006e+00;-1.133234903165438956e+00;-7.347431958467059987e-01;3.483916160949357410e-01;-1.125642652758267193e-01;2.141397847035633184e-01;1.622135688855590452e-01;2.952846871434701426e-02;-8.728999345087782302e-01;-4.591955269156772212e-01;5.119674363257438465e-02;-2.115031719674418526e-02;2.831003197758533152e-01;-1.304334664602881055e+00;-7.995919198367129610e-01;-6.186978907029851982e-01;2.427978589684635646e-01;3.909694889076517632e-02;1.951950340480576307e-01;5.119674363257438465e-02;-2.115031719674418526e-02;2.831003197758533152e-01
3.400000000000001688e+00;1.726747394182072348e+00;1.143776885370131113e+00;7.130396707814604662e-01;-3.709116215112497894e-01;9.814920815471156468e-02;-2.199162166324162004e-01;-1.647480435900114948e-01;-2.849755082815549900e-02;8.799276551664160229e-01;4.447170936712385170e-01;-4.499488455337216641e-02;2.354279640348614158e-02;3.274285835418166424e-01;-1.063529233338330868e-10;-4.771871437967260915e-10;7.968202383900264973e-02;1.233957656917375120e-02;1.295907859147518419e-10;-2.412434356456254648e-10;1.721084069527937521e-01;1.047659596829647877e-01;1.154499352805663737e+00;1.223819140141007678e+00;-1.516334631038325311e-10;-1.368232436908168030e-10;-6.976219137829908953e-11;6.849136371367933740e-02;2.202480283037255848e-02;3.670481937937742246e-10;3.688959677391276948e-01;-2.378318493235128006e+00;4.646656132011717233e-02;1.086193994961190748e-02;6.734244689899472093e-03;2.842111274953140754e-02;1.279265966287962630e+00;7.949173990351733332e-01;5.992178487773203166e-01;-2.584537474656699030e-01;-5.443708605276503798e-02;-1.943642959908961632e-01;-4.499488455337216641e-02;2.354279640348614158e-02;3.274285835418166424e-01;-1.726747394182072348e+00;-1.143776885370131113e+00;-7.130396707814604662e-01;3.709116215112497894e-01;-9.814920815471156468e-02;2.199162166324162004e-01;1.647480435900114948e-01;2.849755082815549900e-02;-8.799276551664160229e-01;-4.447170936712385170e-01;4.499488455337216641e-02;-2.354279640348614158e-02;2.725714164581833354e-01;-1.279265966287962630e+00;-7.949173990351733332e-01;-5.992178487773203166e-01;2.584537474656699030e-01;5.443708605276503798e-02;1.943642959908961632e-01;4.499488455337216641e-02;-2.354279640348614158e-02;2.725714164581833354e-01
3.500000000000001776e+00;1.688581635352385035e+00;1.152874452866189392e+00;6.907749587200944230e-01;-3.923247069379467433e-01;8.367850403419480054e-02;-2.253594533053122628e-01;-1.672180230806238899e-01;-2.705906997590978857e-02;8.869476424500958300e-01;4.296857212443341290e-01;-3.935943779213575688e-02;2.555344574074469924e-02;3.388384043478839813e-01;-2.872935503399026644e-11;-4.052324010114036565e-10;7.390252427979711325e-02;1.892314293579819631e-02;1.838616520169758878e-10;-1.926414090348053293e-10;1.727934334049497644e-01;1.178140520609508024e-01;1.229096980486731328e+00;1.303265162330596194e+00;-1.446258362164133986e-10;-1.312813382933016189e-10;-4.687594186353240234e-11;7.004373053107780522e-02;1.159241117995346744e-02;2.935078004628023048e-10;3.834331531242374247e-01;-2.532362143093235041e+00;5.845131969150808154e-02;9.796336975727929983e-03;5.497938096749589200e-03;3.040895450376161768e-02;1.252720555185302453e+00;7.887101152611255550e-01;5.798360985644521737e-01;-2.723245406737702101e-01;-6.973681705119641472e-02;-1.932247559738752840e-01;-3.935943779213575688e-02;2.555344574074469924e-02;3.388384043478839813e-01;-1.688581635352385035e+00;-1.152874452866189392e+00;-6.907749587200944230e-01;3.923247069379467433e-01;-8.367850403419480054e-02;2.253594533053122628e-01;1.672180230806238899e-01;2.705906997590978857e-02;-8.869476424500958300e-01;-4.296857212443341290e-01;3.935943779213575688e-02;-2.555344574074469924e-02;2.611615956521159965e-01;-1.252720555185302453e+00;-7.887101152611255550e-01;-5.798360985644521737e-01;2.723245406737702101e-01;6.973681705119641472e-02;1.932247559738752840e-01;3.935943779213575688e-02;-2.555344574074469924e-02;2.611615956521159965e-01
3.600000000000001865e+00;1.648329343575530403e+00;1.160520642463262808e+00;6.679828491790422706e-01;-4.126400185332670389e-01;6.912424425317352517e-02;-2.304603321252067794e-01;-1.696198341789939279e-01;-2.523630865271582827e-02;8.939534944208892275e-01;4.140524005380920580e-01;-3.423389374433780108e-02;2.717462415840337514e-02;3.510407620351018165e-01;2.525011701688855599e-11;-3.090104827903396503e-10;6.712032107579957163e-02;2.311690980233055068e-02;2.135019753808212577e-10;-1.207586369480908106e-10;1.717356386486652564e-01;1.277322273751962667e-01;1.300389517555491814e+00;1.378851005735141078e+00;-1.374449985548898629e-10;-1.256283366523108627e-10;-2.901715583809499847e-11;7.100450500842252211e-02;2.634748475426654333e-03;-1.671888313931692820e-10;3.897050970930086566e-01;-2.679240523553706232e+00;6.836975639482419098e-02;8.836710441606620420e-03;4.400341093920838442e-03;3.216921010741224940e-02;1.224876783569255556e+00;7.809792786504985429e-01;5.605851803977170977e-01;-2.844142203644682843e-01;-8.489210255554048568e-02;-1.917441116429959569e-01;-3.423389374433780108e-02;2.717462415840337514e-02;3.510407620351018165e-01;-1.648329343575530403e+00;-1.160520642463262808e+00;-6.679828491790422706e-01;4.126400185332670389e-01;-6.912424425317352517e-02;2.304603321252067794e-01;1.696198341789939279e-01;2.523630865271582827e-02;-8.939534944208892275e-01;-4.140524005380920580e-01;3.423389374433780108e-02;-2.717462415840337514e-02;2.489592379648981613e-01;-1.224876783569255556e+00;-7.809792786504985429e-01;-5.605851803977170977e-01;2.844142203644682843e-01;8.489210255554048568e-02;1.917441116429959569e-01;3.423389374433780108e-02;-2.717462415840337514e-02;2.489592379648981613e-01
3.700000000000001954e+00;1.606100029128290974e+00;1.166705711763303510e+00;6.446981044161542718e-01;-4.318624445203886331e-01;5.445885957600551941e-02;-2.352085126962830952e-01;-1.719476670685871622e-01;-2.305032036502011050e-02;9.009330368842366488e-01;3.977717254547977754e-01;-2.956694609030973211e-02;2.845140861925913450e-02;3.639439157554902882e-01;6.869988586069071774e-11;-2.029354688232438729e-10;5.968077060794620831e-02;2.459693114355469834e-02;2.326250991160974585e-10;-3.901024996577447653e-11;1.692807740205332645e-01;1.341969345561418447e-01;1.368293880887574421e+00;1.450493883447014909e+00;-1.301164186173390557e-10;-1.198266855517784343e-10;-1.447657769348739538e-11;7.148377831550128958e-02;1.496920925766498691e-11;5.102156250737959961e-03;3.877554102687967852e-01;-2.818787764584532063e+00;7.658593456574661062e-02;7.965794651305094926e-03;3.508383919275610829e-03;3.370200100910242247e-02;1.195912251595044440e+00;7.717446733839250506e-01;5.415005172108172671e-01;-2.947340433937242210e-01;-9.979546083618101582e-02;-1.898968673729833356e-01;-2.956694609030973211e-02;2.845140861925913450e-02;3.639439157554902882e-01;-1.606100029128290974e+00;-1.166705711763303510e+00;-6.446981044161542718e-01;4.318624445203886331e-01;-5.445885957600551941e-02;2.352085126962830952e-01;1.719476670685871622e-01;2.305032036502011050e-02;-9.009330368842366488e-01;-3.977717254547977754e-01;2.956694609030973211e-02;-2.845140861925913450e-02;2.360560842445096896e-01;-1.195912251595044440e+00;-7.717446733839250506e-01;-5.415005172108172671e-01;2.947340433937242210e-01;9.979546083618101582e-02;1.898968673729833356e-01;2.956694609030973211e-02;-2.845140861925913450e-02;2.360560842445096896e-01
3.800000000000002043e+00;1.562002927067264180e+00;1.171417210243709928e+00;6.209565820636155919e-01;-4.499926186323923161e-01;3.965585936837533187e-02;-2.395923914406563326e-01;-1.741955114939029159e-01;-2.051953023211604624e-02;9.078681068436615931e-01;3.808022757685893822e-01;-2.531572862342960223e-02;2.945139793772667131e-02;3.774564805995196393e-01;1.373334282071731945e-10;-1.218343337760017279e-10;5.079847670448678354e-02;2.422481581966769507e-02;2.756180460939000926e-10;1.645028006519378969e-11;1.646034784654548111e-01;1.380298175806355665e-01;1.432735269049933313e+00;1.518089020370658515e+00;-1.225858990381009257e-10;-1.139055879277288130e-10;-2.329572124900154446e-12;7.156075281260400323e-02;-2.017887157077676012e-10;1.178639090903438671e-02;3.776565882626774506e-01;-2.950824289657083099e+00;8.334714392575667818e-02;7.172923404493257785e-03;2.657366062565140116e-03;3.499503800752801208e-02;1.166003122530934188e+00;7.610369143542231596e-01;5.226196905465968490e-01;-3.033016739144662743e-01;-1.143377311215147268e-01;-1.876652894547907457e-01;-2.531572862342960223e-02;2.945139793772667131e-02;3.774564805995196393e-01;-1.562002927067264180e+00;-1.171417210243709928e+00;-6.209565820636155919e-01;4.499926186323923161e-01;-3.965585936837533187e-02;2.395923914406563326e-01;1.741955114939029159e-01;2.051953023211604624e-02;-9.078681068436615931e-01;-3.808022757685893822e-01;2.531572862342960223e-02;-2.945139793772667131e-02;2.225435194004803385e-01;-1.166003122530934188e+00;-7.610369143542231596e-01;-5.226196905465968490e-01;3.033016739144662743e-01;1.143377311215147268e-01;1.876652894547907457e-01;2.531572862342960223e-02;-2.945139793772667131e-02;2.225435194004803385e-01
3.900000000000002132e+00;1.516147426578963398e+00;1.174640121832402517e+00;5.967953437561348551e-01;-4.670268446832669396e-01;2.469052240498488190e-02;-2.435994644373840612e-01;-1.763567008022144667e-01;-1.766049733402959981e-02;9.147347989442574656e-01;3.631069656678068136e-01;-2.144264428567740910e-02;3.018744287904921372e-02;3.914823726867660558e-01;1.990204652421622473e-10;-3.497545827967946524e-11;4.071991008425905612e-02;2.182987054912418484e-02;3.110835812417572787e-10;7.708766769497221198e-11;1.579325544039260065e-01;1.390425148687910728e-01;1.493629280139964211e+00;1.581538763379715107e+00;-1.148725058800989671e-10;-1.078381613942477903e-10;7.565364806075294986e-12;7.130998498928527163e-02;-1.745898195413320865e-10;1.756967387550713300e-02;3.595248493538840684e-01;-3.075168043742389834e+00;8.887965903181685445e-02;6.448837311794753877e-03;1.889003930113897570e-03;3.604288810076940186e-02;1.135323317561550471e+00;7.488977163724107600e-01;5.039816655367175269e-01;-3.101444359695315622e-01;-1.284061559839542177e-01;-1.850397272240961177e-01;-2.144264428567740910e-02;3.018744287904921372e-02;3.914823726867660558e-01;-1.516147426578963398e+00;-1.174640121832402517e+00;-5.967953437561348551e-01;4.670268446832669396e-01;-2.469052240498488190e-02;2.435994644373840612e-01;1.763567008022144667e-01;1.766049733402959981e-02;-9.147347989442574656e-01;-3.631069656678068136e-01;2.144264428567740910e-02;-3.018744287904921372e-02;2.085176273132339220e-01;-1.135323317561550471e+00;-7.488977163724107600e-01;-5.039816655367175269e-01;3.101444359695315622e-01;1.284061559839542177e-01;1.850397272240961177e-01;2.144264428567740910e-02;-3.018744287904921372e-02;2.085176273132339220e-01
4.000000000000001776e+00;1.468643497659015029e+00;1.176357083239252033e+00;5.722527504823137212e-01;-4.829572281990621718e-01;9.540721387302865397e-03;-2.472162295730020998e-01;-1.784232140298589731e-01;-1.448867020072465601e-02;9.215037802067593820e-01;3.446534755311809750e-01;-1.791484363672648378e-02;3.068640645429481298e-02;4.059234808705817765e-01;2.605601531949054730e-10;5.011649207571438903e-11;2.947096455986526406e-02;1.749117156479720880e-02;3.457356843778807152e-10;1.352920256848286499e-10;1.492736506183383882e-01;1.372938576232703711e-01;1.550886743433705250e+00;1.640738757977558748e+00;-1.069663648007258011e-10;-1.016196794032759417e-10;1.567781995210455862e-11;7.079051514824806490e-02;-1.512414811460569170e-10;2.257955279104306712e-02;3.335296435745668253e-01;-3.191625501619849814e+00;9.337006807485478954e-02;5.785315462834283995e-03;1.197979278462437194e-03;3.683932594205704958e-02;1.104043537636851591e+00;7.353801616650710304e-01;4.856259620668375021e-01;-3.152996218797353145e-01;-1.418862654458469819e-01;-1.820187307530036769e-01;-1.791484363672648378e-02;3.068640645429481298e-02;4.059234808705817765e-01;-1.468643497659015029e+00;-1.176357083239252033e+00;-5.722527504823137212e-01;4.829572281990621718e-01;-9.540721387302865397e-03;2.472162295730020998e-01;1.784232140298589731e-01;1.448867020072465601e-02;-9.215037802067593820e-01;-3.446534755311809750e-01;1.791484363672648378e-02;-3.068640645429481298e-02;1.940765191294182013e-01;-1.104043537636851591e+00;-7.353801616650710304e-01;-4.856259620668375021e-01;3.152996218797353145e-01;1.418862654458469819e-01;1.820187307530036769e-01;1.791484363672648378e-02;-3.068640645429481298e-02;1.940765191294182013e-01
4.100000000000001421e+00;1.419602101078592415e+00;1.176548682148472524e+00;5.473685577598417229e-01;-4.977718798428118485e-01;-5.812305661582585839e-03;-2.504282884376983764e-01;-1.803861634795507207e-01;-1.101857600308080512e-02;9.281404571549287663e-01;3.254146812917839138e-01;-1.470364113831405979e-02;3.097344649679729597e-02;4.206793211742776983e-01;3.383431352794992610e-10;1.708398511563865334e-10;1.733485523593468816e-02;1.104235859377491850e-02;3.356941328542532908e-10;1.680161195901260235e-10;1.389093980005306206e-01;1.326169013583708700e-01;1.604405427416514929e+00;1.695586334489961100e+00;-9.167425999270666653e-11;-1.024188910704288519e-10;2.242382644159855488e-11;7.004760368638024426e-02;-1.315824332093318593e-10;2.693823247075314425e-02;2.999035121757178679e-01;-3.299991762100569215e+00;9.698583626629199428e-02;5.173124527394501633e-03;6.292496474569111292e-04;3.738417190173692894e-02;1.072330188570631559e+00;7.205488254556122740e-01;4.675918308306271642e-01;-3.188160370522540865e-01;-1.546628585208764117e-01;-1.786091851392669350e-01;-1.470364113831405979e-02;3.097344649679729597e-02;4.206793211742776983e-01;-1.419602101078592415e+00;-1.176548682148472524e+00;-5.473685577598417229e-01;4.977718798428118485e-01;5.812305661582585839e-03;2.504282884376983764e-01;1.803861634795507207e-01;1.101857600308080512e-02;-9.281404571549287663e-01;-3.254146812917839138e-01;1.470364113831405979e-02;-3.097344649679729597e-02;1.793206788257222795e-01;-1.072330188570631559e+00;-7.205488254556122740e-01;-4.675918308306271642e-01;3.188160370522540865e-01;1.546628585208764117e-01;1.786091851392669350e-01;1.470364113831405979e-02;-3.097344649679729597e-02;1.793206788257222795e-01
4.200000000000001066e+00;1.369135571630230253e+00;1.175193831994032712e+00;5.221840020647464664e-01;-5.114552477123589513e-01;-2.138319650380276354e-02;-2.532204188904761399e-01;-1.822363223667228249e-01;-7.264027451923408575e-03;9.346052132865942941e-01;3.053690423290303935e-01;-1.178493048074096688e-02;3.108873717027870603e-02;4.356494287544364075e-01;1.615278307678830439e-10;3.567336174962335394e-10;3.622354280969681921e-03;3.384903634830624571e-03;-2.422527929760021659e-10;-4.710799493197585756e-11;1.260878733769272564e-01;1.258504227319428292e-01;1.654095909378019869e+00;1.745945048701032842e+00;-3.955634563089009775e-11;-1.396451436166637135e-10;2.775808111604006628e-11;6.912801169760288134e-02;-1.133105910478494964e-10;3.069166480532153560e-02;2.589455537957697229e-01;-3.400040958258254253e+00;9.981967658847692992e-02;4.612361610145520631e-03;2.374508407370235635e-05;3.765814722816221427e-02;1.040344218286900269e+00;7.044797325817311329e-01;4.499174173833631607e-01;-3.207542252422280749e-01;-1.666223675700230222e-01;-1.748262569013399603e-01;-1.178493048074096688e-02;3.108873717027870603e-02;4.356494287544364075e-01;-1.369135571630230253e+00;-1.175193831994032712e+00;-5.221840020647464664e-01;5.114552477123589513e-01;2.138319650380276354e-02;2.532204188904761399e-01;1.822363223667228249e-01;7.264027451923408575e-03;-9.346052132865942941e-01;-3.053690423290303935e-01;1.178493048074096688e-02;-3.108873717027870603e-02;1.643505712455635703e-01;-1.040344218286900269e+00;-7.044797325817311329e-01;-4.499174173833631607e-01;3.207542252422280749e-01;1.666223675700230222e-01;1.748262569013399603e-01;1.178493048074096688e-02;-3.108873717027870603e-02;1.643505712455635703e-01
4.300000000000000711e+00;1.317357968515219024e+00;1.172270215302508856e+00;4.967418606421293847e-01;-5.239884437092808822e-01;-3.718185324716605927e-02;-2.555770332076958140e-01;-1.839634315004975151e-01;-3.238667952134374143e-03;9.408539081175384400e-01;2.845011256223994311e-01;-9.134697647348727356e-03;3.101943992227258404e-02;4.507256815953851747e-01;1.086892325511626574e-02;6.130964035150523149e-03;-3.297196000623580460e-10;-1.893696930526732700e-10;2.101180289076282887e-10;6.979955051077609833e-11;1.116473341083900755e-01;1.163852933282984031e-01;1.699828640675020930e+00;1.791715833696992055e+00;-6.771480487857441565e-11;-9.617754129608103485e-11;3.251247490528118945e-11;6.805094537590140880e-02;-9.803621452919294918e-11;3.393913920853159488e-02;2.110327393474148161e-01;-3.491544474535904996e+00;1.019900846499567498e-01;4.093416724418534602e-03;-4.737959360271229436e-04;3.767374917047427996e-02;1.008239682131297776e+00;6.872602378146805968e-01;4.326389477542690321e-01;-3.211915987948645856e-01;-1.776521548320632304e-01;-1.706934549074703433e-01;-9.134697647348727356e-03;3.101943992227258404e-02;4.507256815953851747e-01;-1.317357968515219024e+00;-1.172270215302508856e+00;-4.967418606421293847e-01;5.239884437092808822e-01;3.718185324716605927e-02;2.555770332076958140e-01;1.839634315004975151e-01;3.238667952134374143e-03;-9.408539081175384400e-01;-2.845011256223994311e-01;9.134697647348727356e-03;-3.101943992227258404e-02;1.492743184046148031e-01;-1.008239682131297776e+00;-6.872602378146805968e-01;-4.326389477542690321e-01;3.211915987948645856e-01;1.776521548320632304e-01;1.706934549074703433e-01;9.134697647348727356e-03;-3.101943992227258404e-02;1.492743184046148031e-01
4.400000000000000355e+00;1.264385379878803173e+00;1.167754792485478310e+00;4.710864903744826915e-01;-5.353498351880997541e-01;-5.321274694181936382e-02;-2.574821394587246126e-01;-1.855562939782951504e-01;1.043769939060871978e-03;9.468383533354481907e-01;2.628020261763061027e-01;-6.733884771941546152e-03;3.080095219150907546e-02;4.658049935415895515e-01;2.626099816099207104e-02;1.713875267816546838e-02;-4.943206619302207363e-10;-3.608022369108269342e-10;4.677934026162494855e-10;3.342749842455024569e-10;9.544860539757629714e-02;1.045708508804029518e-01;1.741491572971480606e+00;1.832773775640407665e+00;-7.324770646284268167e-11;-7.491315091517064374e-11;3.640839382565504900e-11;6.684484086182258811e-02;-8.436514135508647909e-11;3.673376424411656238e-02;1.566197037816304261e-01;-3.574265348760048866e+00;1.035786051538959002e-01;3.613329179631898525e-03;-9.122245616345050698e-04;3.742570310077633633e-02;9.761623291847625339e-01;6.689885823211929594e-01;4.157898600308474468e-01;-3.202170060866572632e-01;-1.876474155393394461e-01;-1.662427667941289711e-01;-6.733884771941546152e-03;3.080095219150907546e-02;4.658049935415895515e-01;-1.264385379878803173e+00;-1.167754792485478310e+00;-4.710864903744826915e-01;5.353498351880997541e-01;5.321274694181936382e-02;2.574821394587246126e-01;1.855562939782951504e-01;-1.043769939060871978e-03;-9.468383533354481907e-01;-2.628020261763061027e-01;6.733884771941546152e-03;-3.080095219150907546e-02;1.341950064584104263e-01;-9.761623291847625339e-01;-6.689885823211929594e-01;-4.157898600308474468e-01;3.202170060866572632e-01;1.876474155393394461e-01;1.662427667941289711e-01;6.733884771941546152e-03;-3.080095219150907546e-02;1.341950064584104263e-01
4.500000000000000000e+00;1.210336169718734256e+00;1.161624370749088087e+00;4.452638497129215445e-01;-5.455156049891827230e-01;-6.947441316226851682e-02;-2.589197183624888932e-01;-1.870037470324356632e-01;5.569486249832783162e-03;9.525067326774839804e-01;2.402696477352182225e-01;-4.564861396447121578e-03;3.045235407446610434e-02;4.807821986119763524e-01;4.245439644853549882e-02;2.947436100838741330e-02;-5.457611646549147287e-10;-4.282765690249006406e-10;4.911614208724431141e-10;3.736768260607011101e-10;7.759493472889363030e-02;9.057497016904174358e-02;1.778965842009538223e+00;1.869002840392610665e+00;-6.429146847686639131e-11;-6.771868494183207453e-11;3.973502803021806679e-11;6.552855227996426390e-02;-7.210556245412588579e-11;3.912229286940566153e-02;9.624114560213647973e-02;-3.647968682534159068e+00;1.046508451817404622e-01;3.168751115846162123e-03;-1.298003555763269437e-03;3.691516935047189918e-02;9.442482392515963996e-01;6.497731239897047706e-01;3.994000172197169629e-01;-3.179350143688805530e-01;-1.965110475940424484e-01;-1.615137428362120597e-01;-4.564861396447121578e-03;3.045235407446610434e-02;4.807821986119763524e-01;-1.210336169718734256e+00;-1.161624370749088087e+00;-4.452638497129215445e-01;5.455156049891827230e-01;6.947441316226851682e-02;2.589197183624888932e-01;1.870037470324356632e-01;-5.569486249832783162e-03;-9.525067326774839804e-01;-2.402696477352182225e-01;4.564861396447121578e-03;-3.045235407446610434e-02;1.192178013880236254e-01;-9.442482392515963996e-01;-6.497731239897047706e-01;-3.994000172197169629e-01;3.179350143688805530e-01;1.965110475940424484e-01;1.615137428362120597e-01;4.564861396447121578e-03;-3.045235407446610434e-02;1.192178013880236254e-01
4.599999999999999645e+00;1.155331163583007026e+00;1.153856219963944607e+00;4.193214863136519588e-01;-5.544604166670149548e-01;-8.595901857090368359e-02;-2.598740307387914505e-01;-1.882944436738882565e-01;1.032430315168345047e-02;9.578042928027787895e-01;2.169090775752409717e-01;-2.611687102513770165e-03;2.999052789271959563e-02;4.955526074486061860e-01;5.931817208152199983e-02;4.297266987335568444e-02;-5.928637721103059708e-10;-4.903723447783996955e-10;5.105551443577134099e-10;4.080637008685940054e-10;5.822829772837730816e-02;7.457379993654363048e-02;1.812135699929906307e+00;1.900295552287329270e+00;-5.514756205146054702e-11;-6.031434230129990037e-11;4.262257079025701586e-11;6.411662304583397309e-02;-6.100435065506498061e-11;4.114309719288375411e-02;3.051125370818829480e-02;-3.712431252332697440e+00;1.052597202570995094e-01;2.756823089918796193e-03;-1.634550231065775693e-03;3.614553948676296757e-02;9.126223041296233074e-01;6.297313810404604473e-01;3.834949675509591316e-01;-3.144647832709168700e-01;-2.041573800344499978e-01;-1.565530596932824536e-01;-2.611687102513770165e-03;2.999052789271959563e-02;4.955526074486061860e-01;-1.155331163583007026e+00;-1.153856219963944607e+00;-4.193214863136519588e-01;5.544604166670149548e-01;8.595901857090368359e-02;2.598740307387914505e-01;1.882944436738882565e-01;-1.032430315168345047e-02;-9.578042928027787895e-01;-2.169090775752409717e-01;2.611687102513770165e-03;-2.999052789271959563e-02;1.044473925513937917e-01;-9.126223041296233074e-01;-6.297313810404604473e-01;-3.834949675509591316e-01;3.144647832709168700e-01;2.041573800344499978e-01;1.565530596932824536e-01;2.611687102513770165e-03;-2.999052789271959563e-02;1.044473925513937917e-01
4.699999999999999289e+00;1.099493764476104474e+00;1.144428726526748097e+00;3.933084928522126433e-01;-5.621581442608332146e-01;-1.026520367630338465e-01;-2.603299458993380555e-01;-1.894169983430547821e-01;1.529350047752940298e-02;9.626740648994316363e-01;1.927328574785730775e-01;-8.598546902716650876e-04;2.943116514324119193e-02;5.100128896434429349e-01;7.670450164036583807e-02;5.745422396223340972e-02;-6.348899987727081615e-10;-5.464283599317933527e-10;5.254688252749930760e-10;4.370071939303799761e-10;3.751465169480468903e-02;5.676492937293708962e-02;1.840894201356638726e+00;1.926558566358018254e+00;-4.584080558528662171e-11;-5.270851505716046840e-11;4.516352091119985335e-11;6.262053648677230744e-02;-5.085018302454528558e-11;4.282754910732404496e-02;-3.987914667865184726e-02;-3.767452767813206371e+00;1.054480855997830119e-01;2.375158474012147285e-03;-1.925027776659404919e-03;3.512238967744424345e-02;8.813968057918539767e-01;6.089887329025722718e-01;3.680952717012561104e-01;-3.099392362501983689e-01;-2.105153030693087124e-01;-1.514136814089444560e-01;-8.598546902716650876e-04;2.943116514324119193e-02;5.100128896434429349e-01;-1.099493764476104474e+00;-1.144428726526748097e+00;-3.933084928522126433e-01;5.621581442608332146e-01;1.026520367630338465e-01;2.603299458993380555e-01;1.894169983430547821e-01;-1.529350047752940298e-02;-9.626740648994316363e-01;-1.927328574785730775e-01;8.598546902716650876e-04;-2.943116514324119193e-02;8.998711035655704293e-02;-8.813968057918539767e-01;-6.089887329025722718e-01;-3.680952717012561104e-01;3.099392362501983689e-01;2.105153030693087124e-01;1.514136814089444560e-01;8.598546902716650876e-04;-2.943116514324119193e-02;8.998711035655704293e-02
4.799999999999998934e+00;1.042949993276356846e+00;1.133322073740226088e+00;3.672754292085839700e-01;-5.685826512649858611e-01;-1.195320439468827295e-01;-2.602732848091311446e-01;-1.903601641093229935e-01;2.046169227184557390e-02;9.670576583427588080e-01;1.677611770054796003e-01;7.039654151266888562e-04;2.878884668104720115e-02;5.240619398042921651e-01;9.446214911219842636e-02;7.271438895131115965e-02;-3.462016697417740637e-10;-3.915684540135928239e-10;6.176254930414494712e-10;6.636401232293139516e-10;1.563049859960713092e-02;3.737825876049441498e-02;1.865149374451287478e+00;1.947718860235140514e+00;-8.450722726697023833e-11;3.165355535160423442e-12;4.741316456016261226e-11;6.104993866643133871e-02;-4.144113110670515005e-11;4.420032843866676664e-02;-1.141677827224437947e-01;-3.812868234767770037e+00;1.052502670991260769e-01;2.021953216669233281e-03;-2.174776011519657416e-03;3.385348909827010089e-02;8.506701065928300443e-01;5.876768114264432352e-01;3.532159280838210180e-01;-3.045036413340203030e-01;-2.155313122957372984e-01;-1.461537409590270842e-01;7.039654151266888562e-04;2.878884668104720115e-02;5.240619398042921651e-01;-1.042949993276356846e+00;-1.133322073740226088e+00;-3.672754292085839700e-01;5.685826512649858611e-01;1.195320439468827295e-01;2.602732848091311446e-01;1.903601641093229935e-01;-2.046169227184557390e-02;-9.670576583427588080e-01;-1.677611770054796003e-01;-7.039654151266888562e-04;-2.878884668104720115e-02;7.593806019570781274e-02;-8.506701065928300443e-01;-5.876768114264432352e-01;-3.532159280838210180e-01;3.045036413340203030e-01;2.155313122957372984e-01;1.461537409590270842e-01;-7.039654151266888562e-04;-2.878884668104720115e-02;7.593806019570781274e-02
4.899999999999998579e+00;9.858284495748587117e-01;1.120518936302290713e+00;3.412742097530659935e-01;-5.737086017110019087e-01;-1.365706427128572653e-01;-2.596911737166269218e-01;-1.911129980502598025e-01;2.581273810903647603e-02;9.708961233195415597e-01;1.420219780549517030e-01;2.092231076316619209e-03;2.807631658146654552e-02;5.376017487571677078e-01;1.124137426473075380e-01;8.855125556868155556e-02;3.940644730278029988e-11;-3.454779752917957737e-10;7.212876007852218885e-03;7.054354309088365812e-10;-3.227300196618770695e-10;1.664961107526817877e-02;1.884830153642883088e+00;1.963730803625846066e+00;-8.840298624701125729e-11;2.447361532440726310e-11;4.943975999968617196e-11;5.941222015043146065e-02;-3.268146268492374629e-11;4.528294762006182528e-02;-1.915282644828101288e-01;-3.848560957332658461e+00;1.046951677537349829e-01;1.695512693789809388e-03;-2.386248669707827490e-03;3.234926639566509943e-02;8.205255124363983743e-01;5.659315979913265293e-01;3.388659242753068179e-01;-2.983135673715704428e-01;-2.191723253331381294e-01;-1.408351421635302692e-01;2.092231076316619209e-03;2.807631658146654552e-02;5.376017487571677078e-01;-9.858284495748587117e-01;-1.120518936302290713e+00;-3.412742097530659935e-01;5.737086017110019087e-01;1.365706427128572653e-01;2.596911737166269218e-01;1.911129980502598025e-01;-2.581273810903647603e-02;-9.708961233195415597e-01;-1.420219780549517030e-01;-2.092231076316619209e-03;-2.807631658146654552e-02;6.239825124283226998e-02;-8.205255124363983743e-01;-5.659315979913265293e-01;-3.388659242753068179e-01;2.983135673715704428e-01;2.191723253331381294e-01;1.408351421635302692e-01;-2.092231076316619209e-03;-2.807631658146654552e-02;6.239825124283226998e-02
4.999999999999998224e+00;9.282601902850093900e-01;1.106005175921349837e+00;3.153579556137499629e-01;-5.775122916796731065e-01;-1.537325170279429665e-01;-2.585723896045426518e-01;-1.916650342884246017e-01;3.132969286656404201e-02;9.741308649709509160e-01;1.155509536397294201e-01;3.316597996992033323e-03;2.730544670365489535e-02;5.505384629250120732e-01;1.303663373484349186e-01;1.047596725625551117e-01;-6.426509857562946383e-10;-3.055468335309006680e-10;3.078019806487074586e-02;5.173533284827331984e-03;-6.218693705048029229e-10;-2.860686918743427557e-10;1.899892878288277576e+00;1.974582482750949053e+00;-3.661293568153257409e-11;-9.801292160045453178e-12;5.127774693844993124e-11;5.771362515373121282e-02;-2.449837009433904610e-11;4.609450238227768420e-02;-2.710797431168239791e-01;-3.874475361085640834e+00;1.038081275092295336e-01;1.394294723481289766e-03;-2.560666511941400367e-03;3.062273783141358785e-02;7.910303788558384896e-01;5.438912552525582145e-01;3.250479363081497097e-01;-2.915320754299452477e-01;-2.214281456066835019e-01;-1.355219942019321722e-01;3.316597996992033323e-03;2.730544670365489535e-02;5.505384629250120732e-01;-9.282601902850093900e-01;-1.106005175921349837e+00;-3.153579556137499629e-01;5.775122916796731065e-01;1.537325170279429665e-01;2.585723896045426518e-01;1.916650342884246017e-01;-3.132969286656404201e-02;-9.741308649709509160e-01;-1.155509536397294201e-01;-3.316597996992033323e-03;-2.730544670365489535e-02;4.946153707498790464e-02;-7.910303788558384896e-01;-5.438912552525582145e-01;-3.250479363081497097e-01;2.915320754299452477e-01;2.214281456066835019e-01;1.355219942019321722e-01;-3.316597996992033323e-03;-2.730544670365489535e-02;4.946153707498790464e-02
5.099999999999997868e+00;8.703785249316201567e-01;1.089770524717799116e+00;2.895808129032952927e-01;-5.799724817699373203e-01;-1.709756223364733430e-01;-2.569076941621382670e-01;-1.920064896184600911e-01;3.699479604159088691e-02;9.767045863661910632e-01;8.839142481872724888e-02;4.388018576875752502e-03;2.648765235319751679e-02;5.627834162829371545e-01;1.481430077583761884e-01;1.211050362061754648e-01;-7.405309938739103449e-10;-6.969421851184437727e-10;5.484436846522763170e-02;2.780639691302700528e-02;-5.337615893033493934e-10;-4.901727706326745798e-10;1.910327492310570641e+00;1.980301471780434142e+00;-7.976640659001562592e-12;-2.095520146034269342e-11;5.291694233960770732e-11;5.596073831243483093e-02;-1.676856126315638408e-11;4.665001011089927457e-02;-3.518988118042138402e-01;-3.890628964119936750e+00;1.026107483871857295e-01;1.117287375822006122e-03;-2.703797159578947250e-03;2.868933163343606596e-02;7.622355261607983712e-01;5.216937410553497134e-01;3.117581969006167908e-01;-2.843263543057946152e-01;-2.223133326388826714e-01;-1.302788072697573241e-01;4.388018576875752502e-03;2.648765235319751679e-02;5.627834162829371545e-01;-8.703785249316201567e-01;-1.089770524717799116e+00;-2.895808129032952927e-01;5.799724817699373203e-01;1.709756223364733430e-01;2.569076941621382670e-01;1.920064896184600911e-01;-3.699479604159088691e-02;-9.767045863661910632e-01;-8.839142481872724888e-02;-4.388018576875752502e-03;-2.648765235319751679e-02;3.721658371706282331e-02;-7.622355261607983712e-01;-5.216937410553497134e-01;-3.117581969006167908e-01;2.843263543057946152e-01;2.223133326388826714e-01;1.302788072697573241e-01;-4.388018576875752502e-03;-2.648765235319751679e-02;3.721658371706282331e-02
5.199999999999997513e+00;8.123187286221742465e-01;1.071809242793329231e+00;2.639977380076682922e-01;-5.810712082196372030e-01;-1.882515123471699137e-01;-2.546901570982545993e-01;-1.921284368676332288e-01;4.278949711089901492e-02;9.785622507974061079e-01;6.059409210567243825e-02;5.317020573302346127e-03;2.563238427715955337e-02;5.742540930651502951e-01;1.655424133459285074e-01;1.373720996766052971e-01;-7.484617804147762631e-10;-7.139775658119877436e-10;7.914446844090200495e-02;5.097415477157882235e-02;-5.215270275455822021e-10;-4.870428234374219874e-10;1.916162273835907204e+00;1.980960732514676748e+00;1.308518122226723809e-12;-1.293595968281476214e-11;5.439363111101390800e-11;5.415894425240068422e-02;-9.495690081021217664e-12;4.696460640389583940e-02;-4.330331387060238346e-01;-3.897123006362211317e+00;1.011235506113985771e-01;8.633205341538628457e-04;-2.817031370380739322e-03;2.656736811404197818e-02;7.341750129390477442e-01;4.994742717992486369e-01;2.989865556044902783e-01;-2.768639277481651506e-01;-2.218683239145853303e-01;-1.251684792647835831e-01;5.317020573302346127e-03;2.563238427715955337e-02;5.742540930651502951e-01;-8.123187286221742465e-01;-1.071809242793329231e+00;-2.639977380076682922e-01;5.810712082196372030e-01;1.882515123471699137e-01;2.546901570982545993e-01;1.921284368676332288e-01;-4.278949711089901492e-02;-9.785622507974061079e-01;-6.059409210567243825e-02;-5.317020573302346127e-03;-2.563238427715955337e-02;2.574590693484968273e-02;-7.341750129390477442e-01;-4.994742717992486369e-01;-2.989865556044902783e-01;2.768639277481651506e-01;2.218683239145853303e-01;1.251684792647835831e-01;-5.317020573302346127e-03;-2.563238427715955337e-02;2.574590693484968273e-02
5.299999999999997158e+00;7.542176753625741137e-01;1.052120736556909852e+00;2.386642522485671603e-01;-5.807945618727318182e-01;-2.055057967248671014e-01;-2.519154438943466690e-01;-1.920229673851025776e-01;4.869451814372439957e-02;9.796520358287034158e-01;3.221665091295596722e-02;6.113638775584266313e-03;2.474859722168345350e-02;5.848752834311274906e-01;1.823694113580733578e-01;1.533409858541923687e-01;-7.482986896706178660e-10;-7.221658394768442207e-10;1.034174484453376786e-01;7.438902294145666172e-02;-5.034314490099841634e-10;-4.772986047427125903e-10;1.917468478202435600e+00;1.976682450386988421e+00;1.034409140539903512e-11;-5.024646101973284761e-12;5.569616532910873644e-11;5.231400994253291442e-02;-2.645726715393113868e-12;4.705229832499953357e-02;-5.135168710502546752e-01;-3.894150928584104498e+00;9.936630821448201589e-02;6.314053871029791506e-04;-2.902842553001385231e-03;2.427772865581767636e-02;7.068663171174286441e-01;4.773627142111884769e-01;2.867167371162541722e-01;-2.693083225458762220e-01;-2.201597218276894474e-01;-1.202503382807751930e-01;6.113638775584266313e-03;2.474859722168345350e-02;5.848752834311274906e-01;-7.542176753625741137e-01;-1.052120736556909852e+00;-2.386642522485671603e-01;5.807945618727318182e-01;2.055057967248671014e-01;2.519154438943466690e-01;1.920229673851025776e-01;-4.869451814372439957e-02;-9.796520358287034158e-01;-3.221665091295596722e-02;-6.113638775584266313e-03;-2.474859722168345350e-02;1.512471656887248717e-02;-7.068663171174286441e-01;-4.773627142111884769e-01;-2.867167371162541722e-01;2.693083225458762220e-01;2.201597218276894474e-01;1.202503382807751930e-01;-6.113638775584266313e-03;-2.474859722168345350e-02;1.512471656887248717e-02
5.399999999999996803e+00;6.962133961128410542e-01;1.030710124887356471e+00;2.136361693161399899e-01;-5.791334112469279649e-01;-2.226787255714730573e-01;-2.485820712091782458e-01;-1.916833660564087050e-01;5.468995216247395791e-02;9.799262483586600458e-01;3.323264580596329947e-03;6.787521739680945319e-03;2.384439964591112196e-02;5.945801074262342389e-01;1.984333850941142618e-01;1.687969937423993427e-01;-7.399209506014658305e-10;-7.214060497970236046e-10;1.273966294835486290e-01;9.776023813183358502e-02;-4.796231722087555610e-10;-4.611082876308196944e-10;1.914363353027550785e+00;1.967640919735474503e+00;1.904816335259099727e-11;2.709665218266123950e-12;5.681787896696441053e-11;5.043192493998769482e-02;3.791383340429395369e-12;4.692676342300643871e-02;-5.923872488539543291e-01;-3.882004272741267581e+00;9.735868830238486593e-02;4.206193756745714809e-04;-2.963639137022985523e-03;2.184380241419078827e-02;6.803109559360656089e-01;4.554809986778731723e-01;2.749268002239906306e-01;-2.618146432322721040e-01;-2.172795658628427773e-01;-1.155781107990102585e-01;6.787521739680945319e-03;2.384439964591112196e-02;5.945801074262342389e-01;-6.962133961128410542e-01;-1.030710124887356471e+00;-2.136361693161399899e-01;5.791334112469279649e-01;2.226787255714730573e-01;2.485820712091782458e-01;1.916833660564087050e-01;-5.468995216247395791e-02;-9.799262483586600458e-01;-3.323264580596329947e-03;-6.787521739680945319e-03;-2.384439964591112196e-02;5.419892573765738852e-03;-6.803109559360656089e-01;-4.554809986778731723e-01;-2.749268002239906306e-01;2.618146432322721040e-01;2.172795658628427773e-01;1.155781107990102585e-01;-6.787521739680945319e-03;-2.384439964591112196e-02;5.419892573765738852e-03
5.499999999999996447e+00;6.384445680240619092e-01;1.007588740919171277e+00;1.889692992288063700e-01;-5.760840526917537785e-01;-2.397058906559293434e-01;-2.446916195926814308e-01;-1.911042583311522158e-01;6.075539362150655237e-02;9.793421808406763684e-01;-2.601609924304329816e-02;7.347976171463051209e-03;2.292708719402481235e-02;6.033110182058479820e-01;2.136868890799520082e-01;1.833911637868952393e-01;-7.277278285189510833e-10;-7.076485739016635776e-10;1.509597166283481451e-01;1.206639913352914179e-01;-4.544603564332858116e-10;-4.343811264335002794e-10;1.907015622945824385e+00;1.954061002284527504e+00;2.731774660402589819e-11;1.016578078916350543e-11;5.766330151201247249e-11;4.852184162583770416e-02;1.003068521108584670e-11;4.659455244329063078e-02;-6.687017631547047536e-01;-3.861076625192868317e+00;9.511639400143434564e-02;2.312746961897351556e-04;-3.029572531313601963e-03;1.928860559599607227e-02;6.544955505842404708e-01;4.339406567454769936e-01;2.635897934853241864e-01;-2.545251332728067362e-01;-2.133435708472269932e-01;-1.111980298728188488e-01;7.347976171463051209e-03;2.292708719402481235e-02;6.033110182058479820e-01;-6.384445680240619092e-01;-1.007588740919171277e+00;-1.889692992288063700e-01;5.760840526917537785e-01;2.397058906559293434e-01;2.446916195926814308e-01;1.911042583311522158e-01;-6.075539362150655237e-02;-9.793421808406763684e-01;2.601609924304329816e-02;-7.347976171463051209e-03;-2.292708719402481235e-02;-3.311018205848004214e-03;-6.544955505842404708e-01;-4.339406567454769936e-01;-2.635897934853241864e-01;2.545251332728067362e-01;2.133435708472269932e-01;1.111980298728188488e-01;-7.347976171463051209e-03;-2.292708719402481235e-02;-3.311018205848004214e-03
5.599999999999996092e+00;5.810499434343668890e-01;9.827745585576732612e-01;1.647191321782861817e-01;-5.716487621001560271e-01;-2.565190271613034256e-01;-2.402489221995396662e-01;-1.902815091433214256e-01;6.687011444071483401e-02;9.778629255924132790e-01;-5.572641944959507571e-02;7.804522369001849411e-03;2.199391013375967541e-02;6.110196546152442121e-01;2.275479917176787548e-01;1.973716056658895157e-01;-6.940687977339448051e-10;-6.977031724411651224e-10;1.734065904064368557e-01;1.432302043546476444e-01;-4.117191548309461105e-10;-4.153535462929036055e-10;1.895626606488810761e+00;1.936232657472242824e+00;3.502641578202248278e-11;1.730489037779463374e-11;5.852434297770977170e-11;4.658324184803892820e-02;1.530455701987101276e-11;4.608764646176732177e-02;-7.415563943634974065e-01;-3.831859263908722113e+00;9.267088823597734171e-02;5.947144116621790342e-05;-3.017638604815485459e-03;1.664848097256577120e-02;6.293932921188636342e-01;4.128405840553427408e-01;2.526745869626838559e-01;-2.475655898307011493e-01;-2.084884086797508806e-01;-1.071472798068843491e-01;7.804522369001849411e-03;2.199391013375967541e-02;6.110196546152442121e-01;-5.810499434343668890e-01;-9.827745585576732612e-01;-1.647191321782861817e-01;5.716487621001560271e-01;2.565190271613034256e-01;2.402489221995396662e-01;1.902815091433214256e-01;-6.687011444071483401e-02;-9.778629255924132790e-01;5.572641944959507571e-02;-7.804522369001849411e-03;-2.199391013375967541e-02;-1.101965461524423429e-02;-6.293932921188636342e-01;-4.128405840553427408e-01;-2.526745869626838559e-01;2.475655898307011493e-01;2.084884086797508806e-01;1.071472798068843491e-01;-7.804522369001849411e-03;-2.199391013375967541e-02;-1.101965461524423429e-02
5.699999999999995737e+00;5.241677269059573652e-01;9.562925337580319152e-01;1.409405116612395537e-01;-5.658362794501747839e-01;-2.730469131820571493e-01;-2.352620885505327386e-01;-1.892127830687652668e-01;7.301321878724577330e-02;9.754579412838552122e-01;-8.572862644391855691e-02;8.164939600270166437e-03;2.106979943165592645e-02;6.176721704313599126e-01;2.401545298751809887e-01;2.102452421289091045e-01;-6.624175298829811702e-10;-6.705517555772722750e-10;1.948059389157698607e-01;1.648966511694981152e-01;-3.732588638738142977e-10;-3.813930882264935674e-10;1.880465116982148466e+00;1.914476560201705313e+00;4.213506261005608871e-11;2.398559535096567323e-11;5.902266101400713866e-11;4.462814025729246181e-02;2.038292110630870739e-11;4.541252023831343632e-02;-8.101023641769793393e-01;-3.794941677117733114e+00;9.004066041620031879e-02;-9.412560235928569858e-05;-2.990928773813759933e-03;1.394469179105031764e-02;6.049659157167606160e-01;3.922651350423319583e-01;2.421468497200715553e-01;-2.410389551920728013e-01;-2.028676677645015192e-01;-1.034523426204886354e-01;8.164939600270166437e-03;2.106979943165592645e-02;6.176721704313599126e-01;-5.241677269059573652e-01;-9.562925337580319152e-01;-1.409405116612395537e-01;5.658362794501747839e-01;2.730469131820571493e-01;2.352620885505327386e-01;1.892127830687652668e-01;-7.301321878724577330e-02;-9.754579412838552122e-01;8.572862644391855691e-02;-8.164939600270166437e-03;-2.106979943165592645e-02;-1.767217043135993482e-02;-6.049659157167606160e-01;-3.922651350423319583e-01;-2.421468497200715553e-01;2.410389551920728013e-01;2.028676677645015192e-01;1.034523426204886354e-01;-8.164939600270166437e-03;-2.106979943165592645e-02;-1.767217043135993482e-02
5.799999999999995381e+00;4.679349128377606748e-01;9.281748527532414084e-01;1.176873003623102043e-01;-5.586621109927493167e-01;-2.892163275334367345e-01;-2.297426251727459345e-01;-1.878978016316477651e-01;7.916380839942351033e-02;9.721035316405371995e-01;-1.159406371971819089e-01;8.437618152443095501e-03;2.015867819248952364e-02;6.232432023190582759e-01;2.516091613570439200e-01;2.216133366974921137e-01;-6.309385558012221022e-10;-6.283031756721108937e-10;2.151671696607419804e-01;1.851713450011904516e-01;-3.380380850806152158e-10;-3.354026713075920194e-10;1.861837166834132917e+00;1.889168660606359129e+00;4.853915122208144015e-11;3.015420940939195798e-11;5.923933934991769747e-11;4.266586481382280555e-02;2.536234643367461726e-11;4.457245023334691081e-02;-8.735610146491509242e-01;-3.751005827361798772e+00;8.723831496256803653e-02;-2.287902544081318055e-04;-2.999582466218703170e-03;1.120591251856356552e-02;5.811659282463186305e-01;3.722826535796177616e-01;2.319701806543441602e-01;-2.350264268198290485e-01;-1.966474580254265470e-01;-1.001281521508111949e-01;8.437618152443095501e-03;2.015867819248952364e-02;6.232432023190582759e-01;-4.679349128377606748e-01;-9.281748527532414084e-01;-1.176873003623102043e-01;5.586621109927493167e-01;2.892163275334367345e-01;2.297426251727459345e-01;1.878978016316477651e-01;-7.916380839942351033e-02;-9.721035316405371995e-01;1.159406371971819089e-01;-8.437618152443095501e-03;-2.015867819248952364e-02;-2.324320231905829814e-02;-5.811659282463186305e-01;-3.722826535796177616e-01;-2.319701806543441602e-01;2.350264268198290485e-01;1.966474580254265470e-01;1.001281521508111949e-01;-8.437618152443095501e-03;-2.015867819248952364e-02;-2.324320231905829814e-02
5.899999999999995026e+00;4.124865978849652781e-01;8.984610825623686736e-01;9.501203868335846014e-02;-5.501487291061597507e-01;-3.049530427462503468e-01;-2.237054633153401917e-01;-1.863374940911268207e-01;8.530127986097527093e-02;9.677833932554150698e-01;-1.462782748358535945e-01;8.631311102778614630e-03;1.924779812546511745e-02;6.277188409352958409e-01;2.614244037824423050e-01;2.317353296117268535e-01;-5.808772336235093721e-10;-5.902189823400212234e-10;2.338848199921481075e-01;2.041957458214326282e-01;-2.881148004485488001e-10;-2.974565514850168923e-10;1.840077603626822933e+00;1.860732291469544331e+00;5.414105566909695749e-11;3.576496315030362548e-11;5.935069719740135630e-11;4.069990506542800479e-02;2.958809421160005435e-11;4.359240283232493351e-02;-9.312403009644174556e-01;-3.700809895006461403e+00;8.429230780881415142e-02;-3.470997355991444410e-04;-2.968907416137367417e-03;8.468422087432397882e-03;5.579389803480793164e-01;3.529444645471764286e-01;2.221072808659632636e-01;-2.295836262334361444e-01;-1.900014139145277947e-01;-9.717778555110495597e-02;8.631311102778614630e-03;1.924779812546511745e-02;6.277188409352958409e-01;-4.124865978849652781e-01;-8.984610825623686736e-01;-9.501203868335846014e-02;5.501487291061597507e-01;3.049530427462503468e-01;2.237054633153401917e-01;1.863374940911268207e-01;-8.530127986097527093e-02;-9.677833932554150698e-01;1.462782748358535945e-01;-8.631311102778614630e-03;-1.924779812546511745e-02;-2.771884093529586313e-02;-5.579389803480793164e-01;-3.529444645471764286e-01;-2.221072808659632636e-01;2.295836262334361444e-01;1.900014139145277947e-01;9.717778555110495597e-02;-8.631311102778614630e-03;-1.924779812546511745e-02;-2.771884093529586313e-02
5.999999999999994671e+00;3.579552785705903961e-01;8.671982199733556662e-01;7.296560978860881785e-02;-5.403256673076952676e-01;-3.201828575754548933e-01;-2.171687995594422382e-01;-1.845342221713159314e-01;9.140553804216795808e-02;9.624887770815858667e-01;-1.766564531933173254e-01;8.753552557034742498e-03;1.834935881207176711e-02;6.310996731863107723e-01;2.696241726285067419e-01;2.403830683806197910e-01;-5.285968918698171824e-10;-5.422392665671563444e-10;2.508897402540897770e-01;2.216486360062027150e-01;-2.390324462643769831e-10;-2.526748136676784490e-10;1.815564460995602536e+00;1.829615285276415593e+00;5.890810887857224537e-11;4.073258474448015795e-11;5.917899844504744156e-11;3.873963647465351184e-02;3.339107626886461621e-11;4.248638250173053521e-02;-9.825456188319623418e-01;-3.645179746172377389e+00;8.122601888381396351e-02;-4.496095263437933226e-04;-2.924110423424466226e-03;5.760838026264536449e-03;5.352265791873083156e-01;3.342844177043982068e-01;2.125211256569686791e-01;-2.247377655052168466e-01;-1.831046420129233410e-01;-9.459252483604123352e-02;8.753552557034742498e-03;1.834935881207176711e-02;6.310996731863107723e-01;-3.579552785705903961e-01;-8.671982199733556662e-01;-7.296560978860881785e-02;5.403256673076952676e-01;3.201828575754548933e-01;2.171687995594422382e-01;1.845342221713159314e-01;-9.140553804216795808e-02;-9.624887770815858667e-01;1.766564531933173254e-01;-8.753552557034742498e-03;-1.834935881207176711e-02;-3.109967318631079447e-02;-5.352265791873083156e-01;-3.342844177043982068e-01;-2.125211256569686791e-01;2.247377655052168466e-01;1.831046420129233410e-01;9.459252483604123352e-02;-8.753552557034742498e-03;-1.834935881207176711e-02;-3.109967318631079447e-02
6.099999999999994316e+00;3.044701481268646814e-01;8.344406379408426666e-01;5.159691782841277496e-02;-5.292294409770174068e-01;-3.348326117257196533e-01;-2.101539915042956175e-01;-1.824921638160134363e-01;9.745715414904179696e-02;9.562184323467103342e-01;-2.069903932343699349e-01;8.811804577599465990e-03;1.746721414532444172e-02;6.333977165154131006e-01;2.761495659908219102e-01;2.474685695881694292e-01;-4.714573553185320007e-10;-4.885147718904868090e-10;2.660262512003092050e-01;2.373452547976568627e-01;-1.882739970442055788e-10;-2.053313559211750232e-10;1.788700168049441430e+00;1.796292654142326306e+00;6.278720311622172414e-11;4.501161179807981140e-11;5.877266148617249604e-11;3.679283110886143876e-02;3.672012943295992333e-11;4.127008649193675965e-02;-1.026989642930534963e+00;-3.584992822083969077e+00;7.806291750530540419e-02;-5.372706486153428157e-04;-2.868099638559499370e-03;3.112919367646460600e-03;5.129688314479167177e-01;3.163190173229597502e-01;2.031761445782231390e-01;-2.204896390378738302e-01;-1.761282567658104259e-01;-9.235212788017971297e-02;8.811804577599465990e-03;1.746721414532444172e-02;6.333977165154131006e-01;-3.044701481268646814e-01;-8.344406379408426666e-01;-5.159691782841277496e-02;5.292294409770174068e-01;3.348326117257196533e-01;2.101539915042956175e-01;1.824921638160134363e-01;-9.745715414904179696e-02;-9.562184323467103342e-01;2.069903932343699349e-01;-8.811804577599465990e-03;-1.746721414532444172e-02;-3.339771651541312281e-02;-5.129688314479167177e-01;-3.163190173229597502e-01;-2.031761445782231390e-01;2.204896390378738302e-01;1.761282567658104259e-01;9.235212788017971297e-02;-8.811804577599465990e-03;-1.746721414532444172e-02;-3.339771651541312281e-02
6.199999999999993960e+00;2.521564075713234598e-01;8.002499317970772630e-01;3.095258111792614786e-02;-5.169033423329495447e-01;-3.488311707702338449e-01;-2.026853645417605321e-01;-1.802170370175351921e-01;1.034375930296611568e-01;9.489785051005517058e-01;-2.371967132444561810e-01;8.813190980736011759e-03;1.660431377767107239e-02;6.346368784196024793e-01;2.809560636793619337e-01;2.529415631149025678e-01;-4.100482865690713113e-10;-4.303457464114302071e-10;2.791578354329126155e-01;2.511433348684535272e-01;-1.362711303095484897e-10;-1.565685422913911022e-10;1.759906427926936745e+00;1.761255099111774136e+00;6.575637883826890789e-11;4.857220205790221446e-11;5.813507566570495918e-11;3.486714833399097435e-02;3.956787463507623818e-11;3.995945831864529396e-02;-1.064198798228864318e+00;-3.521161526924382557e+00;7.482660655493331148e-02;-6.110772003865821284e-04;-2.801450054416180363e-03;5.529552530362524809e-04;4.911070624526395201e-01;2.990480989565014180e-01;1.940393186823948235e-01;-2.168142365490123846e-01;-1.692338404988018019e-01;-9.042594339625860400e-02;8.813190980736011759e-03;1.660431377767107239e-02;6.346368784196024793e-01;-2.521564075713234598e-01;-8.002499317970772630e-01;-3.095258111792614786e-02;5.169033423329495447e-01;3.488311707702338449e-01;2.026853645417605321e-01;1.802170370175351921e-01;-1.034375930296611568e-01;-9.489785051005517058e-01;2.371967132444561810e-01;-8.813190980736011759e-03;-1.660431377767107239e-02;-3.463687841960250147e-02;-4.911070624526395201e-01;-2.990480989565014180e-01;-1.940393186823948235e-01;2.168142365490123846e-01;1.692338404988018019e-01;9.042594339625860400e-02;-8.813190980736011759e-03;-1.660431377767107239e-02;-3.463687841960250147e-02
6.299999999999993605e+00;2.011346037548316645e-01;7.646946696101315499e-01;1.107664733134786084e-02;-5.033971073917680172e-01;-3.621103542709847578e-01;-1.947899655020959575e-01;-1.777159867961411455e-01;1.093293996095090481e-01;9.407822315610049335e-01;-2.671945044292522997e-01;8.764468721968687176e-03;1.576348646879825385e-02;6.348523701525785601e-01;2.840410515018852999e-01;2.567628660129381291e-01;-3.458203164764216040e-10;-3.682438915874065085e-10;2.901953865752470718e-01;2.629172010863000120e-01;-8.429398954478605897e-11;-1.067175151396771118e-10;1.729615798656633618e+00;1.725000047351613164e+00;6.780288909533407286e-11;5.138701593341252231e-11;5.727656321430738912e-11;3.296990619790183402e-02;4.194935082398267492e-11;3.856994368048790450e-02;-1.093916506081446194e+00;-3.454615845889057013e+00;7.153984977916381938e-02;-6.720044997495934046e-04;-2.727818546652358705e-03;-1.892457970814942492e-03;4.695862935700576557e-01;2.824560362955128578e-01;1.850811514528863666e-01;-2.136629318227959984e-01;-1.625684348620242414e-01;-8.877435648569946547e-02;8.764468721968687176e-03;1.576348646879825385e-02;6.348523701525785601e-01;-2.011346037548316645e-01;-7.646946696101315499e-01;-1.107664733134786084e-02;5.033971073917680172e-01;3.621103542709847578e-01;1.947899655020959575e-01;1.777159867961411455e-01;-1.093293996095090481e-01;-9.407822315610049335e-01;2.671945044292522997e-01;-8.764468721968687176e-03;-1.576348646879825385e-02;-3.485237015257858229e-02;-4.695862935700576557e-01;-2.824560362955128578e-01;-1.850811514528863666e-01;2.136629318227959984e-01;1.625684348620242414e-01;8.877435648569946547e-02;-8.764468721968687176e-03;-1.576348646879825385e-02;-3.485237015257858229e-02
6.399999999999993250e+00;1.515200067412943996e-01;7.278500535172321984e-01;-7.989664558757755830e-03;-4.887664643677883114e-01;-3.746057847414108188e-01;-1.864972753529991478e-01;-1.749974355157804529e-01;1.151163660471185152e-01;9.316494792193713570e-01;-2.969063281597080217e-01;8.672026061439573261e-03;1.494641667385240499e-02;6.340900312712471898e-01;2.854122882342083334e-01;2.589326703676403940e-01;-2.793680232849088071e-10;-3.036874022182462794e-10;2.990689663038678670e-01;2.725893484373002051e-01;-3.264751481884044567e-11;-5.696692488469823482e-11;1.698264095564254728e+00;1.688021587012007663e+00;6.893736644454229452e-11;5.345102772676346323e-11;5.620695721143190127e-11;3.110809721653961385e-02;4.386812916444270952e-11;3.711686892988513148e-02;-1.116003274015686664e+00;-3.386285682453873846e+00;6.822496604634965822e-02;-7.210526070821213565e-04;-2.647961784224842074e-03;-4.199428445813863098e-03;4.483574571611858017e-01;2.665134162871100054e-01;1.762764795312655730e-01;-2.109665200945435304e-01;-1.562602123420220868e-01;-8.735054913162247636e-02;8.672026061439573261e-03;1.494641667385240499e-02;6.340900312712471898e-01;-1.515200067412943996e-01;-7.278500535172321984e-01;7.989664558757755830e-03;4.887664643677883114e-01;3.746057847414108188e-01;1.864972753529991478e-01;1.749974355157804529e-01;-1.151163660471185152e-01;-9.316494792193713570e-01;2.969063281597080217e-01;-8.672026061439573261e-03;-1.494641667385240499e-02;-3.409003127124721200e-02;-4.483574571611858017e-01;-2.665134162871100054e-01;-1.762764795312655730e-01;2.109665200945435304e-01;1.562602123420220868e-01;8.735054913162247636e-02;-8.672026061439573261e-03;-1.494641667385240499e-02;-3.409003127124721200e-02
6.499999999999992895e+00;1.034220375309443246e-01;6.897975009724696127e-01;-2.620819154618914473e-02;-4.730725809543613880e-01;-3.862576376595994176e-01;-1.778388820083301181e-01;-1.720709060095285681e-01;1.207836731240389400e-01;9.216061535160686713e-01;-3.262591077855785948e-01;8.541856640477168278e-03;1.415461336525005928e-02;6.324052494475290720e-01;2.851018385282589884e-01;2.594743119514424379e-01;-2.117352050649832588e-10;-2.376846900228781677e-10;3.057425315927534415e-01;2.801150050159370020e-01;1.793990911909081552e-11;-8.009537071301079477e-12;1.666282150260660622e+00;1.650801630462289449e+00;6.918168271621630001e-11;5.476570027210614956e-11;5.493929981993669042e-11;2.928827960031911079e-02;4.533662182026286525e-11;3.561514859929263560e-02;-1.130433687527881315e+00;-3.317083780599002552e+00;6.490342809933581647e-02;-7.592242810291442582e-04;-2.562752655086701636e-03;-6.347013060912620741e-03;4.273792658992770499e-01;2.511790994752201023e-01;1.676050916319504758e-01;-2.086390732304439499e-01;-1.504151239763065750e-01;-8.610254786573759422e-02;8.541856640477168278e-03;1.415461336525005928e-02;6.324052494475290720e-01;-1.034220375309443246e-01;-6.897975009724696127e-01;2.620819154618914473e-02;4.730725809543613880e-01;3.862576376595994176e-01;1.778388820083301181e-01;1.720709060095285681e-01;-1.207836731240389400e-01;-9.216061535160686713e-01;3.262591077855785948e-01;-8.541856640477168278e-03;-1.415461336525005928e-02;-3.240524944752909420e-02;-4.273792658992770499e-01;-2.511790994752201023e-01;-1.676050916319504758e-01;2.086390732304439499e-01;1.504151239763065750e-01;8.610254786573759422e-02;-8.541856640477168278e-03;-1.415461336525005928e-02;-3.240524944752909420e-02
6.599999999999992539e+00;5.694375543446956317e-02;6.506241566000443566e-01;-4.354401976258383267e-02;-4.563814270274718643e-01;-3.970112774092990904e-01;-1.688481271401639505e-01;-1.689468467461046064e-01;1.263179948573852907e-01;9.106834898208608919e-01;-3.551848934251791712e-01;8.379550412599141851e-03;1.338937162733498144e-02;6.298617823260048709e-01;2.831651103352762489e-01;2.584314392500745572e-01;-1.439639915052854967e-10;-1.711852488990410000e-10;3.102138490878771360e-01;2.854801780026755553e-01;6.676971160087706425e-11;3.954842822969525964e-11;1.634088180229477327e+00;1.613801626165026759e+00;6.858116222023159966e-11;5.535340296462222323e-11;5.349151937570325528e-11;2.751642020504220520e-02;4.637369566161739275e-11;3.407907359656481977e-02;-1.137290576884734339e+00;-3.247889806270569224e+00;6.159549370174181165e-02;-7.875184078368524694e-04;-2.473367105798034149e-03;-8.317487114658156377e-03;4.066196713576718524e-01;2.364025644035701035e-01;1.590521378067824010e-01;-2.065822680623197460e-01;-1.451145835159948771e-01;-8.497536218059541235e-02;8.379550412599141851e-03;1.338937162733498144e-02;6.298617823260048709e-01;-5.694375543446956317e-02;-6.506241566000443566e-01;4.354401976258383267e-02;4.563814270274718643e-01;3.970112774092990904e-01;1.688481271401639505e-01;1.689468467461046064e-01;-1.263179948573852907e-01;-9.106834898208608919e-01;3.551848934251791712e-01;-8.379550412599141851e-03;-1.338937162733498144e-02;-2.986178232600489313e-02;-4.066196713576718524e-01;-2.364025644035701035e-01;-1.590521378067824010e-01;2.065822680623197460e-01;1.451145835159948771e-01;8.497536218059541235e-02;-8.379550412599141851e-03;-1.338937162733498144e-02;-2.986178232600489313e-02
6.699999999999992184e+00;1.218141254725370326e-02;6.104223466451045299e-01;-5.996564145370725241e-02;-4.387630731544596152e-01;-4.068177682839665965e-01;-1.595597370199402787e-01;-1.656364396086648927e-01;1.317075709711491849e-01;8.989172614731717470e-01;-3.836214835592739458e-01;8.190285536621797619e-03;1.265167040816390226e-02;6.265304714389300367e-01;2.796765126708452009e-01;2.558674475344558386e-01;-7.699009183197813544e-11;-1.051478414361873371e-10;3.125109299930808326e-01;2.887018648566913592e-01;1.132766866841129872e-10;8.511891061056384322e-11;1.602080949145733069e+00;1.577455136154057191e+00;6.718546319628482914e-11;5.524295274128710119e-11;5.188351254704763041e-11;2.579782748353091903e-02;4.700322515810551846e-11;3.252214454454708387e-02;-1.136756755038815569e+00;-3.179536085177361748e+00;5.831997192919126383e-02;-8.069180479075745019e-04;-2.380906510823167094e-03;-1.009658327984852555e-02;3.860568758785166699e-01;2.221264287045242036e-01;1.506083234847429286e-01;-2.046899626121063964e-01;-1.404142540392162575e-01;-8.391313724439063149e-02;8.190285536621797619e-03;1.265167040816390226e-02;6.265304714389300367e-01;-1.218141254725370326e-02;-6.104223466451045299e-01;5.996564145370725241e-02;4.387630731544596152e-01;4.068177682839665965e-01;1.595597370199402787e-01;1.656364396086648927e-01;-1.317075709711491849e-01;-8.989172614731717470e-01;3.836214835592739458e-01;-8.190285536621797619e-03;-1.265167040816390226e-02;-2.653047143893005888e-02;-3.860568758785166699e-01;-2.221264287045242036e-01;-1.506083234847429286e-01;2.046899626121063964e-01;1.404142540392162575e-01;8.391313724439063149e-02;-8.190285536621797619e-03;-1.265167040816390226e-02;-2.653047143893005888e-02
6.799999999999991829e+00;-3.077591932953301773e-02;5.692889888616528005e-01;-7.544507464757262138e-02;-4.202909464432568187e-01;-4.156342544746875478e-01;-1.500094470262741397e-01;-1.621513981835662199e-01;1.369422466483544987e-01;8.863469315335281706e-01;-4.115128942221799591e-01;7.978824729693559728e-03;1.194219475377661550e-02;6.224878604382555469e-01;2.747266388802697135e-01;2.518628791101297781e-01;-1.167096278166940639e-11;-4.045931367302177221e-11;3.126895173569341768e-01;2.898257575867942415e-01;1.569827855811848618e-10;1.281945377571781274e-10;1.570633783040854548e+00;1.542161624183355340e+00;6.506289807813790912e-11;5.447623701497381854e-11;5.013669321675059313e-11;2.413709799053428973e-02;4.725304251702831444e-11;3.095693860853774779e-02;-1.129104792701080662e+00;-3.112795407104671064e+00;5.509403650168230582e-02;-8.183808745064527750e-04;-2.286375974135165107e-03;-1.167358509014468360e-02;3.656798842768108626e-01;2.082890363480112139e-01;1.422698921148916051e-01;-2.028527945606562466e-01;-1.363439345206759468e-01;-8.286121546912363078e-02;7.978824729693559728e-03;1.194219475377661550e-02;6.224878604382555469e-01;3.077591932953301773e-02;-5.692889888616528005e-01;7.544507464757262138e-02;4.202909464432568187e-01;4.156342544746875478e-01;1.500094470262741397e-01;1.621513981835662199e-01;-1.369422466483544987e-01;-8.863469315335281706e-01;4.115128942221799591e-01;-7.978824729693559728e-03;-1.194219475377661550e-02;-2.248786043825556913e-02;-3.656798842768108626e-01;-2.082890363480112139e-01;-1.422698921148916051e-01;2.028527945606562466e-01;1.363439345206759468e-01;8.286121546912363078e-02;-7.978824729693559728e-03;-1.194219475377661550e-02;-2.248786043825556913e-02
6.899999999999991473e+00;-7.184664613475288952e-02;5.273249710427886372e-01;-8.995794537510767852e-02;-4.010410652532935827e-01;-4.234242077627615730e-01;-1.402336295832635193e-01;-1.585037658916397807e-01;1.420134793906324133e-01;8.730147759939979046e-01;-4.388096725981369128e-01;7.749516236808554233e-03;1.126136410134399683e-02;6.178147758076817375e-01;2.684193686075747043e-01;2.465125415422679267e-01;5.122366014601742257e-11;2.208138303375281397e-11;3.108301337625255512e-01;2.889233066972189401e-01;1.974961268325879336e-10;1.683538137205658362e-10;1.540089620588972918e+00;1.508281546722759270e+00;6.228461934726006403e-11;5.310362882625092943e-11;4.827359066730306913e-11;2.253808366576326438e-02;4.715423916107598671e-11;2.939500380058013285e-02;-1.114685350170432132e+00;-3.048371167196344267e+00;5.193308737091556493e-02;-8.228304163123461223e-04;-2.190682703616438770e-03;-1.304131024921573179e-02;3.454886047176453090e-01;1.948270047167676156e-01;1.340384105448267915e-01;-2.009625733893027622e-01;-1.329084656395973507e-01;-8.176800948139073544e-02;7.749516236808554233e-03;1.126136410134399683e-02;6.178147758076817375e-01;7.184664613475288952e-02;-5.273249710427886372e-01;8.995794537510767852e-02;4.010410652532935827e-01;4.234242077627615730e-01;1.402336295832635193e-01;1.585037658916397807e-01;-1.420134793906324133e-01;-8.730147759939979046e-01;4.388096725981369128e-01;-7.749516236808554233e-03;-1.126136410134399683e-02;-1.781477580768175972e-02;-3.454886047176453090e-01;-1.948270047167676156e-01;-1.340384105448267915e-01;2.009625733893027622e-01;1.329084656395973507e-01;8.176800948139073544e-02;-7.749516236808554233e-03;-1.126136410134399683e-02;-1.781477580768175972e-02
6.999999999999991118e+00;-1.109568722939195673e-01;4.846345112975668501e-01;-1.034835332441590705e-01;-3.810912735051347755e-01;-4.301575461284918300e-01;-1.302689345168921431e-01;-1.547057198438360759e-01;1.469143148203911065e-01;8.589650055125921391e-01;-4.654690576753819919e-01;7.506299353351657960e-03;1.060936017862496722e-02;6.125949141238059559e-01;2.608689159129842228e-01;2.399225484746612680e-01;1.110276284897404153e-10;8.177797080017623391e-11;3.070347524892846902e-01;2.860883850509617909e-01;2.345163046967289766e-10;2.052666379376042578e-10;1.510757179778458914e+00;1.476132802346233230e+00;5.893446430967436087e-11;5.118381761138781299e-11;4.631703265274448118e-11;2.100387954240355223e-02;4.674019792319438944e-11;2.784678214837192980e-02;-1.093914601295303601e+00;-2.986889982014574230e+00;4.885066159771825345e-02;-8.211483126654254032e-04;-2.094636740907325489e-03;-1.419599471687760239e-02;3.254935291672181874e-01;1.816776357794569474e-01;1.259203798024589593e-01;-1.989162752951639246e-01;-1.300895251367295002e-01;-8.058661294582547541e-02;7.506299353351657960e-03;1.060936017862496722e-02;6.125949141238059559e-01;1.109568722939195673e-01;-4.846345112975668501e-01;1.034835332441590705e-01;3.810912735051347755e-01;4.301575461284918300e-01;1.302689345168921431e-01;1.547057198438360759e-01;-1.469143148203911065e-01;-8.589650055125921391e-01;4.654690576753819919e-01;-7.506299353351657960e-03;-1.060936017862496722e-02;-1.259491412380597808e-02;-3.254935291672181874e-01;-1.816776357794569474e-01;-1.259203798024589593e-01;1.989162752951639246e-01;1.300895251367295002e-01;8.058661294582547541e-02;-7.506299353351657960e-03;-1.060936017862496722e-02;-1.259491412380597808e-02
7.099999999999990763e+00;-1.480405456999699387e-01;4.413245126526705309e-01;-1.160047820135875485e-01;-3.605204937265603093e-01;-4.358106304698248779e-01;-1.201519497213414528e-01;-1.507693854499621011e-01;1.516393342888681939e-01;8.442429104303272869e-01;-4.914549957988016415e-01;7.252714243282911560e-03;9.986153967828027139e-03;6.069134755582997753e-01;2.521969253431100566e-01;2.322073949488032696e-01;1.671833945459664423e-10;1.380440465953549145e-10;3.014232400065305906e-01;2.814337096122236370e-01;2.678296879303968567e-10;2.386903292008035813e-10;1.482908264670214082e+00;1.445988528672649709e+00;5.509602274432127797e-11;4.877830625710106913e-11;4.428968243883484429e-11;1.953683026098159553e-02;4.604573899075733695e-11;2.632156209197813665e-02;-1.067261269098920051e+00;-2.928896793238989549e+00;4.585839226262430901e-02;-8.141678195088580990e-04;-1.998953036516749188e-03;-1.513709173427799093e-02;3.057150408254126761e-01;1.687811105683778568e-01;1.179267001723504904e-01;-1.966194926186895509e-01;-1.278481455920175147e-01;-7.927609853714523425e-02;7.252714243282911560e-03;9.986153967828027139e-03;6.069134755582997753e-01;1.480405456999699387e-01;-4.413245126526705309e-01;1.160047820135875485e-01;3.605204937265603093e-01;4.358106304698248779e-01;1.201519497213414528e-01;1.507693854499621011e-01;-1.516393342888681939e-01;-8.442429104303272869e-01;4.914549957988016415e-01;-7.252714243282911560e-03;-9.986153967828027139e-03;-6.913475558299797541e-03;-3.057150408254126761e-01;-1.687811105683778568e-01;-1.179267001723504904e-01;1.966194926186895509e-01;1.278481455920175147e-01;7.927609853714523425e-02;-7.252714243282911560e-03;-9.986153967828027139e-03;-6.913475558299797541e-03
7.199999999999990408e+00;-1.830395296671918082e-01;3.975039236652754826e-01;-1.275082775384538403e-01;-3.394080157267940212e-01;-4.403661499378107025e-01;-1.099188887039901641e-01;-1.467066659425766140e-01;1.561845778981146848e-01;8.288940505958461991e-01;-5.167380232589932065e-01;6.991915631160795959e-03;9.391531521594664866e-03;6.008558776510917188e-01;2.424149667331844116e-01;2.235534814544141990e-01;2.211561665977322771e-10;1.868028430750618942e-10;2.940649667037728010e-01;2.752034814250026162e-01;3.008609348209471006e-10;2.665075934043786088e-10;1.456792826568173105e+00;1.418055326590231591e+00;5.090465524103713354e-11;4.590160095103177166e-11;4.208778509925943216e-11;1.814271817396465036e-02;4.510622891416954323e-11;2.482746154458640234e-02;-1.035236895341046459e+00;-2.874848153061598577e+00;4.297017963135703333e-02;-8.021692041123968352e-04;-1.886148524441685209e-03;-1.588237497137653942e-02;2.861824084126188827e-01;1.560824040528032974e-01;1.100720233558230843e-01;-1.939892371334945020e-01;-1.261277660128895528e-01;-7.780247579326457497e-02;6.991915631160795959e-03;9.391531521594664866e-03;6.008558776510917188e-01;1.830395296671918082e-01;-3.975039236652754826e-01;1.275082775384538403e-01;3.394080157267940212e-01;4.403661499378107025e-01;1.099188887039901641e-01;1.467066659425766140e-01;-1.561845778981146848e-01;-8.288940505958461991e-01;5.167380232589932065e-01;-6.991915631160795959e-03;-9.391531521594664866e-03;-8.558776510917409652e-04;-2.861824084126188827e-01;-1.560824040528032974e-01;-1.100720233558230843e-01;1.939892371334945020e-01;1.261277660128895528e-01;7.780247579326457497e-02;-6.991915631160795959e-03;-9.391531521594664866e-03;-8.558776510917409652e-04
7.299999999999990052e+00;-2.159036052682122286e-01;3.532831159742130245e-01;-1.379841943114740177e-01;-3.178328177867313364e-01;-4.438129013164201497e-01;-9.960527514502696966e-02;-1.425292426439827842e-01;1.605473517020941099e-01;8.129635678296008860e-01;-5.412949290678259473e-01;6.726983904381750659e-03;8.831154889879844205e-03;5.945004268401585801e-01;2.320023852151919808e-01;2.138825235942577174e-01;2.648378514792713617e-10;2.422525128890234976e-10;2.853032714079371535e-01;2.671834097870026681e-01;3.191285234424799716e-10;2.965431289969549748e-10;1.432552939010877324e+00;1.392577274366319173e+00;4.622829247710565502e-11;4.282060757367936723e-11;4.026697715452984310e-11;1.680891909073103582e-02;4.384918792636605455e-11;2.337499846784394514e-02;-9.983715888816275807e-01;-2.825130213288147729e+00;4.018391747445881207e-02;-7.879295248236837905e-04;-1.811986159834900328e-03;-1.639002249093261809e-02;2.669324645656464545e-01;1.435327136282623373e-01;1.023740280639817424e-01;-1.909573794412351977e-01;-1.248609203923430888e-01;-7.613918248161366531e-02;6.726983904381750659e-03;8.831154889879844205e-03;5.945004268401585801e-01;2.159036052682122286e-01;-3.532831159742130245e-01;1.379841943114740177e-01;3.178328177867313364e-01;4.438129013164201497e-01;9.960527514502696966e-02;1.425292426439827842e-01;-1.605473517020941099e-01;-8.129635678296008860e-01;5.412949290678259473e-01;-6.726983904381750659e-03;-8.831154889879844205e-03;5.499573159841397718e-03;-2.669324645656464545e-01;-1.435327136282623373e-01;-1.023740280639817424e-01;1.909573794412351977e-01;1.248609203923430888e-01;7.613918248161366531e-02;-6.726983904381750659e-03;-8.831154889879844205e-03;5.499573159841397718e-03
7.399999999999989697e+00;-2.465904125779094791e-01;3.087732863644540582e-01;-1.474262195894568972e-01;-2.958730235104554684e-01;-4.461455198104393172e-01;-8.924581136226367173e-02;-1.382481292508058457e-01;1.647263075376351471e-01;7.964954026282897726e-01;-5.651086373040739019e-01;6.459576326095560136e-03;8.292137758326491651e-03;5.879421590486670901e-01;2.207350117021877889e-01;2.035178944681320379e-01;3.097134459895938560e-10;2.822213984341493908e-10;2.750918325368792439e-01;2.578747153028233541e-01;3.444387661756685796e-10;3.169467464932784021e-10;1.410399091078044398e+00;1.369631475452024461e+00;4.147866086855525994e-11;3.929878549584801481e-11;3.801402441596638532e-11;1.554974764878708053e-02;4.266007111310927167e-11;2.196192278270631820e-02;-9.572194527567020605e-01;-2.780030566449291474e+00;3.751167035081930806e-02;-7.694610155127828283e-04;-1.721711720656375622e-03;-1.671472239813749650e-02;2.480083463836200708e-01;1.310910275110408196e-01;9.485266765177063908e-02;-1.874663228386048153e-01;-1.239595477145488678e-01;-7.426756988695072670e-02;6.459576326095560136e-03;8.292137758326491651e-03;5.879421590486670901e-01;2.465904125779094791e-01;-3.087732863644540582e-01;1.474262195894568972e-01;2.958730235104554684e-01;4.461455198104393172e-01;8.924581136226367173e-02;1.382481292508058457e-01;-1.647263075376351471e-01;-7.964954026282897726e-01;5.651086373040739019e-01;-6.459576326095560136e-03;-8.292137758326491651e-03;1.205784095133288769e-02;-2.480083463836200708e-01;-1.310910275110408196e-01;-9.485266765177063908e-02;1.874663228386048153e-01;1.239595477145488678e-01;7.426756988695072670e-02;-6.459576326095560136e-03;-8.292137758326491651e-03;1.205784095133288769e-02
7.499999999999989342e+00;-2.750653349213660337e-01;2.640858921502056700e-01;-1.558314544048680084e-01;-2.736053071871886733e-01;-4.473640850067979180e-01;-7.887404724292002012e-02;-1.338735626985501359e-01;1.687213200526285484e-01;7.795316903964351063e-01;-5.881677728656784510e-01;6.192302883463661825e-03;7.779879050224627370e-03;5.812542359144320381e-01;2.088502188360026879e-01;1.925220937404735488e-01;3.480430034949505272e-10;3.209696872739144084e-10;2.636464605796522420e-01;2.473183354841229364e-01;3.624937794770729518e-10;3.354204812996252162e-10;1.390430197175700711e+00;1.349333015867964392e+00;3.651491787783982217e-11;3.560787881824342039e-11;3.590794933401007118e-11;1.436033838509292310e-02;4.119029813618863118e-11;2.059753079477017607e-02;-9.123371072733243992e-01;-2.739763212971542128e+00;3.495786910276485471e-02;-7.484630885273885377e-04;-1.632812506845587180e-03;-1.684984433262232129e-02;2.294579220231260375e-01;1.187250274257541094e-01;8.752934541520548950e-02;-1.834788975322339533e-01;-1.233383520322016702e-01;-7.217703193258551142e-02;6.192302883463661825e-03;7.779879050224627370e-03;5.812542359144320381e-01;2.750653349213660337e-01;-2.640858921502056700e-01;1.558314544048680084e-01;2.736053071871886733e-01;4.473640850067979180e-01;7.887404724292002012e-02;1.338735626985501359e-01;-1.687213200526285484e-01;-7.795316903964351063e-01;5.881677728656784510e-01;-6.192302883463661825e-03;-7.779879050224627370e-03;1.874576408556793972e-02;-2.294579220231260375e-01;-1.187250274257541094e-01;-8.752934541520548950e-02;1.834788975322339533e-01;1.233383520322016702e-01;7.217703193258551142e-02;-6.192302883463661825e-03;-7.779879050224627370e-03;1.874576408556793972e-02
7.599999999999988987e+00;-3.013013316811785636e-01;2.193321270040080595e-01;-1.632002920066774887e-01;-2.511044603592952895e-01;-4.474737126986794711e-01;-6.852225866470437743e-02;-1.294152367209699950e-01;1.725331555861963351e-01;7.621123921778294452e-01;-6.104659764613511452e-01;5.926968710492751778e-03;7.293980062309849376e-03;5.745124706359744371e-01;1.964749609558698318e-01;1.810097909135478800e-01;3.814024486888845578e-10;3.551221498227624636e-10;2.511289535148911733e-01;2.356637834725690828e-01;3.767244815157066972e-10;3.504441534096545747e-10;1.372728808560153446e+00;1.331738314140887391e+00;3.146204373439132726e-11;3.175579804974377246e-11;3.382671099001562217e-11;1.323986883372237598e-02;3.960893066700881179e-11;1.928552007163939971e-02;-8.642774873931846624e-01;-2.704467122637823184e+00;3.252538883192613445e-02;-7.254781478561761910e-04;-1.546517001604168912e-03;-1.680610271304819325e-02;2.113320786101771098e-01;1.064112915797506137e-01;8.042616029381974285e-02;-1.789719681132223572e-01;-1.229050347115591690e-01;-6.986431006749463379e-02;5.926968710492751778e-03;7.293980062309849376e-03;5.745124706359744371e-01;3.013013316811785636e-01;-2.193321270040080595e-01;1.632002920066774887e-01;2.511044603592952895e-01;4.474737126986794711e-01;6.852225866470437743e-02;1.294152367209699950e-01;-1.725331555861963351e-01;-7.621123921778294452e-01;6.104659764613511452e-01;-5.926968710492751778e-03;-7.293980062309849376e-03;2.548752936402554070e-02;-2.113320786101771098e-01;-1.064112915797506137e-01;-8.042616029381974285e-02;1.789719681132223572e-01;1.229050347115591690e-01;6.986431006749463379e-02;-5.926968710492751778e-03;-7.293980062309849376e-03;2.548752936402554070e-02
7.699999999999988631e+00;-3.252787304878489993e-01;1.746224396339509932e-01;-1.695362835940283919e-01;-2.284430118052268310e-01;-4.464841045392196617e-01;-5.822131593171262637e-02;-1.248820804632102960e-01;1.761634279533710323e-01;7.442748333411728368e-01;-6.320014913636415876e-01;5.665102392729905872e-03;6.833656465427401933e-03;5.677883912198014027e-01;1.837264773771181969e-01;1.690954293551891197e-01;4.099570529119785450e-10;3.845547584882966576e-10;2.376955204044180481e-01;2.230644723824890818e-01;3.874320168136412175e-10;3.620297296628113797e-10;1.357344377873122232e+00;1.316867595602646546e+00;2.638749077598936812e-11;2.780165392200585279e-11;3.178407279067066072e-11;1.218705958725036127e-02;3.794458264358670814e-11;1.802863854428817317e-02;-8.135818979752409419e-01;-2.674211973421579458e+00;3.021569806180987930e-02;-7.009894741052763662e-04;-1.463104799652670263e-03;-1.659548073642806709e-02;1.936832478358769261e-01;9.413567856236494669e-02;7.356518293160604904e-02;-1.739377195596631120e-01;-1.225666309643864138e-01;-6.733317371685532127e-02;5.665102392729905872e-03;6.833656465427401933e-03;5.677883912198014027e-01;3.252787304878489993e-01;-1.746224396339509932e-01;1.695362835940283919e-01;2.284430118052268310e-01;4.464841045392196617e-01;5.822131593171262637e-02;1.248820804632102960e-01;-1.761634279533710323e-01;-7.442748333411728368e-01;6.320014913636415876e-01;-5.665102392729905872e-03;-6.833656465427401933e-03;3.221160878019857510e-02;-1.936832478358769261e-01;-9.413567856236494669e-02;-7.356518293160604904e-02;1.739377195596631120e-01;1.225666309643864138e-01;6.733317371685532127e-02;-5.665102392729905872e-03;-6.833656465427401933e-03;3.221160878019857510e-02
7.799999999999988276e+00;-3.469849852515398680e-01;1.300660988428592180e-01;-1.748459928256111406e-01;-2.056909244305592244e-01;-4.444090742974647346e-01;-4.800059010383762176e-02;-1.202822064146921305e-01;1.796144659227196516e-01;7.260533929177597212e-01;-6.527766119308494597e-01;5.407978270813510423e-03;6.398049631824791542e-03;5.611487331786687571e-01;1.707120490583533545e-01;1.568890153310193714e-01;4.338379343532066718e-10;4.092307660616309345e-10;2.234978547778641023e-01;2.096748210505301468e-01;3.949261430492557134e-10;3.703189641524000309e-10;1.344296826562991098e+00;1.304707472273357816e+00;2.135445350567170741e-11;2.379667396585238216e-11;2.978830461066819202e-11;1.120035857859571007e-02;3.622359009008306088e-11;1.682876301099257843e-02;-7.607737386094532983e-01;-2.649004298791197698e+00;2.802912152357639464e-02;-6.754085311153901205e-04;-1.382303370272678494e-03;-1.623163526830820325e-02;1.765639148000477388e-01;8.189325330191316032e-02;6.696778446518952821e-02;-1.683827915959643928e-01;-1.222322827576924897e-01;-6.459376828318649788e-02;5.407978270813510423e-03;6.398049631824791542e-03;5.611487331786687571e-01;3.469849852515398680e-01;-1.300660988428592180e-01;1.748459928256111406e-01;2.056909244305592244e-01;4.444090742974647346e-01;4.800059010383762176e-02;1.202822064146921305e-01;-1.796144659227196516e-01;-7.260533929177597212e-01;6.527766119308494597e-01;-5.407978270813510423e-03;-6.398049631824791542e-03;3.885126682133122067e-02;-1.765639148000477388e-01;-8.189325330191316032e-02;-6.696778446518952821e-02;1.683827915959643928e-01;1.222322827576924897e-01;6.459376828318649788e-02;-5.407978270813510423e-03;-6.398049631824791542e-03;3.885126682133122067e-02
7.899999999999987921e+00;-3.664144076132557215e-01;8.577080649843173143e-02;-1.791388426629254571e-01;-1.829153661426485555e-01;-4.412660654781841441e-01;-3.788789283115950868e-02;-1.156228884263348494e-01;1.828891756493934984e-01;7.074792847471254031e-01;-6.727971155972151118e-01;5.156649323471862272e-03;5.986406204090615607e-03;5.546547701644242157e-01;1.575436735289184598e-01;1.444911252281526060e-01;4.531216591611577791e-10;4.296573634185180818e-10;2.086854031172855617e-01;1.956328548165194858e-01;3.990547716021730900e-10;3.755904843549611277e-10;1.333575610366815933e+00;1.295219313175540732e+00;1.640202159519480779e-11;1.979582351081100338e-11;2.786179604904920034e-11;1.027747127970584859e-02;3.446529500200220007e-11;1.568712905025084967e-02;-7.063530550334518043e-01;-2.628794923506158732e+00;2.596460026762960685e-02;-6.491589316729803492e-04;-1.305254827730167877e-03;-1.572608186170433575e-02;1.600252305489580085e-01;6.968794692163449156e-02;6.065403813184425119e-02;-1.623270771708741345e-01;-1.218157832564613074e-01;-6.166181533897124173e-02;5.156649323471862272e-03;5.986406204090615607e-03;5.546547701644242157e-01;3.664144076132557215e-01;-8.577080649843173143e-02;1.791388426629254571e-01;1.829153661426485555e-01;4.412660654781841441e-01;3.788789283115950868e-02;1.156228884263348494e-01;-1.828891756493934984e-01;-7.074792847471254031e-01;6.727971155972151118e-01;-5.156649323471862272e-03;-5.986406204090615607e-03;4.534522983557576215e-02;-1.600252305489580085e-01;-6.968794692163449156e-02;-6.065403813184425119e-02;1.623270771708741345e-01;1.218157832564613074e-01;6.166181533897124173e-02;-5.156649323471862272e-03;-5.986406204090615607e-03;4.534522983557576215e-02
7.999999999999987566e+00;-3.835678792283289673e-01;4.184235849508212424e-02;-1.824269579879263525e-01;-1.601805547633014526e-01;-4.370756754770702135e-01;-2.790945148263918735e-02;-1.109105477648515553e-01;1.859909153499567369e-01;6.885804093016706373e-01;-6.920717085156201653e-01;4.911936702332194565e-03;5.597602499088679372e-03;5.483631705891071073e-01;1.443805765705144795e-01;1.319764072462092930e-01;4.675087065402782249e-10;4.477630019670044644e-10;1.934188823924181677e-01;1.810147130681129812e-01;3.983361642012913260e-10;3.785904489938042901e-10;1.325133452611421125e+00;1.288354723244992561e+00;1.153678639491640736e-11;1.587855380189007519e-11;2.609101378699851174e-11;9.413239298554781920e-03;3.268055145911691062e-11;1.460461273821735996e-02;-6.507905775850566510e-01;-2.613488175828998283e+00;2.401785197800057614e-02;-6.229648119687648420e-04;-1.240416930455949529e-03;-1.507927905722762640e-02;1.441157619927849187e-01;5.753202321781859113e-02;5.464220046356638161e-02;-1.558022061924544677e-01;-1.212368973147285311e-01;-5.855783906567587488e-02;4.911936702332194565e-03;5.597602499088679372e-03;5.483631705891071073e-01;3.835678792283289673e-01;-4.184235849508212424e-02;1.824269579879263525e-01;1.601805547633014526e-01;4.370756754770702135e-01;2.790945148263918735e-02;1.109105477648515553e-01;-1.859909153499567369e-01;-6.885804093016706373e-01;6.920717085156201653e-01;-4.911936702332194565e-03;-5.597602499088679372e-03;5.163682941089287048e-02;-1.441157619927849187e-01;-5.753202321781859113e-02;-5.464220046356638161e-02;1.558022061924544677e-01;1.212368973147285311e-01;5.855783906567587488e-02;-4.911936702332194565e-03;-5.597602499088679372e-03;5.163682941089287048e-02
8.099999999999987210e+00;-3.984525522559718702e-01;-1.615648023761885599e-03;-1.847250079416330182e-01;-1.375476762956246157e-01;-4.318612066070951494e-01;-1.808992816353127697e-02;-1.061506741643640089e-01;1.889234392590515843e-01;6.693811880516148394e-01;-7.106115630607140465e-01;4.674256257450969294e-03;5.227701614601454327e-03;5.423304207908089536e-01;1.311064543707535224e-01;1.195014090604055584e-01;4.796169038395540159e-10;4.552804495534175352e-10;1.777657866367256534e-01;1.661607413263775646e-01;4.013824964251196086e-10;3.770460563436485705e-10;1.318965017478371582e+00;1.283970518278892747e+00;6.994848944110293928e-12;1.190545611705751902e-11;2.410549178304485564e-11;8.614775833736950869e-03;3.101912455161817228e-11;1.357712907132990060e-02;-5.945343896809364148e-01;-2.602935535738364337e+00;2.219190484994223653e-02;-5.954823876815178987e-04;-1.160504528601157340e-03;-1.434774469100459637e-02;1.288803897370804918e-01;4.544553190339056803e-02;4.894824750964976712e-02;-1.488501570520443795e-01;-1.204203164633979029e-01;-5.530687591318709379e-02;4.674256257450969294e-03;5.227701614601454327e-03;5.423304207908089536e-01;3.984525522559718702e-01;1.615648023761885599e-03;1.847250079416330182e-01;1.375476762956246157e-01;4.318612066070951494e-01;1.808992816353127697e-02;1.061506741643640089e-01;-1.889234392590515843e-01;-6.693811880516148394e-01;7.106115630607140465e-01;-4.674256257450969294e-03;-5.227701614601454327e-03;5.766957920919102420e-02;-1.288803897370804918e-01;-4.544553190339056803e-02;-4.894824750964976712e-02;1.488501570520443795e-01;1.204203164633979029e-01;5.530687591318709379e-02;-4.674256257450969294e-03;-5.227701614601454327e-03;5.766957920919102420e-02
8.199999999999986855e+00;-4.110815424042973398e-01;-4.450206014012937639e-02;-1.860500474128239379e-01;-1.150748168908215796e-01;-4.256481730501708305e-01;-8.452382275601681705e-03;-1.013480198651694336e-01;1.916906501283486830e-01;6.499027437126384532e-01;-7.284296103519989352e-01;4.444693407970216198e-03;4.881866908780079298e-03;5.365904006346496891e-01;1.180095447275187198e-01;1.070792641537907236e-01;4.859850787014682968e-10;4.654358801705516115e-10;1.619184185675263399e-01;1.509881379937983992e-01;3.955340795214883777e-10;3.749848689388517266e-10;1.314948078877384186e+00;1.282016423497378099e+00;2.508327574718615097e-12;8.185981872776489333e-12;2.249396320487593390e-11;7.869692467110545736e-03;2.918245226532090522e-11;1.261048385738229236e-02;-5.379953637206942307e-01;-2.596964502364067950e+00;2.048017627281642147e-02;-5.688949660299909370e-04;-1.093028055317876376e-03;-1.350197872802161303e-02;1.143593540680604703e-01;3.345511877676170254e-02;4.358557536820070744e-02;-1.415213423125588066e-01;-1.193095282155287040e-01;-5.193522869737494246e-02;4.444693407970216198e-03;4.881866908780079298e-03;5.365904006346496891e-01;4.110815424042973398e-01;4.450206014012937639e-02;1.860500474128239379e-01;1.150748168908215796e-01;4.256481730501708305e-01;8.452382275601681705e-03;1.013480198651694336e-01;-1.916906501283486830e-01;-6.499027437126384532e-01;7.284296103519989352e-01;-4.444693407970216198e-03;-4.881866908780079298e-03;6.340959936535028874e-02;-1.143593540680604703e-01;-3.345511877676170254e-02;-4.358557536820070744e-02;1.415213423125588066e-01;1.193095282155287040e-01;5.193522869737494246e-02;-4.444693407970216198e-03;-4.881866908780079298e-03;6.340959936535028874e-02
8.299999999999986500e+00;-4.214736218538340795e-01;-8.671837238844196105e-02;-1.864213624714499695e-01;-9.281702657345074214e-02;-4.184639484482629568e-01;9.816134933259938744e-04;-9.650662978417123838e-02;1.942964962135832752e-01;6.301629689066915452e-01;-7.455400556546442070e-01;4.223237579408932636e-03;4.556093899438052458e-03;5.311887907146877197e-01;1.050976202793638820e-01;9.480436320745865009e-02;4.893179556353914580e-10;4.699181141152865413e-10;1.459729147104639746e-01;1.356796576385588260e-01;3.895563924893477281e-10;3.701565297168906028e-10;1.313012664288601306e+00;1.282356193465277405e+00;-1.701813820352885164e-12;4.560031730762900780e-12;2.087042294382866226e-11;7.178387205462802637e-03;2.747462659943525383e-11;1.170040849205388270e-02;-4.815545541168962940e-01;-2.595368857751020109e+00;1.887879564917163688e-02;-5.426425535984252119e-04;-1.029325705250532658e-03;-1.256915306206954352e-02;1.005875296296667720e-01;2.159308944767492078e-02;3.856476604990716206e-02;-1.338726927096872688e-01;-1.178479509297102323e-01;-4.847294567295130918e-02;4.223237579408932636e-03;4.556093899438052458e-03;5.311887907146877197e-01;4.214736218538340795e-01;8.671837238844196105e-02;1.864213624714499695e-01;9.281702657345074214e-02;4.184639484482629568e-01;-9.816134933259938744e-04;9.650662978417123838e-02;-1.942964962135832752e-01;-6.301629689066915452e-01;7.455400556546442070e-01;-4.223237579408932636e-03;-4.556093899438052458e-03;6.881120928531225811e-02;-1.005875296296667720e-01;-2.159308944767492078e-02;-3.856476604990716206e-02;1.338726927096872688e-01;1.178479509297102323e-01;4.847294567295130918e-02;-4.223237579408932636e-03;-4.556093899438052458e-03;6.881120928531225811e-02
8.399999999999986144e+00;-4.296529179907804252e-01;-1.281688928532160321e-01;-1.858603235142254617e-01;-7.082637157484941715e-02;-4.103373731333957442e-01;1.019193438022450784e-02;-9.162971096801933446e-02;1.967450074621455713e-01;6.101764414342070175e-01;-7.619580752412334901e-01;4.010111572440584748e-03;4.249263224390183169e-03;5.261604041981510216e-01;9.243401311048307645e-02;8.274514214896339093e-02;4.893639297586497751e-10;4.709580520283534586e-10;1.300354836024862903e-01;1.203466126409667852e-01;3.817017258907625400e-10;3.632958397240472270e-10;1.313059945650251636e+00;1.284858842781248622e+00;-5.662227162941309515e-12;1.095150663111672610e-12;1.932927711570743499e-11;6.538130861340755301e-03;2.581237731665547063e-11;1.084539371393764516e-02;-4.255612497975800324e-01;-2.597918788436067494e+00;1.738352453013674442e-02;-5.168715415336547431e-04;-9.688870943113745554e-04;-1.156245220273814656e-02;8.759381662102094790e-02;9.896739538687859827e-03;3.389334167941002174e-02;-1.259665051119308876e-01;-1.159924092354026604e-01;-4.495103469452034484e-02;4.010111572440584748e-03;4.249263224390183169e-03;5.261604041981510216e-01;4.296529179907804252e-01;1.281688928532160321e-01;1.858603235142254617e-01;7.082637157484941715e-02;4.103373731333957442e-01;-1.019193438022450784e-02;9.162971096801933446e-02;-1.967450074621455713e-01;-6.101764414342070175e-01;7.619580752412334901e-01;-4.010111572440584748e-03;-4.249263224390183169e-03;7.383959580184895621e-02;-8.759381662102094790e-02;-9.896739538687859827e-03;-3.389334167941002174e-02;1.259665051119308876e-01;1.159924092354026604e-01;4.495103469452034484e-02;-4.010111572440584748e-03;-4.249263224390183169e-03;7.383959580184895621e-02
8.499999999999985789e+00;-4.356486202074981717e-01;-1.687608725578934599e-01;-1.843902443726371798e-01;-4.915204177423719567e-02;-4.012984167685405001e-01;1.915982476388021494e-02;-8.671976647403406568e-02;1.990401476323770957e-01;5.899546601040434046e-01;-7.776992997005289787e-01;3.805438669741426777e-03;3.960423248221134861e-03;5.215347814025983464e-01;8.007770638695466126e-02;7.096161426335051425e-02;4.863431520545585145e-10;4.688997899564191615e-10;1.142052279067154036e-01;1.050891357831111872e-01;3.720994830732856999e-10;3.546561213622668219e-10;1.314980989441574044e+00;1.289385348301753664e+00;-9.359389019970413114e-12;-2.189044645461935687e-12;1.787282643221387549e-11;5.946117681246252881e-03;2.420254190917628437e-11;1.004370327383989625e-02;-3.703336826581332120e-01;-2.604366337754876248e+00;1.598982091301078337e-02;-4.917102703516714086e-04;-9.116092106160843256e-04;-1.049421289539022306e-02;7.540069795956327869e-02;-1.592838849315131311e-03;2.957568653079725718e-02;-1.178686476162215391e-01;-1.137101666528104738e-01;-4.140116114880085241e-02;3.805438669741426777e-03;3.960423248221134861e-03;5.215347814025983464e-01;4.356486202074981717e-01;1.687608725578934599e-01;1.843902443726371798e-01;4.915204177423719567e-02;4.012984167685405001e-01;-1.915982476388021494e-02;8.671976647403406568e-02;-1.990401476323770957e-01;-5.899546601040434046e-01;7.776992997005289787e-01;-3.805438669741426777e-03;-3.960423248221134861e-03;7.846521859740163141e-02;-7.540069795956327869e-02;1.592838849315131311e-03;-2.957568653079725718e-02;1.178686476162215391e-01;1.137101666528104738e-01;4.140116114880085241e-02;-3.805438669741426777e-03;-3.960423248221134861e-03;7.846521859740163141e-02
8.599999999999985434e+00;-4.394946991103354517e-01;-2.084046033923525887e-01;-1.820362498156334607e-01;-2.784049046447733752e-02;-3.913778854632282145e-01;2.786780919825423281e-02;-8.177865436402972921e-02;2.011857361286108481e-01;5.695062284053038493e-01;-7.927794189283444704e-01;3.609253066103182590e-03;3.688652951162039052e-03;5.173365288372371307e-01;6.808095783763591646e-02;5.950730787873904221e-02;4.805160453376208724e-10;4.639965663734623744e-10;9.857275546540852917e-02;8.999910550651173125e-02;3.609523482924715384e-10;3.444328810315920654e-10;1.318659550110433454e+00;1.295790701889603325e+00;-1.278314830684795358e-11;-5.278344834503605954e-12;1.650065979004358964e-11;5.399556029012973248e-03;2.265172420323663893e-11;9.293382225243299044e-03;-3.161601250383974104e-01;-2.614450252018098553e+00;1.469293821510388696e-02;-4.672591428095113747e-04;-8.573649942377366273e-04;-9.376227799910860639e-03;6.402395604405719531e-02;-1.283179378821541761e-02;2.561301393321752107e-02;-1.096470954728980957e-01;-1.109787561112778875e-01;-3.785500414065753189e-02;3.609253066103182590e-03;3.688652951162039052e-03;5.173365288372371307e-01;4.394946991103354517e-01;2.084046033923525887e-01;1.820362498156334607e-01;2.784049046447733752e-02;3.913778854632282145e-01;-2.786780919825423281e-02;8.177865436402972921e-02;-2.011857361286108481e-01;-5.695062284053038493e-01;7.927794189283444704e-01;-3.609253066103182590e-03;-3.688652951162039052e-03;8.266347116276284712e-02;-6.402395604405719531e-02;1.283179378821541761e-02;-2.561301393321752107e-02;1.096470954728980957e-01;1.109787561112778875e-01;3.785500414065753189e-02;-3.609253066103182590e-03;-3.688652951162039052e-03;8.266347116276284712e-02
8.699999999999985079e+00;-4.412296410240079125e-01;-2.470134889573400439e-01;-1.788251523318792890e-01;-6.935599574195250999e-03;-3.806071729161332740e-01;3.629959620346058513e-02;-7.680764813333326724e-02;2.031853823721302965e-01;5.488370637820533249e-01;-8.072138273082365423e-01;3.421514585972371819e-03;3.433068917520891786e-03;5.135855367813386696e-01;5.649040789980012273e-02;4.842933288283891163e-02;4.721247443861373375e-10;4.565148541226571131e-10;8.322081622867293083e-02;7.515974121171169198e-02;3.484286826848226296e-10;3.328187888321513919e-10;1.323974051911317229e+00;1.303926245664661643e+00;-1.592700498849599850e-11;-8.162467192655920606e-12;1.521251176847826731e-11;4.895662799564747154e-03;2.116451578055558204e-11;8.592323472666790057e-03;-2.633002966131365863e-01;-2.627900297600068491e+00;1.348798623585450822e-02;-4.435992800580045438e-04;-8.061075001351324446e-04;-8.219600591514344967e-03;5.347252965776372324e-02;-2.377452760627482564e-02;2.200339428942402198e-02;-1.013705922993189679e-01;-1.077857024821382570e-01;-3.434367659416498464e-02;3.421514585972371819e-03;3.433068917520891786e-03;5.135855367813386696e-01;4.412296410240079125e-01;2.470134889573400439e-01;1.788251523318792890e-01;6.935599574195250999e-03;3.806071729161332740e-01;-3.629959620346058513e-02;7.680764813333326724e-02;-2.031853823721302965e-01;-5.488370637820533249e-01;8.072138273082365423e-01;-3.421514585972371819e-03;-3.433068917520891786e-03;8.641446321866130820e-02;-5.347252965776372324e-02;2.377452760627482564e-02;-2.200339428942402198e-02;1.013705922993189679e-01;1.077857024821382570e-01;3.434367659416498464e-02;-3.421514585972371819e-03;-3.433068917520891786e-03;8.641446321866130820e-02
8.799999999999984723e+00;-4.408962000103799905e-01;-2.845040927737552683e-01;-1.747853387727802410e-01;1.352113613028848790e-02;-3.690180563760502852e-01;4.443997763230474879e-02;-7.180749970456781761e-02;2.050424301376860547e-01;5.279506278759187321e-01;-8.210173075854331204e-01;3.242119112503579707e-03;3.192797866190681504e-03;5.102972548218379645e-01;4.534662691195833623e-02;3.776929324194395338e-02;4.614142798044847485e-10;4.466824979863572422e-10;6.822420303244897122e-02;6.064686936243456755e-02;3.347107922537628998e-10;3.199790120597014389e-10;1.330799590857310921e+00;1.313641408766941909e+00;-1.878904407260910755e-11;-1.083637932312892829e-11;1.400618728691414304e-11;4.431727555869085025e-03;1.974488420696403012e-11;7.938288903135604438e-03;-2.119869909859992685e-01;-2.644440999653878244e+00;1.237001642525361808e-02;-4.207873609833387017e-04;-7.577333655282604552e-04;-7.034854688175537496e-03;4.374849766923805117e-02;-3.437467435754965051e-02;1.874183692661976486e-02;-9.310745407954730546e-02;-1.041280723045317491e-01;-3.089722884087556937e-02;3.242119112503579707e-03;3.192797866190681504e-03;5.102972548218379645e-01;4.408962000103799905e-01;2.845040927737552683e-01;1.747853387727802410e-01;-1.352113613028848790e-02;3.690180563760502852e-01;-4.443997763230474879e-02;7.180749970456781761e-02;-2.050424301376860547e-01;-5.279506278759187321e-01;8.210173075854331204e-01;-3.242119112503579707e-03;-3.192797866190681504e-03;8.970274517816201332e-02;-4.374849766923805117e-02;3.437467435754965051e-02;-1.874183692661976486e-02;9.310745407954730546e-02;1.041280723045317491e-01;3.089722884087556937e-02;-3.242119112503579707e-03;-3.192797866190681504e-03;8.970274517816201332e-02
8.899999999999984368e+00;-4.385411689842710348e-01;-3.207961683295618704e-01;-1.699466671458368383e-01;3.349041208395261288e-02;-3.566425371334501215e-01;5.227472662130444592e-02;-6.677850414564573400e-02;2.067599111273983326e-01;5.068481724984706949e-01;-8.342037524307960306e-01;3.070911670895651053e-03;2.966994920286636101e-03;5.074829238998134207e-01;3.468463706460734458e-02;2.756362725618126744e-02;4.486127502496965784e-10;4.347159296247812472e-10;5.365028070818094602e-02;4.652927089975490704e-02;3.199657234379940222e-10;3.060689064488076610e-10;1.339009557720986177e+00;1.324785324988305479e+00;-2.136938490801314736e-11;-1.329431277520306084e-11;1.287919736167118763e-11;4.005122505359328018e-03;1.839505940529991444e-11;7.328966002889437947e-03;-1.624278144193611606e-01;-2.663794882743955483e+00;1.133408847697450761e-02;-3.988612190417097666e-04;-7.121009794529248142e-04;-5.831935452000974740e-03;3.484717572468887248e-02;-4.458602779827663953e-02;1.582041831814604005e-02;-8.492450475436630342e-02;-1.000119376733848431e-01;-2.754421672658223519e-02;3.070911670895651053e-03;2.966994920286636101e-03;5.074829238998134207e-01;4.385411689842710348e-01;3.207961683295618704e-01;1.699466671458368383e-01;-3.349041208395261288e-02;3.566425371334501215e-01;-5.227472662130444592e-02;6.677850414564573400e-02;-2.067599111273983326e-01;-5.068481724984706949e-01;8.342037524307960306e-01;-3.070911670895651053e-03;-2.966994920286636101e-03;9.251707610018655714e-02;-3.484717572468887248e-02;4.458602779827663953e-02;-1.582041831814604005e-02;8.492450475436630342e-02;1.000119376733848431e-01;2.754421672658223519e-02;-3.070911670895651053e-03;-2.966994920286636101e-03;9.251707610018655714e-02
8.999999999999984013e+00;-4.342151709154450923e-01;-3.558126753851478252e-01;-1.643403735757259509e-01;5.293490985786042380e-02;-3.435127248263225019e-01;5.979049656754611280e-02;-6.172056607584065074e-02;2.083405063520900879e-01;4.855289977792537348e-01;-8.467859218549312894e-01;2.907697002395804795e-03;2.754856023315569499e-03;5.051498074747247102e-01;2.453470690192015649e-02;1.784384829660197805e-02;4.339293725304217552e-10;4.208296076072627253e-10;3.955962692033327538e-02;3.286876831501504143e-02;3.043355815788029941e-10;2.912358150043921110e-10;1.348476950639934779e+00;1.337208260626124634e+00;-2.367110196218583929e-11;-1.553672235532977531e-11;1.182900582682460848e-11;3.613303674555518648e-03;1.711598501907701484e-11;6.762011323091097342e-03;-1.148069489835400886e-01;-2.685685211305266940e+00;1.037531496870162592e-02;-3.778449171898319602e-04;-6.690858592218436665e-04;-4.620162937496646860e-03;2.675731286143917531e-02;-5.436341145140805020e-02;1.322845013711140827e-02;-7.688614165930168776e-02;-9.545175715831316632e-02;-2.431133638692842963e-02;2.907697002395804795e-03;2.754856023315569499e-03;5.051498074747247102e-01;4.342151709154450923e-01;3.558126753851478252e-01;1.643403735757259509e-01;-5.293490985786042380e-02;3.435127248263225019e-01;-5.979049656754611280e-02;6.172056607584065074e-02;-2.083405063520900879e-01;-4.855289977792537348e-01;8.467859218549312894e-01;-2.907697002395804795e-03;-2.754856023315569499e-03;9.485019252527526756e-02;-2.675731286143917531e-02;5.436341145140805020e-02;-1.322845013711140827e-02;7.688614165930168776e-02;9.545175715831316632e-02;2.431133638692842963e-02;-2.907697002395804795e-03;-2.754856023315569499e-03;9.485019252527526756e-02
9.099999999999983658e+00;-4.279724705494782344e-01;-3.894797868563173449e-01;-1.579989892145309271e-01;7.181909146326836968e-02;-3.296607642487383583e-01;6.697472340706159266e-02;-5.663326649602079543e-02;2.097865152240412367e-01;4.639907183650497369e-01;-8.587752351035915499e-01;2.752247700779171004e-03;2.555612056949988203e-03;5.033014415907537398e-01;1.492263052656607122e-02;8.637005308128799935e-03;4.683613660359635889e-10;4.420415659424267223e-10;2.600643382359631856e-02;1.972080860515905421e-02;2.322850062131955723e-10;2.061181521699143500e-10;1.359075552723044700e+00;1.350762700250272008e+00;-3.825672597944439619e-11;-5.004289122754379701e-12;1.085255343964330353e-11;3.253828801140571259e-03;1.590786719563904216e-11;6.235074730547264348e-03;-6.928687691464414933e-02;-2.709838253016577880e+00;9.488903504927415772e-03;-3.577495109221655030e-04;-6.285625192193940863e-04;-3.408269573469499547e-03;1.946137508232187452e-02;-6.366348315599806851e-02;1.095268052147363447e-02;-6.905353023169832904e-02;-9.046968721247725109e-02;-2.122312484222782514e-02;2.752247700779171004e-03;2.555612056949988203e-03;5.033014415907537398e-01;4.279724705494782344e-01;3.894797868563173449e-01;1.579989892145309271e-01;-7.181909146326836968e-02;3.296607642487383583e-01;-6.697472340706159266e-02;5.663326649602079543e-02;-2.097865152240412367e-01;-4.639907183650497369e-01;8.587752351035915499e-01;-2.752247700779171004e-03;-2.555612056949988203e-03;9.669855840924623802e-02;-1.946137508232187452e-02;6.366348315599806851e-02;-1.095268052147363447e-02;6.905353023169832904e-02;9.046968721247725109e-02;2.122312484222782514e-02;-2.752247700779171004e-03;-2.555612056949988203e-03;9.669855840924623802e-02
9.199999999999983302e+00;-4.198708065520839749e-01;-4.217268904309479094e-01;-1.509562666609524095e-01;9.010899711761533037e-02;-3.151188027285530824e-01;7.381553335504427438e-02;-5.151592918432196938e-02;2.110998320605541045e-01;4.422295342186051137e-01;-8.701815954207934301e-01;2.604311964876900379e-03;2.368529131698094564e-03;5.019378698741544520e-01;5.870076564652316337e-03;-1.088257023665940666e-10;1.989851716367607535e-10;3.396934339434724522e-05;1.303897540682777932e-02;7.134929505862143764e-03;2.724814201069127238e-10;1.800568583909406845e-10;1.370680908867863534e+00;1.365304234736171685e+00;-3.236114169777813325e-12;-4.359656298837926581e-11;9.946552998370244951e-12;2.924363920900310138e-03;1.477009268713865946e-11;5.745825803974864525e-03;-2.601001137359873830e-02;-2.735985143650867535e+00;8.670189700158530133e-03;-3.385754253901217584e-04;-5.904045813214134179e-04;-2.204436373824378292e-03;1.293590366699748362e-02;-7.244546901304105280e-02;8.977522520717151622e-03;-6.148391341133818688e-02;-8.509486054945741840e-02;-1.830171504678108907e-02;2.604311964876900379e-03;2.368529131698094564e-03;5.019378698741544520e-01;4.198708065520839749e-01;4.217268904309479094e-01;1.509562666609524095e-01;-9.010899711761533037e-02;3.151188027285530824e-01;-7.381553335504427438e-02;5.151592918432196938e-02;-2.110998320605541045e-01;-4.422295342186051137e-01;8.701815954207934301e-01;-2.604311964876900379e-03;-2.368529131698094564e-03;9.806213012584552580e-02;-1.293590366699748362e-02;7.244546901304105280e-02;-8.977522520717151622e-03;6.148391341133818688e-02;8.509486054945741840e-02;1.830171504678108907e-02;-2.604311964876900379e-03;-2.368529131698094564e-03;9.806213012584552580e-02
9.299999999999982947e+00;-4.099712434989936649e-01;-4.524865888656057766e-01;-1.432471152483874022e-01;1.077720510388606306e-01;-2.999189958323854044e-01;8.030165795306459797e-02;-4.636768632923378430e-02;2.122819293189778245e-01;4.202405036632545499e-01;-8.810132457743983236e-01;2.463620178592851144e-03;2.192908946265113932e-03;5.010558640428510735e-01;-1.517952748500616763e-10;5.270331076436189385e-11;2.605072775415142195e-03;8.149935991702520963e-03;7.000327287797277094e-04;7.509649621273267603e-12;1.986764685778054415e-10;4.844830493661043090e-03;1.383171098364030849e+00;1.380692269239204739e+00;-8.719833715611010670e-12;-4.121298659942382117e-11;9.107573630698544789e-12;2.622689225157667347e-03;1.370147064074701969e-11;5.291974206971614830e-03;1.489980682225776169e-02;-2.763863367653168535e+00;7.914663409320238027e-03;-3.203141972664060467e-04;-5.544863014021722937e-04;-1.016319927529346634e-03;7.151937318373102759e-03;-8.067182411406881304e-02;7.285304575203016553e-03;-5.423002435464403803e-02;-7.936264474699503135e-02;-1.556663954079318124e-02;2.463620178592851144e-03;2.192908946265113932e-03;5.010558640428510735e-01;4.099712434989936649e-01;4.524865888656057766e-01;1.432471152483874022e-01;-1.077720510388606306e-01;2.999189958323854044e-01;-8.030165795306459797e-02;4.636768632923378430e-02;-2.122819293189778245e-01;-4.202405036632545499e-01;8.810132457743983236e-01;-2.463620178592851144e-03;-2.192908946265113932e-03;9.894413595714890430e-02;-7.151937318373102759e-03;8.067182411406881304e-02;-7.285304575203016553e-03;5.423002435464403803e-02;7.936264474699503135e-02;1.556663954079318124e-02;-2.463620178592851144e-03;-2.192908946265113932e-03;9.894413595714890430e-02
9.399999999999982592e+00;-3.983380426874831848e-01;-4.816947026609469940e-01;-1.349075443838135824e-01;1.247768796275233599e-01;-2.840935486968430013e-01;8.642235814004138594e-02;-4.118754302446445831e-02;2.133338470707201728e-01;3.980178166665912509e-01;-8.912766538003641381e-01;2.329890616639563889e-03;2.028088720641499539e-03;5.006491336394982561e-01;-3.195612033055857821e-10;-3.411228887487771451e-10;1.056589195196128671e-02;1.573435128836522465e-02;-2.110977259735575617e-10;-2.325667815928742862e-10;1.092873396771631804e-02;1.609719330395085329e-02;1.396492456069724053e+00;1.396764587581413419e+00;-2.868256416556031108e-11;-2.396480188058622301e-11;8.334281514055701732e-12;2.346628731460737374e-03;1.263332326212680704e-11;4.873504217673669744e-03;5.332617161634228137e-02;-2.793257043703785136e+00;7.220132928166802730e-03;-3.032250578296668479e-04;-5.168459357834608546e-04;1.115738933459842208e-04;2.075488315672502360e-03;-8.830881849941041306e-02;5.856538437107400297e-03;-4.733959250778778383e-02;-7.331388913259651030e-02;-1.303467741108912947e-02;2.329890616639563889e-03;2.028088720641499539e-03;5.006491336394982561e-01;3.983380426874831848e-01;4.816947026609469940e-01;1.349075443838135824e-01;-1.247768796275233599e-01;2.840935486968430013e-01;-8.642235814004138594e-02;4.118754302446445831e-02;-2.133338470707201728e-01;-3.980178166665912509e-01;8.912766538003641381e-01;-2.329890616639563889e-03;-2.028088720641499539e-03;9.935086636050172171e-02;-2.075488315672502360e-03;8.830881849941041306e-02;-5.856538437107400297e-03;4.733959250778778383e-02;7.331388913259651030e-02;1.303467741108912947e-02;-2.329890616639563889e-03;-2.028088720641499539e-03;9.935086636050172171e-02
9.499999999999982236e+00;-3.850385602061246471e-01;-5.092902845428480818e-01;-1.259746171209922272e-01;1.410929511731234265e-01;-2.676749140615578559e-01;9.216729720521084357e-02;-3.597452984842724327e-02;2.142561450035267989e-01;3.755554025549172614e-01;-9.009762911099417071e-01;2.202704480802635326e-03;1.874719238794764946e-03;5.006935862130220682e-01;-3.403316690826132708e-10;-3.319835904110843027e-10;1.775401890609065725e-02;2.264835630103230815e-02;-2.142619800203660116e-10;-2.059138958980580446e-10;2.195042519454413685e-02;2.684476258948580857e-02;1.410344550680428410e+00;1.413491855396768360e+00;-3.134278085870661187e-11;-2.342964363720853031e-11;7.606323853337088169e-12;2.094680972728979636e-03;1.178919667271499231e-11;4.482995104393697715e-03;8.919756408364404310e-02;-2.823836406131968957e+00;6.577676057727156571e-03;-2.865976952978213600e-04;-4.894337386593585609e-04;1.290394902730557236e-03;-2.331674075809642144e-03;-9.532735304516443131e-02;4.670349619660674190e-03;-4.084954852476285758e-02;-6.700012531481069900e-02;-1.071669938855515647e-02;2.202704480802635326e-03;1.874719238794764946e-03;5.006935862130220682e-01;3.850385602061246471e-01;5.092902845428480818e-01;1.259746171209922272e-01;-1.410929511731234265e-01;2.676749140615578559e-01;-9.216729720521084357e-02;3.597452984842724327e-02;-2.142561450035267989e-01;-3.755554025549172614e-01;9.009762911099417071e-01;-2.202704480802635326e-03;-1.874719238794764946e-03;9.930641378697790955e-02;2.331674075809642144e-03;9.532735304516443131e-02;-4.670349619660674190e-03;4.084954852476285758e-02;6.700012531481069900e-02;1.071669938855515647e-02;-2.202704480802635326e-03;-1.874719238794764946e-03;9.930641378697790955e-02
9.599999999999981881e+00;-3.701431385727142476e-01;-5.352156314330639431e-01;-1.164864024487466954e-01;1.566910559694250638e-01;-2.506955295059942745e-01;9.752668807822140185e-02;-3.072757041921054741e-02;2.150490012743269952e-01;3.528464849342811127e-01;-9.101148837023649296e-01;2.081975517583892644e-03;1.729462632611074822e-03;5.012095896704266140e-01;-3.163805757221425038e-10;-3.073591963066805080e-10;2.442079707947107312e-02;2.901890326975566786e-02;-1.986935208942238893e-10;-1.896721404529681073e-10;3.219586174816395363e-02;3.679396793844858654e-02;1.424788184144231362e+00;1.430619482645750784e+00;-3.196639340081570289e-11;-2.457986616263481808e-11;6.958591792965402391e-12;1.864188465679617393e-03;1.090208500974916604e-11;4.121870984913142931e-03;1.224295310479447119e-01;-2.855407666846528691e+00;5.986059432732083845e-03;-2.709219018348038598e-04;-4.598106181263232964e-04;2.390832356713362694e-03;-6.111999370730758496e-03;-1.017026980005932280e-01;3.704457929505702851e-03;-3.480774002075046059e-02;-6.045760129428234819e-02;-8.630114601359359372e-03;2.081975517583892644e-03;1.729462632611074822e-03;5.012095896704266140e-01;3.701431385727142476e-01;5.352156314330639431e-01;1.164864024487466954e-01;-1.566910559694250638e-01;2.506955295059942745e-01;-9.752668807822140185e-02;3.072757041921054741e-02;-2.150490012743269952e-01;-3.528464849342811127e-01;9.101148837023649296e-01;-2.081975517583892644e-03;-1.729462632611074822e-03;9.879041032957336377e-02;6.111999370730758496e-03;1.017026980005932280e-01;-3.704457929505702851e-03;3.480774002075046059e-02;6.045760129428234819e-02;8.630114601359359372e-03;-2.081975517583892644e-03;-1.729462632611074822e-03;9.879041032957336377e-02
9.699999999999981526e+00;-3.537250142170502154e-01;-5.594163067428278291e-01;-1.064819333380355448e-01;1.715425185594786073e-01;-2.331883026338121001e-01;1.024910367046040355e-01;-2.544555293725237963e-02;2.157122044469622357e-01;3.298838732491998771e-01;-9.186933105549726086e-01;1.967351514239150823e-03;1.593122584135828234e-03;5.021657880034416932e-01;-2.933521573569466822e-10;-2.847487574706410036e-10;3.047437378292813803e-02;3.478997345265616437e-02;-1.801851697501775906e-10;-1.715817633454257450e-10;4.169066076121688558e-02;4.600626043094484252e-02;1.439664131339540187e+00;1.448076346573256679e+00;-3.250659988379444409e-11;-2.540275757194605292e-11;6.348939112614200703e-12;1.653889872962399166e-03;1.009021025791751374e-11;3.787639509922064406e-03;1.529612693576138660e-01;-2.887740477970706543e+00;5.441529366445313834e-03;-2.560499559862072978e-04;-4.315599661124588926e-04;3.449008218024324224e-03;-9.311598364575845999e-03;-1.074149710879396813e-01;2.935470338947532287e-03;-2.923902774457570741e-02;-5.374643381978755352e-02;-6.779570820716798729e-03;1.967351514239150823e-03;1.593122584135828234e-03;5.021657880034416932e-01;3.537250142170502154e-01;5.594163067428278291e-01;1.064819333380355448e-01;-1.715425185594786073e-01;2.331883026338121001e-01;-1.024910367046040355e-01;2.544555293725237963e-02;-2.157122044469622357e-01;-3.298838732491998771e-01;9.186933105549726086e-01;-1.967351514239150823e-03;-1.593122584135828234e-03;9.783421199655828460e-02;9.311598364575845999e-03;1.074149710879396813e-01;-2.935470338947532287e-03;2.923902774457570741e-02;5.374643381978755352e-02;6.779570820716798729e-03;-1.967351514239150823e-03;-1.593122584135828234e-03;9.783421199655828460e-02
9.799999999999981171e+00;-3.358602572740785330e-01;-5.818411882504731514e-01;-9.600117509308062069e-02;1.856193399903397490e-01;-2.151866329885606943e-01;1.070511923922716352e-01;-2.012758472349193001e-02;2.162450713250053114e-01;3.066609574807306338e-01;-9.267103142934385307e-01;1.858551402303353561e-03;1.465302442724218538e-03;5.035452742187209729e-01;-2.696190635871716542e-10;-2.615100586338503359e-10;3.591090238599557033e-02;3.996023047721326132e-02;-1.615817864478515678e-10;-1.534727783593697823e-10;5.041241045762314549e-02;5.446173854884087118e-02;1.454871651741901806e+00;1.465747782795622900e+00;-3.283568617005047597e-11;-2.605423281873636198e-11;5.794483702226566119e-12;1.461956867869960508e-03;9.330299367681767502e-12;3.478579520257156239e-03;1.807452827158565478e-01;-2.920619434596414710e+00;4.940536373002333594e-03;-2.419947178621655861e-04;-4.049328083108707024e-04;4.459213705486214652e-03;-1.197902892412122666e-02;-1.124500568960747904e-01;2.339520494986549459e-03;-2.416762105093675506e-02;-4.692192167751876863e-02;-5.169943623336059613e-03;1.858551402303353561e-03;1.465302442724218538e-03;5.035452742187209729e-01;3.358602572740785330e-01;5.818411882504731514e-01;9.600117509308062069e-02;-1.856193399903397490e-01;2.151866329885606943e-01;-1.070511923922716352e-01;2.012758472349193001e-02;-2.162450713250053114e-01;-3.066609574807306338e-01;9.267103142934385307e-01;-1.858551402303353561e-03;-1.465302442724218538e-03;9.645472578127900487e-02;1.197902892412122666e-02;1.124500568960747904e-01;-2.339520494986549459e-03;2.416762105093675506e-02;4.692192167751876863e-02;5.169943623336059613e-03;-1.858551402303353561e-03;-1.465302442724218538e-03;9.645472578127900487e-02
9.899999999999980815e+00;-3.166277081945785277e-01;-6.024425271234400414e-01;-8.508499187488986759e-02;1.988941145400157373e-01;-1.967246077313968833e-01;1.111983314013386542e-01;-1.477294599489019193e-02;2.166465106420001618e-01;2.831715918091664008e-01;-9.341626727104549444e-01;1.755277972168200074e-03;1.345516844258529566e-03;5.053288580700203703e-01;-2.454179395906519839e-10;-2.377840429781108554e-10;4.072883876075744647e-02;4.452749589657951923e-02;-1.429479333392508839e-10;-1.353140239564597899e-10;5.834628537949638344e-02;6.214494251531846314e-02;1.470310981520203120e+00;1.483524066484257720e+00;-3.296229738532415180e-11;-2.653019901907108484e-11;5.283035085215625694e-12;1.286964929287958250e-03;8.628137386718837503e-12;3.192778063411849405e-03;2.057475633136157389e-01;-2.953835048063953472e+00;4.479742978788635310e-03;-2.286975756934546682e-04;-3.798657128188179244e-04;5.417364810090585792e-03;-1.416494912232252323e-02;-1.167994603886080007e-01;1.892406264913978897e-03;-1.961128543080925546e-02;-4.004108028739461478e-02;-3.803069437259318231e-03;1.755277972168200074e-03;1.345516844258529566e-03;5.053288580700203703e-01;3.166277081945785277e-01;6.024425271234400414e-01;8.508499187488986759e-02;-1.988941145400157373e-01;1.967246077313968833e-01;-1.111983314013386542e-01;1.477294599489019193e-02;-2.166465106420001618e-01;-2.831715918091664008e-01;9.341626727104549444e-01;-1.755277972168200074e-03;-1.345516844258529566e-03;9.467114192997960753e-02;1.416494912232252323e-02;1.167994603886080007e-01;-1.892406264913978897e-03;1.961128543080925546e-02;4.004108028739461478e-02;3.803069437259318231e-03;-1.755277972168200074e-03;-1.345516844258529566e-03;9.467114192997960753e-02
9.999999999999980460e+00;-2.961089196361154086e-01;-6.211760248407142138e-01;-7.377511366096234369e-02;2.113400091192282060e-01;-1.778371654570440052e-01;1.149239655641972474e-01;-9.381139169115081458e-03;2.169150463150780195e-01;2.594103350153921794e-01;-9.410452353618391497e-01;1.657253772173910558e-03;1.233296828479836862e-03;5.074957159446228383e-01;-2.207939873836062775e-10;-2.136073789261088271e-10;4.493174440048673668e-02;4.849441786397887255e-02;-1.244427171791153603e-10;-1.172561083057519522e-10;6.547906739934412912e-02;6.904174086283627887e-02;1.485888780330603787e+00;1.501299272579747157e+00;-3.289331570843197561e-11;-2.684522686704175159e-11;4.815701532824736249e-12;1.127452685523940273e-03;7.975343410435765302e-12;2.928599911519538714e-03;2.279469712027462069e-01;-2.987188052970089380e+00;4.056052584252433854e-03;-2.161376667403147947e-04;-3.562673456305540803e-04;6.318301798480002729e-03;-1.592147804757781948e-02;-1.204604318834321397e-01;1.569887672180914073e-03;-1.558145770631427784e-02;-3.316171167713727330e-02;-2.677869164355431431e-03;1.657253772173910558e-03;1.233296828479836862e-03;5.074957159446228383e-01;2.961089196361154086e-01;6.211760248407142138e-01;7.377511366096234369e-02;-2.113400091192282060e-01;1.778371654570440052e-01;-1.149239655641972474e-01;9.381139169115081458e-03;-2.169150463150780195e-01;-2.594103350153921794e-01;9.410452353618391497e-01;-1.657253772173910558e-03;-1.233296828479836862e-03;9.250428405537713950e-02;1.592147804757781948e-02;1.204604318834321397e-01;-1.569887672180914073e-03;1.558145770631427784e-02;3.316171167713727330e-02;2.677869164355431431e-03;-1.657253772173910558e-03;-1.233296828479836862e-03;9.250428405537713950e-02
1.009999999999998010e+01;-2.743880996816094320e-01;-6.380009277827123348e-01;-6.211410187413371475e-02;2.229307575328960955e-01;-1.585602852737187651e-01;1.182199603387196346e-01;-3.951937220273557191e-03;2.170488422325101696e-01;2.353726840363556116e-01;-9.473509813618475883e-01;1.564203066147511634e-03;1.128199497213105409e-03;5.100229605482092810e-01;-1.959726370716474507e-10;-1.892080901289602826e-10;4.852264842966864944e-02;5.186319708243794513e-02;-1.060408926446292581e-10;-9.927634117999123741e-11;7.180463729852587518e-02;7.514518595129519862e-02;1.501512889255258498e+00;1.518974380906900290e+00;-3.264340089646248955e-11;-2.699862747868257961e-11;4.384744957938717481e-12;9.822152873857255013e-04;7.375635842528213934e-12;2.684286615250293558e-03;2.473356693524256245e-01;-3.020487270221800635e+00;3.666501890875637978e-03;-2.042485589848412435e-04;-3.340548646004765782e-04;7.159211555081840261e-03;-1.730154897631125399e-02;-1.234360182899705283e-01;1.347981652667196162e-03;-1.208296941818362558e-02;-2.634184700714570226e-02;-1.790286196041324107e-03;1.564203066147511634e-03;1.128199497213105409e-03;5.100229605482092810e-01;2.743880996816094320e-01;6.380009277827123348e-01;6.211410187413371475e-02;-2.229307575328960955e-01;1.585602852737187651e-01;-1.182199603387196346e-01;3.951937220273557191e-03;-2.170488422325101696e-01;-2.353726840363556116e-01;9.473509813618475883e-01;-1.564203066147511634e-03;-1.128199497213105409e-03;8.997703945179069684e-02;1.730154897631125399e-02;1.234360182899705283e-01;-1.347981652667196162e-03;1.208296941818362558e-02;2.634184700714570226e-02;1.790286196041324107e-03;-1.564203066147511634e-03;-1.128199497213105409e-03;8.997703945179069684e-02
1.019999999999997975e+01;-2.515520534971930067e-01;-6.528801404353294924e-01;-5.014531230751199942e-02;2.336406973608842752e-01;-1.389311692848826663e-01;1.210785707295187058e-01;1.514571986747745291e-03;2.170457307908290612e-01;2.110552928247020621e-01;-9.530710992301945073e-01;1.475875449293188564e-03;1.029805552003582774e-03;5.128865795287322893e-01;-1.709584503182011762e-10;-1.645847367299812383e-10;5.151072844273978796e-02;5.464198711582403389e-02;-8.793670314066087290e-11;-8.156299349756789512e-11;7.731726103539743322e-02;8.044851970848174161e-02;1.517098377177882984e+00;1.536453276622377517e+00;-3.221658850254315841e-11;-2.700509078481678850e-11;3.992085325004549427e-12;8.499842559507498783e-04;6.820080467694611468e-12;2.458375751987873937e-03;2.639184968074859139e-01;-3.053551653859482240e+00;3.308359997126458091e-03;-1.930069791850954621e-04;-3.131258666710561370e-04;7.935508751848091569e-03;-1.835826725357220246e-02;-1.257350369140606272e-01;1.203247275979833775e-03;-9.114428324784679125e-03;-1.963877249881848530e-02;-1.133542235386905683e-03;1.475875449293188564e-03;1.029805552003582774e-03;5.128865795287322893e-01;2.515520534971930067e-01;6.528801404353294924e-01;5.014531230751199942e-02;-2.336406973608842752e-01;1.389311692848826663e-01;-1.210785707295187058e-01;-1.514571986747745291e-03;-2.170457307908290612e-01;-2.110552928247020621e-01;9.530710992301945073e-01;-1.475875449293188564e-03;-1.029805552003582774e-03;8.711342047126768851e-02;1.835826725357220246e-02;1.257350369140606272e-01;-1.203247275979833775e-03;9.114428324784679125e-03;1.963877249881848530e-02;1.133542235386905683e-03;-1.475875449293188564e-03;-1.029805552003582774e-03;8.711342047126768851e-02
1.029999999999997939e+01;-2.276901200878420906e-01;-6.657803571492356687e-01;-3.791285384477493386e-02;2.434448311680395272e-01;-1.189884306759325383e-01;1.234924894279403051e-01;7.017944233514142836e-03;2.169032449212352220e-01;1.864561817578179181e-01;-9.581950861310392087e-01;1.392025080543737338e-03;9.377261777571953023e-04;5.160607265703676116e-01;-1.459064770641289012e-10;-1.398980961505117316e-10;5.390646952539255438e-02;5.684043332713679952e-02;-7.016562332831716345e-11;-6.415726684382099184e-11;8.201615292487400566e-02;8.495011672661827162e-02;1.532563551725376616e+00;1.553645814274986936e+00;-3.162361641397984677e-11;-2.686968540628546371e-11;3.633435891407553114e-12;7.296329255652274576e-04;6.307075437565914352e-12;2.249457751226886099e-03;2.777131729241490987e-01;-3.086209366058856762e+00;2.979090666851601926e-03;-1.823789787585622835e-04;-2.933963795735874264e-04;8.643727626734820646e-03;-1.914427284707526100e-02;-1.273719766596165259e-01;1.113061872354013937e-03;-6.667919359227031384e-03;-1.310853083802397678e-02;-6.980604834058018460e-04;1.392025080543737338e-03;9.377261777571953023e-04;5.160607265703676116e-01;2.276901200878420906e-01;6.657803571492356687e-01;3.791285384477493386e-02;-2.434448311680395272e-01;1.189884306759325383e-01;-1.234924894279403051e-01;-7.017944233514142836e-03;-2.169032449212352220e-01;-1.864561817578179181e-01;9.581950861310392087e-01;-1.392025080543737338e-03;-9.377261777571953023e-04;8.393927342963236615e-02;1.914427284707526100e-02;1.273719766596165259e-01;-1.113061872354013937e-03;6.667919359227031384e-03;1.310853083802397678e-02;6.980604834058018460e-04;-1.392025080543737338e-03;-9.377261777571953023e-04;8.393927342963236615e-02
1.039999999999997904e+01;-2.028941010397397604e-01;-6.766722121560790892e-01;-2.546154157911582200e-02;2.523189255368165629e-01;-9.877227014555281515e-02;1.254549106242440204e-01;1.255733839132048245e-02;2.166186536462950396e-01;1.615749483211839366e-01;-9.627108642889614654e-01;1.312416787198987913e-03;8.515971773040991897e-04;5.195181692013270958e-01;-1.209430033544562044e-10;-1.152764999151706739e-10;5.572270499476011940e-02;5.847060011091240184e-02;-5.279696877372373165e-11;-4.713045863252688344e-11;8.590459376236408984e-02;8.865248887851631676e-02;1.547830558088167052e+00;1.570466974663870197e+00;-3.087487526206593566e-11;-2.659644466462476807e-11;3.305905306522387095e-12;6.201305927053732663e-04;5.833957091369494610e-12;2.056211470839102579e-03;2.887503880826998159e-01;-3.118297532809508610e+00;2.676342054404613584e-03;-1.723297050726813203e-04;-2.747895110485742282e-04;9.280930779298118827e-03;-1.971110117696192598e-02;-1.283668309899532733e-01;1.055890912119668290e-03;-4.729278386030710823e-03;-6.805070044266364748e-03;-4.716700692182218546e-04;1.312416787198987913e-03;8.515971773040991897e-04;5.195181692013270958e-01;2.028941010397397604e-01;6.766722121560790892e-01;2.546154157911582200e-02;-2.523189255368165629e-01;9.877227014555281515e-02;-1.254549106242440204e-01;-1.255733839132048245e-02;-2.166186536462950396e-01;-1.615749483211839366e-01;9.627108642889614654e-01;-1.312416787198987913e-03;-8.515971773040991897e-04;8.048183079867288203e-02;1.971110117696192598e-02;1.283668309899532733e-01;-1.055890912119668290e-03;4.729278386030710823e-03;6.805070044266364748e-03;4.716700692182218546e-04;-1.312416787198987913e-03;-8.515971773040991897e-04;8.048183079867288203e-02
1.049999999999997868e+01;-1.772581776496226780e-01;-6.855304465306218953e-01;-1.283684285154364398e-02;2.602396440954187762e-01;-7.832463771080280801e-02;1.269596076509339755e-01;1.813148157666322202e-02;2.161890014696507545e-01;1.364129557825603245e-01;-9.666049195581697395e-01;1.236827197478731740e-03;7.710769092292429905e-04;5.232305001218995333e-01;-9.619126405934512844e-11;-9.084490925093266074e-11;5.697475343206274273e-02;5.954709185719614384e-02;-3.590454944422271959e-11;-3.055817332965916623e-11;8.898985543790172148e-02;9.156219386303517116e-02;1.562825383220412645e+00;1.586836709724791961e+00;-2.998180945280844493e-11;-2.619856021537608227e-11;3.006941854848253363e-12;5.205309847850858943e-04;5.397936405768720293e-12;1.877408048331204388e-03;2.970738948436946192e-01;-3.149662093001384999e+00;2.397939024711411710e-03;-1.628252473386148811e-04;-2.572338419787054478e-04;9.844643851986190075e-03;-2.010856995504156641e-02;-1.287448506156908534e-01;1.011538406875742493e-03;-3.278337458355318201e-03;-7.794871522449758894e-04;-4.397908414777440544e-04;1.236827197478731740e-03;7.710769092292429905e-04;5.232305001218995333e-01;1.772581776496226780e-01;6.855304465306218953e-01;1.283684285154364398e-02;-2.602396440954187762e-01;7.832463771080280801e-02;-1.269596076509339755e-01;-1.813148157666322202e-02;-2.161890014696507545e-01;-1.364129557825603245e-01;9.666049195581697395e-01;-1.236827197478731740e-03;-7.710769092292429905e-04;7.676949987810044451e-02;2.010856995504156641e-02;1.287448506156908534e-01;-1.011538406875742493e-03;3.278337458355318201e-03;7.794871522449758894e-04;4.397908414777440544e-04;-1.236827197478731740e-03;-7.710769092292429905e-04;7.676949987810044451e-02
1.059999999999997833e+01;-1.508788131329099058e-01;-6.923340903693572246e-01;-8.481489232567591963e-05;2.671847126843038267e-01;-5.768937459583917821e-02;1.280010231089477035e-01;2.373863897817784022e-02;2.156111510639904250e-01;1.109735045046368468e-01;-9.698624592457862903e-01;1.165044887782276575e-03;6.958447522192716134e-04;5.271683224068084428e-01;-7.177592782408790478e-11;-6.672951343682271602e-11;5.768041164289999106e-02;6.008704292300529048e-02;-1.956212333977620047e-11;-1.451574256657167011e-11;9.128324920414930543e-02;9.368988048425448689e-02;1.577477783074021422e+00;1.602679911244957456e+00;-2.894903584301286841e-11;-2.567158500495145227e-11;2.734151767046417518e-12;4.299671339071497035e-04;4.996320039940076462e-12;1.711907890818453867e-03;3.027405844268923896e-01;-3.180157694373599853e+00;2.141875016995131980e-03;-1.538328905578962940e-04;-2.406631275058846581e-04;1.033287253725775900e-02;-2.038419361350263248e-02;-1.285362219464136757e-01;9.613775443945064923e-04;-2.289231792970469748e-03;4.920699387426334670e-03;-5.856440187944345066e-04;1.165044887782276575e-03;6.958447522192716134e-04;5.271683224068084428e-01;1.508788131329099058e-01;6.923340903693572246e-01;8.481489232567591963e-05;-2.671847126843038267e-01;5.768937459583917821e-02;-1.280010231089477035e-01;-2.373863897817784022e-02;-2.156111510639904250e-01;-1.109735045046368468e-01;9.698624592457862903e-01;-1.165044887782276575e-03;-6.958447522192716134e-04;7.283167759319153500e-02;2.038419361350263248e-02;1.285362219464136757e-01;-9.613775443945064923e-04;2.289231792970469748e-03;-4.920699387426334670e-03;5.856440187944345066e-04;-1.165044887782276575e-03;-6.958447522192716134e-04;7.283167759319153500e-02
1.069999999999997797e+01;-1.238546368038432599e-01;-6.970666579278044228e-01;1.274796710742357071e-02;2.731331144510619757e-01;-3.691232990598430908e-02;1.285743699419258923e-01;2.937658854194651059e-02;2.148818289222707845e-01;8.526198485053090859e-02;-9.724675879349424790e-01;1.096870345695680638e-03;6.255996550141668328e-04;5.313014415120438372e-01;-4.782370056779607496e-11;-4.305855472557186254e-11;5.785993314813898947e-02;6.011009392747232449e-02;-3.842405095627326565e-12;9.227412772084628734e-13;9.280016571042923323e-02;9.505032648976260989e-02;1.591721239166553392e+00;1.617926413588272050e+00;-2.779033049823854986e-11;-2.502987637174290555e-11;2.485292067581674419e-12;3.476464112302857842e-04;4.626517050332031705e-12;1.558657189225132710e-03;3.058205193696050816e-01;-3.209647652807645635e+00;1.906303593343609305e-03;-1.453212931024346435e-04;-2.250160774568202293e-04;1.074412150210041217e-02;-2.058263237845912863e-02;-1.277756741488864645e-01;8.885585901562478850e-04;-1.730786232011338743e-03;1.025224848258422805e-02;-8.904962981660102805e-04;1.096870345695680638e-03;6.255996550141668328e-04;5.313014415120438372e-01;1.238546368038432599e-01;6.970666579278044228e-01;-1.274796710742357071e-02;-2.731331144510619757e-01;3.691232990598430908e-02;-1.285743699419258923e-01;-2.937658854194651059e-02;-2.148818289222707845e-01;-8.526198485053090859e-02;9.724675879349424790e-01;-1.096870345695680638e-03;-6.255996550141668328e-04;6.869855848795614062e-02;2.058263237845912863e-02;1.277756741488864645e-01;-8.885585901562478850e-04;1.730786232011338743e-03;-1.025224848258422805e-02;8.904962981660102805e-04;-1.096870345695680638e-03;-6.255996550141668328e-04;6.869855848795614062e-02
1.079999999999997762e+01;-9.628630737745812185e-02;-6.997163529447850694e-01;2.561449249891991492e-02;2.780653119446266919e-01;-1.604144711584920904e-02;1.286757416293932976e-01;3.504260085883290771e-02;2.139976736070592356e-01;5.928600982690892390e-02;-9.744035000217408093e-01;1.032115789587652105e-03;5.600587446941440208e-04;5.355990648529594944e-01;-2.446086045075416203e-11;-1.995978338822339967e-11;5.753599145371695450e-02;5.963835259036728842e-02;1.118290526505955707e-11;1.568398099880027969e-11;9.356009494417255601e-02;9.566245608082281360e-02;1.605492954938613659e+00;1.632511032556454245e+00;-2.651454991157719753e-11;-2.427752143877022000e-11;2.258263779418346741e-12;2.728456382770759079e-04;4.286051823001985763e-12;1.416684151657680640e-03;3.063968950866333696e-01;-3.238003987545860163e+00;1.689529783390440786e-03;-1.372606213623379901e-04;-2.102361132149226097e-04;1.107741181455915158e-02;-2.074518406889984401e-02;-1.265020182644006619e-01;7.781907092117151814e-04;-1.566983633080998306e-03;1.517685468987582664e-02;-1.333937315994238038e-03;1.032115789587652105e-03;5.600587446941440208e-04;5.355990648529594944e-01;9.628630737745812185e-02;6.997163529447850694e-01;-2.561449249891991492e-02;-2.780653119446266919e-01;1.604144711584920904e-02;-1.286757416293932976e-01;-3.504260085883290771e-02;-2.139976736070592356e-01;-5.928600982690892390e-02;9.744035000217408093e-01;-1.032115789587652105e-03;-5.600587446941440208e-04;6.440093514704048339e-02;2.074518406889984401e-02;1.265020182644006619e-01;-7.781907092117151814e-04;1.566983633080998306e-03;-1.517685468987582664e-02;1.333937315994238038e-03;-1.032115789587652105e-03;-5.600587446941440208e-04;6.440093514704048339e-02
1.089999999999997726e+01;-6.827635287132254038e-02;-7.002762809065513627e-01;3.846740906182580244e-02;2.819634925746606902e-01;4.873184152745593106e-03;1.283022293941909475e-01;4.073342458048714171e-02;2.129552861743503611e-01;3.305552562055794064e-02;-9.756526874038193853e-01;9.706048688197228911e-04;4.989560006203664407e-04;5.400300083542879381e-01;-1.814726484431449395e-12;2.438153612363257646e-12;5.673362378181337484e-02;5.869633476687127760e-02;2.544403144646270813e-11;2.969687907387621743e-11;9.358661798672576748e-02;9.554932897178375351e-02;1.618733897397835131e+00;1.646373643051518787e+00;-2.512751635308169112e-11;-2.341645234490822895e-11;2.051116833555663607e-12;2.049062999060722592e-04;3.972569494121281124e-12;1.285095022962102693e-03;3.045659054514298081e-01;-3.265107540497897531e+00;1.490001316844488709e-03;-1.296226465361493250e-04;-1.962710980805068561e-04;1.133229571131444402e-02;-2.090932683701453992e-02;-1.247576230964884125e-01;6.174944311040583833e-04;-1.757515382799557102e-03;1.966175256388735110e-02;-1.894189159648201892e-03;9.706048688197228911e-04;4.989560006203664407e-04;5.400300083542879381e-01;6.827635287132254038e-02;7.002762809065513627e-01;-3.846740906182580244e-02;-2.819634925746606902e-01;-4.873184152745593106e-03;-1.283022293941909475e-01;-4.073342458048714171e-02;-2.129552861743503611e-01;-3.305552562055794064e-02;9.756526874038193853e-01;-9.706048688197228911e-04;-4.989560006203664407e-04;5.996999164571203966e-02;2.090932683701453992e-02;1.247576230964884125e-01;-6.174944311040583833e-04;1.757515382799557102e-03;-1.966175256388735110e-02;1.894189159648201892e-03;-9.706048688197228911e-04;-4.989560006203664407e-04;5.996999164571203966e-02
1.099999999999997691e+01;-3.992898498145584091e-02;-6.987446645790797994e-01;5.125912885880018477e-02;2.848118331423299954e-01;2.577931501577687343e-02;1.274520440774196961e-01;4.644527765558524590e-02;2.117512822870431799e-01;6.582898274436911785e-03;-9.761971604566349603e-01;9.121722661692991058e-04;4.420410025073249192e-04;5.445629089083523500e-01;1.998957606596414262e-11;2.400889713019627951e-11;5.548015135535602771e-02;5.731088183443448780e-02;3.887339486026067527e-11;4.289272192889331955e-11;9.290736350342509997e-02;9.473809398250362945e-02;1.631388886940469130e+00;1.659459296051522204e+00;-2.364497508401564069e-11;-2.245962113116038179e-11;1.862039323852159697e-12;1.432298801885544003e-04;3.683836709846688840e-12;1.163069946054487869e-03;3.004364905499546379e-01;-3.290848183038096231e+00;1.306299820697166174e-03;-1.223808076852963341e-04;-1.830730475059164780e-04;1.150886773089254689e-02;-2.110832097355291523e-02;-1.225878339843990972e-01;3.959216675673907226e-04;-2.258411934055848391e-03;2.368025250113778984e-02;-2.548445471798166384e-03;9.121722661692991058e-04;4.420410025073249192e-04;5.445629089083523500e-01;3.992898498145584091e-02;6.987446645790797994e-01;-5.125912885880018477e-02;-2.848118331423299954e-01;-2.577931501577687343e-02;-1.274520440774196961e-01;-4.644527765558524590e-02;-2.117512822870431799e-01;-6.582898274436911785e-03;9.761971604566349603e-01;-9.121722661692991058e-04;-4.420410025073249192e-04;5.543709109164762783e-02;2.110832097355291523e-02;1.225878339843990972e-01;-3.959216675673907226e-04;2.258411934055848391e-03;-2.368025250113778984e-02;2.548445471798166384e-03;-9.121722661692991058e-04;-4.420410025073249192e-04;5.543709109164762783e-02
1.109999999999997655e+01;-1.134988626600757014e-02;-6.951250587753030619e-01;6.394194639917563650e-02;2.865967785569128456e-01;4.662256613849428272e-02;1.261246401349534474e-01;5.217384462929715305e-02;2.103823454732943743e-01;-2.011702509924909177e-02;-9.760186801239562060e-01;8.566632221119137346e-04;3.890777591099159739e-04;5.491664412876000601e-01;4.082931358841560117e-11;4.462851896288116503e-11;5.380507297150152746e-02;5.551105124104003391e-02;5.140688956093710103e-11;5.520609393451074389e-11;9.155392303311458979e-02;9.325990130265301992e-02;1.643406735556785403e+00;1.671718373102994759e+00;-2.207135538853681631e-11;-2.140791165179184279e-11;1.661592172910486070e-12;8.727333848363457000e-05;3.417756661841907809e-12;1.049858713286116237e-03;2.941299483562383466e-01;-3.315125108703259826e+00;1.137132046690401879e-03;-1.155102447655580655e-04;-1.705978265739262548e-04;1.160777139134766545e-02;-2.137087756220990703e-02;-1.200403420649394093e-01;1.052405005597528698e-04;-3.022748626402227412e-03;2.721219297561460609e-02;-3.273236435021087409e-03;8.566632221119137346e-04;3.890777591099159739e-04;5.491664412876000601e-01;1.134988626600757014e-02;6.951250587753030619e-01;-6.394194639917563650e-02;-2.865967785569128456e-01;-4.662256613849428272e-02;-1.261246401349534474e-01;-5.217384462929715305e-02;-2.103823454732943743e-01;2.011702509924909177e-02;9.760186801239562060e-01;-8.566632221119137346e-04;-3.890777591099159739e-04;5.083355871239991775e-02;2.137087756220990703e-02;1.200403420649394093e-01;-1.052405005597528698e-04;3.022748626402227412e-03;-2.721219297561460609e-02;3.273236435021087409e-03;-8.566632221119137346e-04;-3.890777591099159739e-04;5.083355871239991775e-02
1.119999999999997620e+01;1.735403101569001766e-02;-6.894265600367108782e-01;7.646816919023645409e-02;2.873073293499189829e-01;6.734650094225538841e-02;1.243208390616139386e-01;5.791428018746547224e-02;2.088452809291106438e-01;-4.702688195823107736e-02;-9.750989986443916457e-01;8.039329988425942880e-04;3.398436216612881399e-04;5.538095377291312182e-01;6.058565802341166240e-11;6.417709407890382262e-11;5.173992934663497467e-02;5.332797777029031627e-02;6.298424030878211880e-11;6.657565790250485342e-11;8.956172043567814378e-02;9.114976885933347150e-02;1.654740430883935742e+00;1.683106774200716638e+00;-2.042369241331510810e-11;-2.027317845758499355e-11;1.358403722767630648e-12;3.654474006640044963e-05;3.172369018772711299e-12;9.447764507483709558e-04;2.857793961576142738e-01;-3.337847205125349159e+00;9.813211862839987028e-04;-1.089878050641606186e-04;-1.588048420063910629e-04;1.163020075929141472e-02;-2.172090115014409240e-02;-1.171645131343330704e-01;-2.604176058228213630e-04;-4.001419160098773631e-03;3.024429417751941379e-02;-4.044814623877082682e-03;8.039329988425942880e-04;3.398436216612881399e-04;5.538095377291312182e-01;-1.735403101569001766e-02;6.894265600367108782e-01;-7.646816919023645409e-02;-2.873073293499189829e-01;-6.734650094225538841e-02;-1.243208390616139386e-01;-5.791428018746547224e-02;-2.088452809291106438e-01;4.702688195823107736e-02;9.750989986443916457e-01;-8.039329988425942880e-04;-3.398436216612881399e-04;4.619046227086875955e-02;2.172090115014409240e-02;1.171645131343330704e-01;2.604176058228213630e-04;4.001419160098773631e-03;-3.024429417751941379e-02;4.044814623877082682e-03;-8.039329988425942880e-04;-3.398436216612881399e-04;4.619046227086875955e-02
1.129999999999997584e+01;4.607489500203379440e-02;-6.816640067053488794e-01;8.879026048040244978e-02;2.869353322036351517e-01;8.789274479243419647e-02;1.220429494592797232e-01;6.366121905344922227e-02;2.071370692155914961e-01;-7.412678793747112804e-02;-9.734201061491781770e-01;7.538463002723537129e-04;2.941282838631531981e-04;5.584616081476563298e-01;7.914484462821681986e-11;8.253988682062673668e-11;4.931813655246752165e-02;5.079470391135050555e-02;7.355088825929040275e-11;7.694591183565692759e-11;8.696983225716822807e-02;8.844639961605120504e-02;1.665347360874137816e+00;1.693586132652662224e+00;-1.870785049760044839e-11;-1.905922192685469963e-11;9.400945798954914843e-06;-1.446525621726227138e-12;2.945782354680121807e-12;8.471992743575392686e-04;2.755290720248559366e-01;-3.358933493564567385e+00;8.377983241662763456e-04;-1.027920262388684874e-04;-1.476567355487932304e-04;1.157789643056950091e-02;-2.217731268913232523e-02;-1.140106866837030664e-01;-7.045499505328040035e-04;-5.143966086682161265e-03;3.277039890323316107e-02;-4.839555431311717837e-03;7.538463002723537129e-04;2.941282838631531981e-04;5.584616081476563298e-01;-4.607489500203379440e-02;6.816640067053488794e-01;-8.879026048040244978e-02;-2.869353322036351517e-01;-8.789274479243419647e-02;-1.220429494592797232e-01;-6.366121905344922227e-02;-2.071370692155914961e-01;7.412678793747112804e-02;9.734201061491781770e-01;-7.538463002723537129e-04;-2.941282838631531981e-04;4.153839185234364795e-02;2.217731268913232523e-02;1.140106866837030664e-01;7.045499505328040035e-04;5.143966086682161265e-03;-3.277039890323316107e-02;4.839555431311717837e-03;-7.538463002723537129e-04;-2.941282838631531981e-04;4.153839185234364795e-02
1.139999999999997549e+01;7.470417326690184656e-02;-6.718581647506105536e-01;1.008609937185826616e-01;2.854757674402463863e-01;1.082011508023895813e-01;1.192948809386505521e-01;6.940879226144368308e-02;2.052549191618066038e-01;-1.013943592104283864e-01;-9.709644801108816559e-01;7.062766626876287694e-04;2.517328680361321310e-04;5.630927587414480406e-01;9.640055363995452408e-11;9.960968206070801588e-11;4.657478778140913822e-02;4.794597863240337293e-02;8.305797853984560172e-11;8.626709403236311108e-11;8.382075723805615386e-02;8.519194808905042327e-02;1.675189571316026749e+00;1.703124048408509950e+00;-1.693737605964382170e-11;-1.777454987529438013e-11;5.096587273501659008e-05;-1.254871362797753176e-12;2.736322723154267385e-12;7.565599534595039135e-04;2.635334713755838054e-01;-3.378313619759248709e+00;7.055940767332932566e-04;-9.690309896556830165e-05;-1.371190847785129854e-04;1.145313561119634671e-02;-2.275395778887169540e-02;-1.106294570224688467e-01;-1.228315189353110237e-03;-6.399454699140882941e-03;3.479158813770028003e-02;-5.634364585968609784e-03;7.062766626876287694e-04;2.517328680361321310e-04;5.630927587414480406e-01;-7.470417326690184656e-02;6.718581647506105536e-01;-1.008609937185826616e-01;-2.854757674402463863e-01;-1.082011508023895813e-01;-1.192948809386505521e-01;-6.940879226144368308e-02;-2.052549191618066038e-01;1.013943592104283864e-01;9.709644801108816559e-01;-7.062766626876287694e-04;-2.517328680361321310e-04;3.690724125855193716e-02;2.275395778887169540e-02;1.106294570224688467e-01;1.228315189353110237e-03;6.399454699140882941e-03;-3.479158813770028003e-02;5.634364585968609784e-03;-7.062766626876287694e-04;-2.517328680361321310e-04;3.690724125855193716e-02
1.149999999999997513e+01;1.031330001842667432e-01;-6.600358947009469235e-01;1.126336179745377891e-01;2.829270272831037603e-01;1.282100118943218514e-01;1.160822490841816879e-01;7.515064973716174823e-02;2.031963192567618481e-01;-1.288047640093913093e-01;-9.677153344104203470e-01;6.611058292855999819e-04;2.124690951081556055e-04;5.676740066313080701e-01;1.122553411890229458e-10;1.152882355387315844e-10;4.354642366078583654e-02;4.481802482760073592e-02;9.146312153595748528e-11;9.449602731200568734e-11;8.016013468380756013e-02;8.143173585062246644e-02;1.684234046199812429e+00;1.711694329467077891e+00;-1.512405240447794400e-11;-1.642935181807230573e-11;8.851315351192174578e-05;-1.133578193150319370e-12;2.542417915398297879e-12;6.723436154027311040e-04;2.499563186093138600e-01;-3.395928375698443524e+00;5.838304582148133408e-04;-9.130281210069757616e-05;-1.271601163782007729e-04;1.125871614468673676e-02;-2.345960382112444176e-02;-1.070709495475122841e-01;-1.830606667825640521e-03;-7.717373910038405338e-03;3.631616111981275652e-02;-6.407084248075595179e-03;6.611058292855999819e-04;2.124690951081556055e-04;5.676740066313080701e-01;-1.031330001842667432e-01;6.600358947009469235e-01;-1.126336179745377891e-01;-2.829270272831037603e-01;-1.282100118943218514e-01;-1.160822490841816879e-01;-7.515064973716174823e-02;-2.031963192567618481e-01;1.288047640093913093e-01;9.677153344104203470e-01;-6.611058292855999819e-04;-2.124690951081556055e-04;3.232599336869190765e-02;2.345960382112444176e-02;1.070709495475122841e-01;1.830606667825640521e-03;7.717373910038405338e-03;-3.631616111981275652e-02;6.407084248075595179e-03;-6.611058292855999819e-04;-2.124690951081556055e-04;3.232599336869190765e-02
1.159999999999997478e+01;1.312525313884737033e-01;-6.462302951167590015e-01;1.240620332929732172e-01;2.792911787112235533e-01;1.478563177465171685e-01;1.124124688187501664e-01;8.087998901726610457e-02;2.009590868003303388e-01;-1.563308032862293084e-01;-9.636568646322334342e-01;6.182231203507715508e-04;1.761585345267447961e-04;5.721774881110324174e-01;1.266216801488448037e-10;1.294873079619562127e-10;4.027077235818411066e-02;4.144827671826029764e-02;9.873214257951075610e-11;1.015977695890773855e-10;7.603641290164088462e-02;7.721391726171712711e-02;1.692452999063361885e+00;1.719277229470954849e+00;-1.327640870969540459e-11;-1.502734562121695458e-11;1.223705048694391246e-04;-1.022178696275554920e-12;2.362603110327789612e-12;5.940835223191603866e-04;2.349693787833635472e-01;-3.411730228562620759e+00;4.717130140649394951e-04;-8.597448310178100537e-05;-1.177504357210588590e-04;1.099793447396407720e-02;-2.429802764730826237e-02;-1.033841060884612695e-01;-2.508165891090263777e-03;-9.048545257631990246e-03;3.735947274690337716e-02;-7.136888373203503777e-03;6.182231203507715508e-04;1.761585345267447961e-04;5.721774881110324174e-01;-1.312525313884737033e-01;6.462302951167590015e-01;-1.240620332929732172e-01;-2.792911787112235533e-01;-1.478563177465171685e-01;-1.124124688187501664e-01;-8.087998901726610457e-02;-2.009590868003303388e-01;1.563308032862293084e-01;9.636568646322334342e-01;-6.182231203507715508e-04;-1.761585345267447961e-04;2.782251188896756044e-02;2.429802764730826237e-02;1.033841060884612695e-01;2.508165891090263777e-03;9.048545257631990246e-03;-3.735947274690337716e-02;7.136888373203503777e-03;-6.182231203507715508e-04;-1.761585345267447961e-04;2.782251188896756044e-02
1.169999999999997442e+01;1.589543234880080314e-01;-6.304808182276780970e-01;1.351009746959488667e-01;2.745742048850330908e-01;1.670760542553474393e-01;1.082948336776337062e-01;8.658958983540510079e-02;1.985414140850465803e-01;-1.839430200377625002e-01;-9.587744861043360212e-01;5.775248094489213516e-04;1.426319289904154071e-04;5.765766580831406252e-01;1.394234905659699839e-10;1.421301236912636495e-10;3.678646175440177662e-02;3.787508951118592065e-02;1.048397364291570306e-10;1.075463669318806646e-10;7.150047035036995180e-02;7.258909810715412358e-02;1.699824162090318724e+00;1.725859668537294667e+00;-1.141087830263475662e-11;-1.358127853298555682e-11;1.528336885377110641e-04;-9.197083295256468670e-13;2.195550054422972195e-12;5.213569496716771810e-04;2.187511192291720641e-01;-3.425683830652605621e+00;3.685232580187077400e-04;-8.090287643202557881e-05;-1.088627754077522644e-04;1.067455765175562288e-02;-2.526819375530198197e-02;-9.961599379304431068e-02;-3.255734570020124563e-03;-1.034601923535677370e-02;3.794362487519328808e-02;-7.804657528449707171e-03;5.775248094489213516e-04;1.426319289904154071e-04;5.765766580831406252e-01;-1.589543234880080314e-01;6.304808182276780970e-01;-1.351009746959488667e-01;-2.745742048850330908e-01;-1.670760542553474393e-01;-1.082948336776337062e-01;-8.658958983540510079e-02;-1.985414140850465803e-01;1.839430200377625002e-01;9.587744861043360212e-01;-5.775248094489213516e-04;-1.426319289904154071e-04;2.342334191685935263e-02;2.526819375530198197e-02;9.961599379304431068e-02;3.255734570020124563e-03;1.034601923535677370e-02;-3.794362487519328808e-02;7.804657528449707171e-03;-5.775248094489213516e-04;-1.426319289904154071e-04;2.342334191685935263e-02
1.179999999999997407e+01;1.861307366025398147e-01;-6.128333536427940098e-01;1.457062033104819521e-01;2.687862194244022840e-01;1.858045421769085881e-01;1.037405787369653914e-01;9.227185419791471277e-02;1.959419108994724934e-01;-2.116098363405119753e-01;-9.530550611795121085e-01;5.389135146109080539e-04;1.117285881095651822e-04;5.808464782992061037e-01;1.505981683615306131e-10;1.531535630044248517e-10;3.313270697298119349e-02;3.413742461777632964e-02;1.097693567752448782e-10;1.123247504606478439e-10;6.660519352121717362e-02;6.760991116601235140e-02;1.706331058924693611e+00;1.731435423835871790e+00;-9.539718635087396566e-12;-1.210269212423416123e-11;1.801697447269672307e-04;-8.252996738795276596e-13;2.040050540985431618e-12;4.537811936643104975e-04;2.014852357521412229e-01;-3.437766482782207866e+00;2.736114460719930299e-04;-7.607411246118321916e-05;-1.004717642239761830e-04;1.029278962361224181e-02;-2.636452044134474093e-02;-9.581115215341851066e-02;-4.066242691167593071e-03;-1.156593684329559890e-02;3.809701228770584480e-02;-8.393323187669055052e-03;5.389135146109080539e-04;1.117285881095651822e-04;5.808464782992061037e-01;-1.861307366025398147e-01;6.128333536427940098e-01;-1.457062033104819521e-01;-2.687862194244022840e-01;-1.858045421769085881e-01;-1.037405787369653914e-01;-9.227185419791471277e-02;-1.959419108994724934e-01;2.116098363405119753e-01;9.530550611795121085e-01;-5.389135146109080539e-04;-1.117285881095651822e-04;1.915352170079387406e-02;2.636452044134474093e-02;9.581115215341851066e-02;4.066242691167593071e-03;1.156593684329559890e-02;-3.809701228770584480e-02;8.393323187669055052e-03;-5.389135146109080539e-04;-1.117285881095651822e-04;1.915352170079387406e-02
1.189999999999997371e+01;2.126753567422902114e-01;-5.933402764210905511e-01;1.558347028869365158e-01;2.619416482632458409e-01;2.039768107139259268e-01;9.876292523459309636e-02;9.791885146916851079e-02;1.931596426801042155e-01;-2.392977166502958941e-01;-9.464871123119469321e-01;5.022976121600413726e-04;8.329584471473925884e-05;5.849635921137854577e-01;1.600964510357313540e-10;1.625077938010986533e-10;2.934897750837165212e-02;3.027451468053113035e-02;1.135155760304382608e-10;1.159269186323346377e-10;6.140501683835675184e-02;6.233055401051623007e-02;1.711963246962667107e+00;1.736005276460155899e+00;-7.675565779499060962e-12;-1.059943524646293653e-11;2.046200132033381379e-04;-7.381771392723263029e-13;1.895012604866574464e-12;3.910097328100604051e-04;1.833590624857290297e-01;-3.447968523441097943e+00;1.863897169735325126e-04;-7.147556938278757104e-05;-9.255371697481414722e-05;9.857232105412949696e-03;-2.757722943103188551e-02;-9.201099247095900768e-02;-4.931029069419667898e-03;-1.266833373368669857e-02;3.785372867114447648e-02;-8.888171760520507947e-03;5.022976121600413726e-04;8.329584471473925884e-05;5.849635921137854577e-01;-2.126753567422902114e-01;5.933402764210905511e-01;-1.558347028869365158e-01;-2.619416482632458409e-01;-2.039768107139259268e-01;-9.876292523459309636e-02;-9.791885146916851079e-02;-1.931596426801042155e-01;2.392977166502958941e-01;9.464871123119469321e-01;-5.022976121600413726e-04;-8.329584471473925884e-05;1.503640788621452007e-02;2.757722943103188551e-02;9.201099247095900768e-02;4.931029069419667898e-03;1.266833373368669857e-02;-3.785372867114447648e-02;8.888171760520507947e-03;-5.022976121600413726e-04;-8.329584471473925884e-05;1.503640788621452007e-02
1.199999999999997335e+01;2.384834345488644203e-01;-5.720604562537243698e-01;1.654448797943188776e-01;2.540593743782894598e-01;2.215280010033929825e-01;9.337710526406416134e-02;1.035223678882598031e-01;1.901941636925975343e-01;-2.669713554364123165e-01;-9.390610176237356166e-01;4.675906794935299517e-04;5.718856747552068451e-05;5.889064835896976602e-01;1.678853841378556453e-10;1.701594785492235826e-10;2.547464905032572474e-02;2.632551350109786983e-02;1.160817782558592615e-10;1.183558641985232783e-10;5.595543101157850197e-02;5.680629546235061583e-02;1.716716515296098589e+00;1.739577101767037837e+00;-5.830411412784616774e-12;-9.081928634150714879e-12;2.264029387172519932e-04;-6.576499080862751006e-13;1.759453669974421013e-12;3.327285658827086015e-04;1.645618884528702031e-01;-3.456293617078048719e+00;1.063256247483530088e-04;-6.709578041977881625e-05;-8.508644484980353723e-05;9.372840465810688970e-03;-2.889277208136750708e-02;-8.825326328699689693e-02;-5.840089896740868758e-03;-1.361786465745407071e-02;3.725284267808057215e-02;-9.277099246417647160e-03;4.675906794935299517e-04;5.718856747552068451e-05;5.889064835896976602e-01;-2.384834345488644203e-01;5.720604562537243698e-01;-1.654448797943188776e-01;-2.540593743782894598e-01;-2.215280010033929825e-01;-9.337710526406416134e-02;-1.035223678882598031e-01;-1.901941636925975343e-01;2.669713554364123165e-01;9.390610176237356166e-01;-4.675906794935299517e-04;-5.718856747552068451e-05;1.109351641030231761e-02;2.889277208136750708e-02;8.825326328699689693e-02;5.840089896740868758e-03;1.361786465745407071e-02;-3.725284267808057215e-02;9.277099246417647160e-03;-4.675906794935299517e-04;-5.718856747552068451e-05;1.109351641030231761e-02
1.209999999999997300e+01;2.634523364799820633e-01;-5.490592250498063098e-01;1.744967644355150393e-01;2.451628413788786154e-01;2.383937937616994185e-01;8.760036530659019716e-02;1.090739598482656642e-01;1.870455446939418287e-01;-2.945938867520648263e-01;-9.307691858787963124e-01;4.347109718907715735e-04;3.326872370357313697e-05;5.926556189565884702e-01;1.739471045429357500e-10;1.760902535285418061e-10;2.154864582345614177e-02;2.232913667955474177e-02;1.174833480022989012e-10;1.196265045064573594e-10;5.031246726340197345e-02;5.109295811950059774e-02;1.720593025496840012e+00;1.742165891576800130e+00;-4.018745283573288129e-12;-7.563886276258299498e-12;2.457166594834394192e-04;-5.831038000797652545e-13;1.632497685346082511e-12;2.786527459241841835e-04;1.452832072987662593e-01;-3.462758917085222876e+00;3.293608422514325562e-05;-6.292432852298756403e-05;-7.804908539554584329e-05;8.844875106653771191e-03;-3.029432313268659582e-02;-8.457159406446990157e-02;-6.782349939012888296e-03;-1.438442716751275885e-02;3.633755883637598827e-02;-9.550808450798697891e-03;4.347109718907715735e-04;3.326872370357313697e-05;5.926556189565884702e-01;-2.634523364799820633e-01;5.490592250498063098e-01;-1.744967644355150393e-01;-2.451628413788786154e-01;-2.383937937616994185e-01;-8.760036530659019716e-02;-1.090739598482656642e-01;-1.870455446939418287e-01;2.945938867520648263e-01;9.307691858787963124e-01;-4.347109718907715735e-04;-3.326872370357313697e-05;7.344381043411507548e-03;3.029432313268659582e-02;8.457159406446990157e-02;6.782349939012888296e-03;1.438442716751275885e-02;-3.633755883637598827e-02;9.550808450798697891e-03;-4.347109718907715735e-04;-3.326872370357313697e-05;7.344381043411507548e-03
1.219999999999997264e+01;2.874820041577639262e-01;-5.244083008208950680e-01;1.829522119224682164e-01;2.352801127324187225e-01;2.545108547759665218e-01;8.145194778138611924e-02;1.145650101897701945e-01;1.837143946139843109e-01;-3.221271129065478300e-01;-9.216062080858220540e-01;4.035809372006225098e-04;1.140498661081801825e-05;5.961935686219370645e-01;1.782802043488212294e-10;1.802984302330897502e-10;1.760907981361079302e-02;1.832329932390050486e-02;1.177460600108037874e-10;1.197642903306219873e-10;4.453216566471554505e-02;4.524638517500530893e-02;1.723601383999989300e+00;1.743793698388318880e+00;-2.251736876930022061e-12;-6.051307180024847143e-12;2.627413789808319975e-04;-5.139983130520267025e-13;1.513364970971451056e-12;2.285231266020511698e-04;1.257109293811431716e-01;-3.467395082396611095e+00;-3.421825440614410384e-05;-5.895174055002197879e-05;-7.142195082715128637e-05;8.278848914084979693e-03;-3.176233097704916908e-02;-8.099512770664718531e-02;-7.745950295916848027e-03;-1.494366570408561801e-02;3.515428247683158314e-02;-9.702942137452749694e-03;4.035809372006225098e-04;1.140498661081801825e-05;5.961935686219370645e-01;-2.874820041577639262e-01;5.244083008208950680e-01;-1.829522119224682164e-01;-2.352801127324187225e-01;-2.545108547759665218e-01;-8.145194778138611924e-02;-1.145650101897701945e-01;-1.837143946139843109e-01;3.221271129065478300e-01;9.216062080858220540e-01;-4.035809372006225098e-04;-1.140498661081801825e-05;3.806431378062913318e-03;3.176233097704916908e-02;8.099512770664718531e-02;7.745950295916848027e-03;1.494366570408561801e-02;-3.515428247683158314e-02;9.702942137452749694e-03;-4.035809372006225098e-04;-1.140498661081801825e-05;3.806431378062913318e-03
1.229999999999997229e+01;3.104754173202589618e-01;-4.981856664126277368e-01;1.907750997909127277e-01;2.244438842656928390e-01;2.698172915084422474e-01;7.495305023083344287e-02;1.199867866944193395e-01;1.802018758956655531e-01;-3.495317490145783412e-01;-9.115689833321671820e-01;3.741267711328233564e-04;-8.527618201859910128e-06;5.995051081627456036e-01;1.809001844381794583e-10;1.827991511598796264e-10;1.369289361013413704e-02;1.434475754490906717e-02;1.169061174882975249e-10;1.188050888815610520e-10;3.867003642181389422e-02;3.932190035658882088e-02;1.725756636896120577e+00;1.744489494004879626e+00;-5.455871707560663471e-13;-4.562149720282797525e-12;2.776415233047031935e-04;-4.498568683354329941e-13;1.401367960346380699e-12;1.821033339146162547e-04;1.060295873340353773e-01;-3.470246130906107673e+00;-9.553819124131176003e-05;-5.516938275213700501e-05;-6.518639328759612966e-05;7.680471430311530678e-03;-3.327511166875257720e-02;-7.754825038304702378e-02;-8.718546063075038877e-03;-1.527734023502319571e-02;3.375161175465724028e-02;-9.730147274357711651e-03;3.741267711328233564e-04;-8.527618201859910128e-06;5.995051081627456036e-01;-3.104754173202589618e-01;4.981856664126277368e-01;-1.907750997909127277e-01;-2.244438842656928390e-01;-2.698172915084422474e-01;-7.495305023083344287e-02;-1.199867866944193395e-01;-1.802018758956655531e-01;3.495317490145783412e-01;9.115689833321671820e-01;-3.741267711328233564e-04;8.527618201859910128e-06;4.948918372543742450e-04;3.327511166875257720e-02;7.754825038304702378e-02;8.718546063075038877e-03;1.527734023502319571e-02;-3.375161175465724028e-02;9.730147274357711651e-03;-3.741267711328233564e-04;8.527618201859910128e-06;4.948918372543742450e-04
1.239999999999997193e+01;3.323390556254043893e-01;-4.704754023195715229e-01;1.979315205180398329e-01;2.126914485030945712e-01;2.842531138164434701e-01;6.812676220196976773e-02;1.253305019145386501e-01;1.765097132461516394e-01;-3.767676798673328942e-01;-9.006568168991995194e-01;3.462780148186042910e-04;-2.664803171569974453e-05;6.025772969861536987e-01;1.818387886571085956e-10;1.836238992678542819e-10;9.835513734983786227e-03;1.042876059344993896e-02;1.150105316881794392e-10;1.167956419875315234e-10;3.278052334322076322e-02;3.337377020168690728e-02;1.727080180382435382e+00;1.744288937588612809e+00;1.091149258487828323e-12;-3.103656295989664822e-12;2.905676881150792788e-04;-3.902618293344414433e-13;1.295903927143103803e-12;1.391769726467002389e-04;8.641856727607252764e-02;-3.471369117973060803e+00;-1.513907171545447869e-04;-5.156935918273648496e-05;-5.932468566810338018e-05;7.055590470949169024e-03;-3.480947250639787605e-02;-7.425042466073256131e-02;-9.687606852941871294e-03;-1.537354745694036184e-02;3.217928302570138843e-02;-9.632067597369245449e-03;3.462780148186042910e-04;-2.664803171569974453e-05;6.025772969861536987e-01;-3.323390556254043893e-01;4.704754023195715229e-01;-1.979315205180398329e-01;-2.126914485030945712e-01;-2.842531138164434701e-01;-6.812676220196976773e-02;-1.253305019145386501e-01;-1.765097132461516394e-01;3.767676798673328942e-01;9.006568168991995194e-01;-3.462780148186042910e-04;2.664803171569974453e-05;-2.577296986153720937e-03;3.480947250639787605e-02;7.425042466073256131e-02;9.687606852941871294e-03;1.537354745694036184e-02;-3.217928302570138843e-02;9.632067597369245449e-03;-3.462780148186042910e-04;2.664803171569974453e-05;-2.577296986153720937e-03
1.249999999999997158e+01;3.529833544599147999e-01;-4.413674735253659276e-01;2.043899666346897237e-01;2.000646103542657039e-01;2.977606916902615364e-01;6.099798032804053249e-02;1.305873734433473377e-01;1.726401956728903786e-01;-4.037942253102007051e-01;-8.888714892161457826e-01;3.199671953405491234e-04;-4.306945009570069765e-05;6.053995336371839064e-01;1.836932476105252158e-10;1.859539287774069134e-10;6.070521247881193599e-03;6.608720417399298504e-03;1.084161580706762931e-10;1.106589179907153286e-10;2.691647885611994293e-02;2.745467802563804696e-02;1.727599582842268111e+00;1.743234051048446309e+00;3.384156848785340796e-12;-2.424763434116579490e-12;3.016583811688992910e-04;-3.348484482413440384e-13;1.196446663498062584e-12;9.954507350374276167e-05;6.705039795831622962e-02;-3.470833633889754744e+00;-2.021133091964516125e-04;-4.814441445732524924e-05;-5.381991672663848265e-05;6.410131983124817134e-03;-3.634135003625388327e-02;-7.111612919283966106e-02;-1.064071296548316226e-02;-1.522678703949839618e-02;3.048709811674432668e-02;-9.411263982757711588e-03;3.199671953405491234e-04;-4.306945009570069765e-05;6.053995336371839064e-01;-3.529833544599147999e-01;4.413674735253659276e-01;-2.043899666346897237e-01;-2.000646103542657039e-01;-2.977606916902615364e-01;-6.099798032804053249e-02;-1.305873734433473377e-01;-1.726401956728903786e-01;4.037942253102007051e-01;8.888714892161457826e-01;-3.199671953405491234e-04;4.306945009570069765e-05;-5.399533637183928647e-03;3.634135003625388327e-02;7.111612919283966106e-02;1.064071296548316226e-02;1.522678703949839618e-02;-3.048709811674432668e-02;9.411263982757711588e-03;-3.199671953405491234e-04;4.306945009570069765e-05;-5.399533637183928647e-03
1.259999999999997122e+01;3.723231499045142612e-01;-4.109574710179540458e-01;2.101215062954748802e-01;1.866095546203203059e-01;3.102852029776739795e-01;5.359330254151239981e-02;1.357486837185946926e-01;1.685961718061878556e-01;-4.305704101340882550e-01;-8.762172947607974605e-01;2.951295090483690899e-04;-5.789958663070817163e-05;6.079635870498484307e-01;2.182948948829691863e-10;2.421376675720807814e-10;2.429346119480620906e-03;2.915905137581236654e-03;1.288524178535671077e-11;3.683402234933346766e-11;2.112865977549521074e-02;2.161521879361382945e-02;1.727348317423065938e+00;1.741372802665088981e+00;2.001141052360872073e-11;-1.622995985689866001e-11;3.110415681453931099e-04;-2.832982622711530126e-13;1.102539939367515763e-12;6.302378327276330955e-05;4.808912931601907331e-02;-3.468721120084373499e+00;-2.480177862584680083e-04;-4.488784207186977213e-05;-4.865589942138425460e-05;5.750039001775064662e-03;-3.784644681892768148e-02;-6.815490529384299334e-02;-1.156584006664743147e-02;-1.483787033146796719e-02;2.872386325322756617e-02;-9.073064487458981642e-03;2.951295090483690899e-04;-5.789958663070817163e-05;6.079635870498484307e-01;-3.723231499045142612e-01;4.109574710179540458e-01;-2.101215062954748802e-01;-1.866095546203203059e-01;-3.102852029776739795e-01;-5.359330254151239981e-02;-1.357486837185946926e-01;-1.685961718061878556e-01;4.305704101340882550e-01;8.762172947607974605e-01;-2.951295090483690899e-04;5.789958663070817163e-05;-7.963587049848452892e-03;3.784644681892768148e-02;6.815490529384299334e-02;1.156584006664743147e-02;1.483787033146796719e-02;-2.872386325322756617e-02;9.073064487458981642e-03;-2.951295090483690899e-04;5.789958663070817163e-05;-7.963587049848452892e-03
1.269999999999997087e+01;3.902781081007042352e-01;-3.793463093226521754e-01;2.150999472836210014e-01;1.723766667241818373e-01;3.217750642933381311e-01;4.594090275170979037e-02;1.408058384614496727e-01;1.643810386395739565e-01;-4.570552343979742416e-01;-8.627010505965295728e-01;2.717025466961383597e-04;-7.124091033383362628e-05;6.102636033800517001e-01;1.059008815381255091e-03;6.208379132461615876e-04;-2.064499566007892622e-10;-1.937926231986077509e-10;3.815895169107298247e-11;2.510896545407958045e-11;1.546525320243180221e-02;1.590342410493053929e-02;1.726365406629178478e+00;1.738758603141689285e+00;1.678024523461701605e-11;-1.033830044173284307e-11;3.188360310479455405e-04;-2.353470744842208587e-13;9.174330716119530470e-13;2.944229683155709970e-05;2.968883011522442661e-02;-3.465124009764426027e+00;-2.893937353691685929e-04;-4.179339926368999211e-05;-4.381709151705763527e-05;5.081210613322340031e-03;-3.930085130087712653e-02;-6.537150774327604719e-02;-1.245162553676187889e-02;-1.421367412605814562e-02;2.693636948225619498e-02;-8.625348276580131757e-03;2.717025466961383597e-04;-7.124091033383362628e-05;6.102636033800517001e-01;-3.902781081007042352e-01;3.793463093226521754e-01;-2.150999472836210014e-01;-1.723766667241818373e-01;-3.217750642933381311e-01;-4.594090275170979037e-02;-1.408058384614496727e-01;-1.643810386395739565e-01;4.570552343979742416e-01;8.627010505965295728e-01;-2.717025466961383597e-04;7.124091033383362628e-05;-1.026360338005172235e-02;3.930085130087712653e-02;6.537150774327604719e-02;1.245162553676187889e-02;1.421367412605814562e-02;-2.693636948225619498e-02;8.625348276580131757e-03;-2.717025466961383597e-04;7.124091033383362628e-05;-1.026360338005172235e-02
1.279999999999997051e+01;4.067731344496250401e-01;-3.466398820579715823e-01;2.193019875791392126e-01;1.574203089616071360e-01;3.321823386966051284e-01;3.807038768555644215e-02;1.457504228824531844e-01;1.599987239471656608e-01;-4.832079401052956080e-01;-8.483320748292273450e-01;2.496260587593142257e-04;-8.319086420384327451e-05;6.122960884284822658e-01;4.368208692720228561e-03;3.975323414311863687e-03;-1.699727646135287282e-10;-1.713518908602214120e-10;9.812994575130098454e-11;9.950907187653101001e-11;9.971439544917566275e-03;1.036432482332592594e-02;1.724694984120712871e+00;1.735449720298942067e+00;6.714218214684375808e-12;2.204582102037709642e-12;3.251525499479918156e-04;-1.907270446068855509e-13;1.358974241323741158e-06;7.517910760027313052e-13;1.199223172224772593e-02;-3.460144704410736072e+00;-3.265115236282515221e-04;-3.885522919790234271e-05;-3.928852770292357499e-05;4.409441850721840250e-03;-4.068162565168303990e-02;-6.276615422373188480e-02;-1.328761018601651300e-02;-1.336674726883987918e-02;2.516844331370526877e-02;-8.078269900108799029e-03;2.496260587593142257e-04;-8.319086420384327451e-05;6.122960884284822658e-01;-4.067731344496250401e-01;3.466398820579715823e-01;-2.193019875791392126e-01;-1.574203089616071360e-01;-3.321823386966051284e-01;-3.807038768555644215e-02;-1.457504228824531844e-01;-1.599987239471656608e-01;4.832079401052956080e-01;8.483320748292273450e-01;-2.496260587593142257e-04;8.319086420384327451e-05;-1.229608842848228800e-02;4.068162565168303990e-02;6.276615422373188480e-02;1.328761018601651300e-02;1.336674726883987918e-02;-2.516844331370526877e-02;8.078269900108799029e-03;-2.496260587593142257e-04;8.319086420384327451e-05;-1.229608842848228800e-02
1.289999999999997016e+01;4.217387583448022337e-01;-3.129486781355053093e-01;2.227073508050956552e-01;1.417985553917387176e-01;3.414631142497547844e-01;3.001263790938272363e-02;1.505742548366951483e-01;1.554536627596638521e-01;-5.089882702567836148e-01;-8.331221358576340608e-01;2.288417587074302964e-04;-9.384206590535115028e-05;6.140598660148018917e-01;7.474788483960980237e-03;7.124230857846755062e-03;-8.005626732289659824e-11;-8.180612970758066919e-11;1.609537817198617885e-10;1.627182246503380220e-10;4.689001874541091387e-03;5.039559500655313960e-03;1.722385780008692358e+00;1.731508622777567119e+00;-1.015361018720258383e-11;2.134717109216538269e-11;3.300949199064213968e-04;-1.492281943779287404e-13;2.952999399213656668e-05;-8.504519263453651171e-13;-4.870458452145732565e-03;-3.453894402775065764e+00;-3.596249148982380724e-04;-3.606779102556732618e-05;-3.505576243570710741e-05;3.740365512986981722e-03;-4.196734745513175380e-02;-6.033486503205465201e-02;-1.406444978268425738e-02;-1.231478282858688988e-02;2.346009404462540138e-02;-7.443932393499157196e-03;2.288417587074302964e-04;-9.384206590535115028e-05;6.140598660148018917e-01;-4.217387583448022337e-01;3.129486781355053093e-01;-2.227073508050956552e-01;-1.417985553917387176e-01;-3.414631142497547844e-01;-3.001263790938272363e-02;-1.505742548366951483e-01;-1.554536627596638521e-01;5.089882702567836148e-01;8.331221358576340608e-01;-2.288417587074302964e-04;9.384206590535115028e-05;-1.405986601480191389e-02;4.196734745513175380e-02;6.033486503205465201e-02;1.406444978268425738e-02;1.231478282858688988e-02;-2.346009404462540138e-02;7.443932393499157196e-03;-2.288417587074302964e-04;9.384206590535115028e-05;-1.405986601480191389e-02
1.299999999999996980e+01;4.351114894897182284e-01;-2.783873617822969493e-01;2.252989050822291339e-01;1.255728892182926548e-01;3.495778482235084583e-01;2.179963531547068206e-02;1.552694341799968902e-01;1.507507683937070186e-01;-5.343567164965000726e-01;-8.170853738583315762e-01;2.092931615409321779e-04;-1.032824933919663531e-04;6.155560130840936894e-01;1.035831199454753659e-02;1.004726370549072559e-02;3.090712210774150831e-11;-2.823036607061334929e-11;3.440133982841745764e-04;3.296511009460744216e-05;-7.646960029291147634e-11;-1.360410909756673377e-10;1.719490539830487386e+00;1.727001263779191831e+00;-1.193379006649348362e-11;2.519248078931069367e-11;3.337608158220323282e-04;-1.106909756567992039e-13;5.521249730792482022e-05;-7.753256653316657314e-13;-2.078255441825098068e-02;-3.446491803596420489e+00;-3.889733140159737910e-04;-3.342579814193673727e-05;-3.110482292687009962e-05;3.079396789218674657e-03;-4.313859264172004160e-02;-5.806988221690037588e-02;-1.477409177415978103e-02;-1.107997303189769966e-02;2.184678088016900332e-02;-6.736019370467149353e-03;2.092931615409321779e-04;-1.032824933919663531e-04;6.155560130840936894e-01;-4.351114894897182284e-01;2.783873617822969493e-01;-2.252989050822291339e-01;-1.255728892182926548e-01;-3.495778482235084583e-01;-2.179963531547068206e-02;-1.552694341799968902e-01;-1.507507683937070186e-01;5.343567164965000726e-01;8.170853738583315762e-01;-2.092931615409321779e-04;1.032824933919663531e-04;-1.555601308409371164e-02;4.313859264172004160e-02;5.806988221690037588e-02;1.477409177415978103e-02;1.107997303189769966e-02;-2.184678088016900332e-02;6.736019370467149353e-03;-2.092931615409321779e-04;1.032824933919663531e-04;-1.555601308409371164e-02
1.309999999999996945e+01;4.468341422682766684e-01;-2.430743200502655521e-01;2.270627640612819520e-01;1.088078671365769884e-01;3.564916724775196721e-01;1.346427956277770378e-02;1.598283876647244584e-01;1.458953986296786520e-01;-5.592747518504443960e-01;-8.002381964751529297e-01;1.909254545410667245e-04;-1.115956578482804796e-04;6.167877726605149880e-01;1.300148589772327778e-02;1.272726418208933521e-02;-1.472110187934500041e-10;-1.483325313039809269e-10;5.093578220336105779e-03;4.819356504702171015e-03;-7.794066370372596695e-11;-7.906217619907603168e-11;1.716065388114553558e+00;1.721996318872593079e+00;9.724631483585398431e-12;5.375859217769470512e-12;3.362425186026660163e-04;-7.493957651558682282e-14;7.854114472786689015e-05;-7.042646371355351762e-13;-3.564168525739727644e-02;-3.438061706972046050e+00;-4.147836641097371493e-04;-3.092416478945689165e-05;-2.742217145124267123e-05;2.431681627812765090e-03;-4.417834896344152718e-02;-5.596015519017485951e-02;-1.540991366451188727e-02;-9.688267929833849212e-03;2.035881873793771168e-02;-5.969397556758080162e-03;1.909254545410667245e-04;-1.115956578482804796e-04;6.167877726605149880e-01;-4.468341422682766684e-01;2.430743200502655521e-01;-2.270627640612819520e-01;-1.088078671365769884e-01;-3.564916724775196721e-01;-1.346427956277770378e-02;-1.598283876647244584e-01;-1.458953986296786520e-01;5.592747518504443960e-01;8.002381964751529297e-01;-1.909254545410667245e-04;1.115956578482804796e-04;-1.678777266051501016e-02;4.417834896344152718e-02;5.596015519017485951e-02;1.540991366451188727e-02;9.688267929833849212e-03;-2.035881873793771168e-02;5.969397556758080162e-03;-1.909254545410667245e-04;1.115956578482804796e-04;-1.678777266051501016e-02
1.319999999999996909e+01;4.568561251097552622e-01;-2.071311818830255946e-01;2.279883691589326966e-01;9.157075562287811388e-02;3.621746563867012103e-01;5.040196102904627787e-03;1.642439088153000160e-01;1.408933177177926210e-01;-5.837050454195575888e-01;-7.825991511567698122e-01;1.736853969160344650e-04;-1.188607661126666297e-04;6.177604461512733458e-01;1.539022909344596284e-02;1.515028233011462763e-02;-1.375994659187621886e-10;-1.386432752509181650e-10;9.529905090312817961e-03;9.289958326981493167e-03;-7.026341656153916423e-11;-7.130722049626467717e-11;1.712169149539529256e+00;1.716564392541879869e+00;1.046685026102303602e-11;6.240372852790231692e-12;3.376275163052861340e-04;-4.182949892460878928e-14;9.964450807227255059e-05;-6.370851796910610153e-13;-4.936037525866827924e-02;-3.428733542064701822e+00;-4.372720250564733320e-04;-2.855796091653094745e-05;-2.399467622875230306e-05;1.802049647504549990e-03;-4.507235156078104321e-02;-5.399187821540574195e-02;-1.596682070136823395e-02;-8.168561691939649205e-03;1.902093665202608808e-02;-5.159702036425461991e-03;1.736853969160344650e-04;-1.188607661126666297e-04;6.177604461512733458e-01;-4.568561251097552622e-01;2.071311818830255946e-01;-2.279883691589326966e-01;-9.157075562287811388e-02;-3.621746563867012103e-01;-5.040196102904627787e-03;-1.642439088153000160e-01;-1.408933177177926210e-01;5.837050454195575888e-01;7.825991511567698122e-01;-1.736853969160344650e-04;1.188607661126666297e-04;-1.776044615127336801e-02;4.507235156078104321e-02;5.399187821540574195e-02;1.596682070136823395e-02;8.168561691939649205e-03;-1.902093665202608808e-02;5.159702036425461991e-03;-1.736853969160344650e-04;1.188607661126666297e-04;-1.776044615127336801e-02
1.329999999999996874e+01;4.651336923069441798e-01;-1.706823131288412454e-01;2.280685522906154561e-01;7.393114451103743878e-02;3.666020245840824754e-01;-3.438461502215627019e-03;1.685091923364917255e-01;1.357506549588891609e-01;-6.076116563203822762e-01;-7.641887769916132500e-01;1.575212448829922869e-04;-1.251528745668941214e-04;6.184812668179229256e-01;1.751369377860927806e-02;1.730559787645570211e-02;-1.271972723518450084e-10;-1.281672470908913059e-10;1.362760494539093370e-02;1.341950904323735427e-02;-6.227320402254993541e-11;-6.324318241354679636e-11;1.707862641962389461e+00;1.710777208587303866e+00;1.107864616192800992e-11;7.003352642433236863e-12;3.379989940543280539e-04;-1.123108289967075996e-14;1.186458679741867329e-04;-5.736275890191287778e-13;-6.186640602457417482e-02;-3.418639850531611124e+00;-4.566448626133734457e-04;-2.632237506212937425e-05;-2.080959011836009884e-05;1.194972332163257711e-03;-4.580933466417763666e-02;-5.214906405279381985e-02;-1.644130177143954263e-02;-6.551832347583455562e-03;1.785199727357333899e-02;-4.322916803675668114e-03;1.575212448829922869e-04;-1.251528745668941214e-04;6.184812668179229256e-01;-4.651336923069441798e-01;1.706823131288412454e-01;-2.280685522906154561e-01;-7.393114451103743878e-02;-3.666020245840824754e-01;3.438461502215627019e-03;-1.685091923364917255e-01;-1.357506549588891609e-01;6.076116563203822762e-01;7.641887769916132500e-01;-1.575212448829922869e-04;1.251528745668941214e-04;-1.848126681792294779e-02;4.580933466417763666e-02;5.214906405279381985e-02;1.644130177143954263e-02;6.551832347583455562e-03;-1.785199727357333899e-02;4.322916803675668114e-03;-1.575212448829922869e-04;1.251528745668941214e-04;-1.848126681792294779e-02
1.339999999999996838e+01;4.716301562932059266e-01;-1.338542921151549547e-01;2.272995786651408889e-01;5.596054343047461577e-02;3.697543277205809220e-01;-1.193721225513013316e-02;1.726178627284935263e-01;1.304738606533142331e-01;-6.309602046525111252e-01;-7.450294392157452705e-01;1.423826986602205584e-04;-1.305430363090421175e-04;6.189592565171703198e-01;1.936424401375739027e-02;1.918569865214650796e-02;-1.161423754148549556e-10;-1.170423006129667352e-10;1.736578178639293715e-02;1.718723642478208607e-02;-5.406671306027540043e-11;-5.496663981730760162e-11;1.703207954524206924e+00;1.704706801194730614e+00;1.155279625457752387e-11;7.656261659102350064e-12;3.374362263178063326e-04;1.697437809967003198e-14;1.356638519547394273e-04;-5.137511334323697889e-13;-7.310296121929696356e-02;-3.407914755699728460e+00;-4.731000787693225062e-04;-2.421268485988096222e-05;-1.785453607109407231e-05;6.145271501634408384e-04;-4.638119610471291843e-02;-5.041413747174260107e-02;-1.683144365760030903e-02;-4.870261666169377335e-03;1.686488033089822425e-02;-3.474963034659486402e-03;1.423826986602205584e-04;-1.305430363090421175e-04;6.189592565171703198e-01;-4.716301562932059266e-01;1.338542921151549547e-01;-2.272995786651408889e-01;-5.596054343047461577e-02;-3.697543277205809220e-01;1.193721225513013316e-02;-1.726178627284935263e-01;-1.304738606533142331e-01;6.309602046525111252e-01;7.450294392157452705e-01;-1.423826986602205584e-04;1.305430363090421175e-04;-1.895925651717034199e-02;4.638119610471291843e-02;5.041413747174260107e-02;1.683144365760030903e-02;4.870261666169377335e-03;-1.686488033089822425e-02;3.474963034659486402e-03;-1.423826986602205584e-04;1.305430363090421175e-04;-1.895925651717034199e-02
1.349999999999996803e+01;4.763160589471805428e-01;-9.677537053350684926e-02;2.256811694753838859e-01;3.773196676927681459e-02;3.716175653743279406e-01;-2.042144872897701940e-02;1.765639969081146676e-01;1.250696602373773114e-01;-6.537180177978173523e-01;-7.251451498082509550e-01;1.282208678778723671e-04;-1.350984431671942122e-04;6.192050680956816544e-01;2.093739070547481762e-02;2.078621571964208228e-02;-1.045748400338522724e-10;-1.054083714130707828e-10;2.072806391159450271e-02;2.057688892576175696e-02;-4.573754819968484590e-11;-4.657107819243653440e-11;1.698267726017040680e+00;1.698424721112451685e+00;1.189706004211987987e-11;8.204927258542438664e-12;3.360148847486384323e-04;4.289542566647814364e-14;1.508129289914798853e-04;-4.573303349562870616e-13;-8.302855956476498656e-02;-3.396692447109390223e+00;-4.868278141545532428e-04;-2.222423463083193396e-05;-1.511749849992041761e-05;6.436800357154104368e-05;-4.678307397515735211e-02;-4.876853233637284957e-02;-1.713690502195774901e-02;-3.156361674035546017e-03;1.606652730682600616e-02;-2.631306833843237436e-03;1.282208678778723671e-04;-1.350984431671942122e-04;6.192050680956816544e-01;-4.763160589471805428e-01;9.677537053350684926e-02;-2.256811694753838859e-01;-3.773196676927681459e-02;-3.716175653743279406e-01;2.042144872897701940e-02;-1.765639969081146676e-01;-1.250696602373773114e-01;6.537180177978173523e-01;7.251451498082509550e-01;-1.282208678778723671e-04;1.350984431671942122e-04;-1.920506809568167661e-02;4.678307397515735211e-02;4.876853233637284957e-02;1.713690502195774901e-02;3.156361674035546017e-03;-1.606652730682600616e-02;2.631306833843237436e-03;-1.282208678778723671e-04;1.350984431671942122e-04;-1.920506809568167661e-02
1.359999999999996767e+01;4.791693010589275215e-01;-5.957492442476548106e-02;2.232165045801762504e-01;1.931951277877696008e-02;3.721832611510457189e-01;-2.885663585790606417e-02;1.803421407611131566e-01;1.195450074321921657e-01;-6.758542509048094393e-01;-7.045613777362728092e-01;1.149882520257358292e-04;-1.388825639278221666e-04;6.192308159631286779e-01;2.223168729746383132e-02;2.210581910144496925e-02;-9.263245379713395704e-11;-9.340314190507758647e-11;2.370257390481554649e-02;2.357670570879667749e-02;-3.737739570342442130e-11;-3.814808730697242466e-11;1.693104436834114823e+00;1.692001271878600832e+00;1.211131303853892406e-11;8.642150793864490743e-12;3.338072742539123700e-04;6.663322614332511078e-14;1.642037784529327841e-04;-4.042509856345085306e-13;-9.161678627408209596e-02;-3.385105708691962256e+00;-4.980110530444629459e-04;-2.035241943961144519e-05;-1.258681952481756003e-05;-4.522976181872417900e-04;-4.701333737716550942e-02;-4.719327650856437045e-02;-1.735885260275527031e-02;-1.442133074759141542e-03;1.545813934204126605e-02;-1.806597115001671444e-03;1.149882520257358292e-04;-1.388825639278221666e-04;6.192308159631286779e-01;-4.791693010589275215e-01;5.957492442476548106e-02;-2.232165045801762504e-01;-1.931951277877696008e-02;-3.721832611510457189e-01;2.885663585790606417e-02;-1.803421407611131566e-01;-1.195450074321921657e-01;6.758542509048094393e-01;7.045613777362728092e-01;-1.149882520257358292e-04;1.388825639278221666e-04;-1.923081596312870012e-02;4.701333737716550942e-02;4.719327650856437045e-02;1.735885260275527031e-02;1.442133074759141542e-03;-1.545813934204126605e-02;1.806597115001671444e-03;-1.149882520257358292e-04;1.388825639278221666e-04;-1.923081596312870012e-02
1.369999999999996732e+01;4.801752296451337609e-01;-2.238290000700545596e-02;2.199122055192640479e-01;7.979422600413038635e-04;3.714484908778966088e-01;-3.720850513264227499e-02;1.839473196731264415e-01;1.139070372148592025e-01;-6.973399809653431092e-01;-6.833048524672280521e-01;1.026387327292763851e-04;-1.419552799051029260e-04;6.190498975267569870e-01;2.324858977201480284e-02;2.314607777998403670e-02;-8.045185526532549242e-11;-8.116313435534590251e-11;2.628184068660225498e-02;2.617932869457149231e-02;-2.907229574966406935e-11;-2.978357905286553061e-11;1.687779727422030973e+00;1.685504789236089040e+00;1.219853807901543109e-11;8.973838854914784286e-12;3.308825091798903704e-04;8.828491567014003585e-14;1.759435512049098329e-04;-3.544065765437256600e-13;-9.885583715364346102e-02;-3.373284516636947394e+00;-5.068260606509218278e-04;-1.859267490387468349e-05;-1.025119913194809385e-05;-9.327246436144631669e-04;-4.707349561579571295e-02;-4.566954985384852339e-02;-1.749986310830106695e-02;2.417213015613537677e-04;1.503551561419819160e-02;-1.014342818850093308e-03;1.026387327292763851e-04;-1.419552799051029260e-04;6.190498975267569870e-01;-4.801752296451337609e-01;2.238290000700545596e-02;-2.199122055192640479e-01;-7.979422600413038635e-04;-3.714484908778966088e-01;3.720850513264227499e-02;-1.839473196731264415e-01;-1.139070372148592025e-01;6.973399809653431092e-01;6.833048524672280521e-01;-1.026387327292763851e-04;1.419552799051029260e-04;-1.904989752675700920e-02;4.707349561579571295e-02;4.566954985384852339e-02;1.749986310830106695e-02;-2.417213015613537677e-04;-1.503551561419819160e-02;1.014342818850093308e-03;-1.026387327292763851e-04;1.419552799051029260e-04;-1.904989752675700920e-02
1.379999999999996696e+01;4.793266833312995190e-01;1.467074104200911944e-02;2.157782994307586855e-01;-1.775773802048578875e-02;3.694158655846334627e-01;-4.544324203597200490e-02;1.873750432024806345e-01;1.081630193881059493e-01;-7.181482744346725511e-01;-6.614033643308891985e-01;9.112757487786288008e-05;-1.443730187562173586e-04;6.186768082238888189e-01;2.399228536825124408e-02;2.391128838470749085e-02;-6.816472802305742950e-11;-6.881995122487312602e-11;2.846265803064532141e-02;2.838166104710158899e-02;-2.090360809180580884e-11;-2.155882890862324833e-11;1.682353754804585710e+00;1.679000975307790133e+00;1.216604535200977584e-11;9.199996133984896965e-12;3.273066406821973718e-04;1.079421452624125266e-13;1.861360401729841559e-04;-3.076954652629558588e-13;-1.047478930101527622e-01;-3.361354730091009824e+00;-5.134426810549348004e-04;-1.694047201122907674e-05;-8.099698288851781697e-06;-1.374639582076536692e-03;-4.696803237328156522e-02;-4.417920211612660908e-02;-1.756379512592967651e-02;1.866507825444431445e-03;1.478951542675777109e-02;-2.666369283733024953e-04;9.112757487786288008e-05;-1.443730187562173586e-04;6.186768082238888189e-01;-4.793266833312995190e-01;-1.467074104200911944e-02;-2.157782994307586855e-01;1.775773802048578875e-02;-3.694158655846334627e-01;4.544324203597200490e-02;-1.873750432024806345e-01;-1.081630193881059493e-01;7.181482744346725511e-01;6.614033643308891985e-01;-9.112757487786288008e-05;1.443730187562173586e-04;-1.867680822388884110e-02;4.696803237328156522e-02;4.417920211612660908e-02;1.756379512592967651e-02;-1.866507825444431445e-03;-1.478951542675777109e-02;2.666369283733024953e-04;-9.112757487786288008e-05;1.443730187562173586e-04;-1.867680822388884110e-02
1.389999999999996660e+01;4.766239965145363522e-01;5.145657244104832884e-02;2.108281646447389968e-01;-3.627268243440541495e-02;3.660934716694887459e-01;-5.352766480438221619e-02;1.906213041642656758e-01;1.023203134737216274e-01;-7.382542288635930428e-01;-6.388855651948754932e-01;8.041143389782805370e-05;-1.461888872246788198e-04;6.181269528892944232e-01;2.446949483786398788e-02;2.440827739607706950e-02;-5.589670786554930238e-11;-5.649907102868428313e-11;3.024589487558037443e-02;3.018467743379344218e-02;-1.294697484433100783e-11;-1.354933308751596457e-11;1.676884597212441763e+00;1.672552297184154213e+00;1.202012557914853036e-11;9.324549330945808070e-12;3.231427454050461224e-04;1.256951958613222324e-13;1.948817768626760966e-04;-2.640191851233257771e-13;-1.093083446822069593e-01;-3.349436894375251050e+00;-5.180245224060462230e-04;-1.539131617831867704e-05;-6.121744118456513839e-06;-1.776243001047284054e-03;-4.670417324028575123e-02;-4.270521926759036913e-02;-1.755563601474552371e-02;3.406161512045938200e-03;1.470662407754924628e-02;4.260671855494668758e-04;8.041143389782805370e-05;-1.461888872246788198e-04;6.181269528892944232e-01;-4.766239965145363522e-01;-5.145657244104832884e-02;-2.108281646447389968e-01;3.627268243440541495e-02;-3.660934716694887459e-01;5.352766480438221619e-02;-1.906213041642656758e-01;-1.023203134737216274e-01;7.382542288635930428e-01;6.388855651948754932e-01;-8.041143389782805370e-05;1.461888872246788198e-04;-1.812695288929444537e-02;4.670417324028575123e-02;4.270521926759036913e-02;1.755563601474552371e-02;-3.406161512045938200e-03;-1.470662407754924628e-02;-4.260671855494668758e-04;-8.041143389782805370e-05;1.461888872246788198e-04;-1.812695288929444537e-02
1.399999999999996625e+01;4.720749634723959698e-01;8.784624616429728694e-02;2.050784589042592421e-01;-5.467259984249932953e-02;3.614947712487410203e-01;-6.142939288169495249e-02;1.936825724889837397e-01;9.638632558979678966e-02;-7.576349894899810922e-01;-6.157807727218052030e-01;7.044836676025825880e-05;-1.474528032860896473e-04;6.174164561317060373e-01;2.468925330630343182e-02;2.464618194289804054e-02;-4.376704661407775034e-11;-4.431966568516529711e-11;3.163626347503289971e-02;3.159319211162749802e-02;-5.270664361754363093e-12;-5.823278035820983179e-12;1.671427715114724766e+00;1.666217457488178288e+00;1.176831018157363953e-11;9.351676788658982786e-12;3.184509845702329753e-04;1.416318207785615108e-13;2.022780692997232037e-04;-2.232807053065403939e-13;-1.125648909350425303e-01;-3.337645172581782838e+00;-5.207290539516050594e-04;-1.394074978867166999e-05;-4.307136285277603227e-06;-2.136205617427611170e-03;-4.629159645379010701e-02;-4.123212905032566655e-02;-1.748132920363085208e-02;4.837760869501564476e-03;1.476960035580160424e-02;1.055123575003251435e-03;7.044836676025825880e-05;-1.474528032860896473e-04;6.174164561317060373e-01;-4.720749634723959698e-01;-8.784624616429728694e-02;-2.050784589042592421e-01;5.467259984249932953e-02;-3.614947712487410203e-01;6.142939288169495249e-02;-1.936825724889837397e-01;-9.638632558979678966e-02;7.576349894899810922e-01;6.157807727218052030e-01;-7.044836676025825880e-05;1.474528032860896473e-04;-1.741645613170605955e-02;4.629159645379010701e-02;4.123212905032566655e-02;1.748132920363085208e-02;-4.837760869501564476e-03;-1.476960035580160424e-02;-1.055123575003251435e-03;-7.044836676025825880e-05;1.474528032860896473e-04;-1.741645613170605955e-02
1.409999999999996589e+01;4.656947639834385089e-01;1.237130234920945371e-01;1.985490313136520635e-01;-7.288412946855647723e-02;3.556384661782048262e-01;-6.911700372864153230e-02;1.965557842988864823e-01;9.036846789469872576e-02;-7.762697421651181262e-01;-5.921187812153194674e-01;6.119784462832119926e-05;-1.482116279731662866e-04;6.165619742738387421e-01;2.466267488930642959e-02;2.463621435056791500e-02;-3.188649125803277808e-11;-3.239235779983939273e-11;3.264205192100892022e-02;3.261559138227042992e-02;2.063840824645114769e-12;1.557971928393779049e-12;1.666035475091847795e+00;1.660050942318069378e+00;1.141777643972024385e-11;9.286730525652748751e-12;3.132886415931257409e-04;1.558393923370174122e-13;2.084189955527852660e-04;-1.853822843902209964e-13;-1.145565326038107401e-01;-3.326086417389212624e+00;-5.217076371754539440e-04;-1.258435748389425100e-05;-2.646053823263366106e-06;-2.453658428908767064e-03;-4.574209775522913857e-02;-3.974633870981447714e-02;-1.734758756638546395e-02;6.141929596389150703e-03;1.495818226660999839e-02;1.613804184979583667e-03;6.119784462832119926e-05;-1.482116279731662866e-04;6.165619742738387421e-01;-4.656947639834385089e-01;-1.237130234920945371e-01;-1.985490313136520635e-01;7.288412946855647723e-02;-3.556384661782048262e-01;6.911700372864153230e-02;-1.965557842988864823e-01;-9.036846789469872576e-02;7.762697421651181262e-01;5.921187812153194674e-01;-6.119784462832119926e-05;1.482116279731662866e-04;-1.656197427383876430e-02;4.574209775522913857e-02;3.974633870981447714e-02;1.734758756638546395e-02;-6.141929596389150703e-03;-1.495818226660999839e-02;-1.613804184979583667e-03;-6.119784462832119926e-05;1.482116279731662866e-04;-1.656197427383876430e-02
1.419999999999996554e+01;4.575058523684411571e-01;1.589322908110493704e-01;1.912628192323178322e-01;-9.083519616326782287e-02;3.485483296062606984e-01;-7.656017695930804334e-02;1.992383267095285682e-01;8.427412109487859848e-02;-7.941396843591326249e-01;-5.679296817473533654e-01;5.262076536294818367e-05;-1.485092969765475039e-04;6.155805112398972101e-01;2.440270614321523104e-02;2.439141552571370136e-02;-2.035637996523593393e-11;-2.081836738272893409e-11;3.327482784781574110e-02;3.326353723031420795e-02;9.002226865904077946e-12;8.540246785080879046e-12;1.660756741091023780e+00;1.654102649812572379e+00;1.097682755605928660e-11;9.134499328219018911e-12;3.077101452877788169e-04;1.684033438270235013e-13;2.133953656202001710e-04;-1.502255195551091883e-13;-1.153324867706911616e-01;-3.314859390883484913e+00;-5.211055108898011729e-04;-1.131777352187397141e-05;-1.129061703954766654e-06;-2.728177416952859424e-03;-4.506922092920478962e-02;-3.823640028158448168e-02;-1.716169859864047353e-02;7.303120745649288592e-03;1.524982728124180120e-02;2.097352410863992378e-03;5.262076536294818367e-05;-1.485092969765475039e-04;6.155805112398972101e-01;-4.575058523684411571e-01;-1.589322908110493704e-01;-1.912628192323178322e-01;9.083519616326782287e-02;-3.485483296062606984e-01;7.656017695930804334e-02;-1.992383267095285682e-01;-8.427412109487859848e-02;7.941396843591326249e-01;5.679296817473533654e-01;-5.262076536294818367e-05;1.485092969765475039e-04;-1.558051123989723230e-02;4.506922092920478962e-02;3.823640028158448168e-02;1.716169859864047353e-02;-7.303120745649288592e-03;-1.524982728124180120e-02;-2.097352410863992378e-03;-5.262076536294818367e-05;1.485092969765475039e-04;-1.558051123989723230e-02
1.429999999999996518e+01;4.475378121436340839e-01;1.933820571205458749e-01;1.832457314197383502e-01;-1.084553425441533436e-01;3.402530091699600412e-01;-8.372982508207557628e-02;2.017280189124223688e-01;7.811060042207991494e-02;-8.112279762937815164e-01;-5.432436939032678769e-01;4.467946441726804667e-05;-1.483869519515554510e-04;6.144892405619174491e-01;2.392387322087561469e-02;2.392640205527634539e-02;-9.268866107031381382e-12;-9.689713370506633185e-12;3.354912018490747300e-02;3.355164901930818983e-02;1.549831129731054418e-11;1.507745889292505437e-11;1.655636535738812087e+00;1.648417600515789339e+00;1.045315942289515566e-11;8.899076323066588488e-12;3.017670847368942992e-04;1.794100840289725007e-13;2.172946629466859748e-04;-1.177098085240927246e-13;-1.149510444687504296e-01;-3.304054136235249128e+00;-5.190617476218800088e-04;-1.013669057917061075e-05;2.528834821572886749e-07;-2.959763435355727834e-03;-4.428786581967669722e-02;-3.669320113875365608e-02;-1.693132698913746292e-02;8.309782981745894581e-03;1.562046399277439157e-02;2.502981933749953702e-03;4.467946441726804667e-05;-1.483869519515554510e-04;6.144892405619174491e-01;-4.475378121436340839e-01;-1.933820571205458749e-01;-1.832457314197383502e-01;1.084553425441533436e-01;-3.402530091699600412e-01;8.372982508207557628e-02;-2.017280189124223688e-01;-7.811060042207991494e-02;8.112279762937815164e-01;5.432436939032678769e-01;-4.467946441726804667e-05;1.483869519515554510e-04;-1.448924056191747134e-02;4.428786581967669722e-02;3.669320113875365608e-02;1.693132698913746292e-02;-8.309782981745894581e-03;-1.562046399277439157e-02;-2.502981933749953702e-03;-4.467946441726804667e-05;1.483869519515554510e-04;-1.448924056191747134e-02
1.439999999999996483e+01;4.358271786974735051e-01;2.269434306214385133e-01;1.745265187947029339e-01;-1.256760361231189782e-01;3.307858060806214695e-01;-9.059821042062739249e-02;2.040230901269327879e-01;7.188512539129585099e-02;-8.275196744863994036e-01;-5.180910110979137784e-01;3.733772294584410443e-05;-1.478830713097794994e-04;6.133053354307075322e-01;2.324202728421256858e-02;2.325711157659978920e-02;1.294681811487783698e-12;9.123135480364269152e-13;3.348208569482140351e-02;3.349716998720863453e-02;2.151301156205608343e-11;2.113063933865730660e-11;1.650715772610749088e+00;1.643035728802792139e+00;9.861734786579952776e-12;8.593053091262064064e-12;2.955082209508850741e-04;1.889447283038525929e-13;2.202009752902709739e-04;-8.773245065556141992e-14;-1.134783944979917414e-01;-3.293751501395086656e+00;-5.157091961399438507e-04;-9.036869446072429103e-06;1.508429276959356857e-06;-3.148817956295651976e-03;-4.341388547102292828e-02;-3.511007975705571216e-02;-1.666431988053149182e-02;9.154412251417276547e-03;1.604523341483166110e-02;2.829824562898736184e-03;3.733772294584410443e-05;-1.478830713097794994e-04;6.133053354307075322e-01;-4.358271786974735051e-01;-2.269434306214385133e-01;-1.745265187947029339e-01;1.256760361231189782e-01;-3.307858060806214695e-01;9.059821042062739249e-02;-2.040230901269327879e-01;-7.188512539129585099e-02;8.275196744863994036e-01;5.180910110979137784e-01;-3.733772294584410443e-05;1.478830713097794994e-04;-1.330533543070755442e-02;4.341388547102292828e-02;3.511007975705571216e-02;1.666431988053149182e-02;-9.154412251417276547e-03;-1.604523341483166110e-02;-2.829824562898736184e-03;-3.733772294584410443e-05;1.478830713097794994e-04;-1.330533543070755442e-02
1.449999999999996447e+01;4.224172325604251266e-01;2.595010721894148720e-01;1.651366341999439269e-01;-1.424309501481592077e-01;3.201844343691051531e-01;-9.713904807233657290e-02;2.061221550261930213e-01;6.560479355671172685e-02;-8.430016501555572805e-01;-4.925016610172462950e-01;3.056077222904011174e-05;-1.470336001402846899e-04;6.120458084483901828e-01;2.237409231372176552e-02;2.240055056332092287e-02;1.126289372495336367e-11;1.091651225431989823e-11;3.309316673042848184e-02;3.311962498002764960e-02;2.701555035180235479e-11;2.666916657517924736e-11;1.646031058728461671e+00;1.637991752915932908e+00;9.207743082228209397e-12;8.218966083852892652e-12;2.889794995189775857e-04;1.970920852611854018e-13;2.221949231538475214e-04;-6.018916490038186147e-14;-1.109874345116347027e-01;-3.284022811626967631e+00;-5.111744225359221398e-04;-8.014149132941859120e-06;2.645824994554346610e-06;-3.296115379267605672e-03;-4.246368354366475417e-02;-3.348286873377331885e-02;-1.636851967653416007e-02;9.833495444677875508e-03;1.649920016544786927e-02;3.078832089174157738e-03;3.056077222904011174e-05;-1.470336001402846899e-04;6.120458084483901828e-01;-4.224172325604251266e-01;-2.595010721894148720e-01;-1.651366341999439269e-01;1.424309501481592077e-01;-3.201844343691051531e-01;9.713904807233657290e-02;-2.061221550261930213e-01;-6.560479355671172685e-02;8.430016501555572805e-01;4.925016610172462950e-01;-3.056077222904011174e-05;1.470336001402846899e-04;-1.204580844839020504e-02;4.246368354366475417e-02;3.348286873377331885e-02;1.636851967653416007e-02;-9.833495444677875508e-03;-1.649920016544786927e-02;-3.078832089174157738e-03;-3.056077222904011174e-05;1.470336001402846899e-04;-1.204580844839020504e-02
1.459999999999996412e+01;4.073577659349092439e-01;2.909436239593581330e-01;1.551100825644941006e-01;-1.586562174740542841e-01;3.084907644824788631e-01;-1.033275950205804206e-01;2.080241872438206852e-01;5.927655839139552019e-02;-8.576624950385357549e-01;-4.665053823388245480e-01;2.431529376453128255e-05;-1.458720787914495360e-04;6.107273624573900106e-01;2.133781897842411748e-02;2.137454819422109076e-02;2.057546795233234984e-11;2.026268229310481019e-11;3.240374620209919565e-02;3.244047541789619321e-02;3.198186360914086807e-11;3.166907752435736021e-11;1.641614565109177137e+00;1.633315119691419737e+00;8.500913428040497355e-12;7.785230284660196568e-12;2.822240676347479815e-04;2.039369134369470833e-13;2.233535924937722801e-04;-3.497294060457998339e-14;-1.075565886881515026e-01;-3.274929684784310346e+00;-5.055776599595562977e-04;-7.064456988247900408e-06;3.672921610977340767e-06;-3.402772618478211442e-03;-4.145382235634242907e-02;-3.180986895057075214e-02;-1.605158870074147037e-02;1.034735535495501235e-02;1.695801628088988711e-02;3.252638138868502171e-03;2.431529376453128255e-05;-1.458720787914495360e-04;6.107273624573900106e-01;-4.073577659349092439e-01;-2.909436239593581330e-01;-1.551100825644941006e-01;1.586562174740542841e-01;-3.084907644824788631e-01;1.033275950205804206e-01;-2.080241872438206852e-01;-5.927655839139552019e-02;8.576624950385357549e-01;4.665053823388245480e-01;-2.431529376453128255e-05;1.458720787914495360e-04;-1.072736245739003280e-02;4.145382235634242907e-02;3.180986895057075214e-02;1.605158870074147037e-02;-1.034735535495501235e-02;-1.695801628088988711e-02;-3.252638138868502171e-03;-2.431529376453128255e-05;1.458720787914495360e-04;-1.072736245739003280e-02
1.469999999999996376e+01;3.907048251933175620e-01;3.211641116584019184e-01;1.444832628326123414e-01;-1.742906573250721236e-01;2.957505552542845639e-01;-1.091407257492230942e-01;2.097284915569083419e-01;5.290721132983314257e-02;-8.714924172068818642e-01;-4.401315184913145995e-01;1.856941459934370199e-05;-1.444297695528112954e-04;6.093662535344784859e-01;2.015154771155268365e-02;2.019751945265165632e-02;2.918245941130934994e-11;2.890099198403242773e-11;3.143680519104304072e-02;3.148277693214201339e-02;3.639527417091962937e-11;3.611381367500657592e-11;1.637493961958597088e+00;1.629030018848978356e+00;7.754893007073332493e-12;7.302161686855375303e-12;2.752822980814590499e-04;2.095629017113070119e-13;2.237504770587354149e-04;-1.197544756787153713e-14;-1.032686491567968573e-01;-3.266523980792518600e+00;-4.990327749426069943e-04;-6.183818496142234783e-06;4.597174138043676195e-06;-3.470216673171544475e-03;-4.040065086483374257e-02;-3.009176035529020909e-02;-1.572084937727949439e-02;1.069990840354431705e-02;1.739852325220725415e-02;3.355386706110741191e-03;1.856941459934370199e-05;-1.444297695528112954e-04;6.093662535344784859e-01;-3.907048251933175620e-01;-3.211641116584019184e-01;-1.444832628326123414e-01;1.742906573250721236e-01;-2.957505552542845639e-01;1.091407257492230942e-01;-2.097284915569083419e-01;-5.290721132983314257e-02;8.714924172068818642e-01;4.401315184913145995e-01;-1.856941459934370199e-05;1.444297695528112954e-04;-9.366253534478508058e-03;4.040065086483374257e-02;3.009176035529020909e-02;1.572084937727949439e-02;-1.069990840354431705e-02;-1.739852325220725415e-02;-3.355386706110741191e-03;-1.856941459934370199e-05;1.444297695528112954e-04;-9.366253534478508058e-03
1.479999999999996341e+01;3.725204320404382763e-01;3.500603197157670099e-01;1.332948029830269832e-01;-1.892759753096030229e-01;2.820131780229762630e-01;-1.145569949079539990e-01;2.112346753177762604e-01;4.650336793232157789e-02;-8.844831294444697178e-01;-4.134089288373705706e-01;1.329269767194688070e-05;-1.427357808183537754e-04;6.079781669567028146e-01;1.883398359957998147e-02;1.888824006529138053e-02;3.704426677715272522e-11;3.679195914769361183e-11;3.021658801146828027e-02;3.027084447717968627e-02;4.024582699522572501e-11;3.999352386073264827e-11;1.633692414091558076e+00;1.625155460782641725e+00;6.974967145814858775e-12;6.774223665689055387e-12;2.681918220844624421e-04;2.140527551770235140e-13;2.234554343942830846e-04;8.912975441254276967e-15;-9.820965599944375679e-02;-3.258847874860451022e+00;-4.916472562557798378e-04;-5.368366498204749406e-06;5.425646596371371672e-06;-3.500150855869244015e-03;-3.931996065863185841e-02;-2.833145612739151886e-02;-1.538314291387005150e-02;1.089834815533177736e-02;1.779928092020377495e-02;3.392534440878586244e-03;1.329269767194688070e-05;-1.427357808183537754e-04;6.079781669567028146e-01;-3.725204320404382763e-01;-3.500603197157670099e-01;-1.332948029830269832e-01;1.892759753096030229e-01;-2.820131780229762630e-01;1.145569949079539990e-01;-2.112346753177762604e-01;-4.650336793232157789e-02;8.844831294444697178e-01;4.134089288373705706e-01;-1.329269767194688070e-05;1.427357808183537754e-04;-7.978166956702836821e-03;3.931996065863185841e-02;2.833145612739151886e-02;1.538314291387005150e-02;-1.089834815533177736e-02;-1.779928092020377495e-02;-3.392534440878586244e-03;-1.329269767194688070e-05;1.427357808183537754e-04;-7.978166956702836821e-03
1.489999999999996305e+01;3.528722859782899568e-01;3.775351385397772708e-01;1.215853893987746959e-01;-2.035569374838824830e-01;2.673313363612856985e-01;-1.195566877439536713e-01;2.125426196741090346e-01;4.007145805808425693e-02;-8.966277326792136959e-01;-3.863659173137540814e-01;8.456127098083033011e-06;-1.408171880865744224e-04;6.065781066760304041e-01;1.740398515591252970e-02;1.746563535122403962e-02;4.413166720997155233e-11;4.390649813133988107e-11;2.876827884199031210e-02;2.882992903730182202e-02;4.352942158319351823e-11;4.330425626434109661e-11;1.630228631389943450e+00;1.621705411125385687e+00;6.171454277843516524e-12;6.209284482908272496e-12;2.609875722679299973e-04;2.174881545670600090e-13;2.225346584236668872e-04;2.780330093788222501e-14;-9.246782821155685728e-02;-3.251934042502948152e+00;-4.835222304463054400e-04;-4.614349638549393914e-06;6.165019553667962920e-06;-3.494520308616799742e-03;-3.822667670195251111e-02;-2.653390797341781404e-02;-1.504470875218108517e-02;1.095276863085431485e-02;1.814101496318351603e-02;3.370633897680150315e-03;8.456127098083033011e-06;-1.408171880865744224e-04;6.065781066760304041e-01;-3.528722859782899568e-01;-3.775351385397772708e-01;-1.215853893987746959e-01;2.035569374838824830e-01;-2.673313363612856985e-01;1.195566877439536713e-01;-2.125426196741090346e-01;-4.007145805808425693e-02;8.966277326792136959e-01;3.863659173137540814e-01;-8.456127098083033011e-06;1.408171880865744224e-04;-6.578106676030426314e-03;3.822667670195251111e-02;2.653390797341781404e-02;1.504470875218108517e-02;-1.095276863085431485e-02;-1.814101496318351603e-02;-3.370633897680150315e-03;-8.456127098083033011e-06;1.408171880865744224e-04;-6.578106676030426314e-03
1.499999999999996270e+01;3.318334506125504291e-01;4.034968836809786352e-01;1.093975917695009931e-01;-2.170815196336537689e-01;2.517607845176978443e-01;-1.241218591472990768e-01;2.136524510762367324e-01;3.361771987069882284e-02;-9.079205968422744411e-01;-3.590301782432495648e-01;4.032088475212110307e-06;-1.386991511692323186e-04;6.051802985875047725e-01;1.588036853222344127e-02;1.594858453254064182e-02;5.042413466845416621e-11;5.022416878502935384e-11;2.711769334503449230e-02;2.718590934535170672e-02;4.624865597727808030e-11;4.604869001914548156e-11;1.627116968559971788e+00;1.618688974950362125e+00;5.357146390674068900e-12;5.618989849429157313e-12;2.537018364108630983e-04;2.199484980405220223e-13;2.210506704632214604e-04;4.480609132208651548e-14;-8.613255556220464348e-02;-3.245805943499357582e+00;-4.747525066093299505e-04;-3.918139892699908502e-06;6.821600051717686269e-06;-3.455477380965216172e-03;-3.713458812012343513e-02;-2.470587097332194171e-02;-1.471108633407504362e-02;1.087574184980230618e-02;1.840697774367874850e-02;3.297104835885925067e-03;4.032088475212110307e-06;-1.386991511692323186e-04;6.051802985875047725e-01;-3.318334506125504291e-01;-4.034968836809786352e-01;-1.093975917695009931e-01;2.170815196336537689e-01;-2.517607845176978443e-01;1.241218591472990768e-01;-2.136524510762367324e-01;-3.361771987069882284e-02;9.079205968422744411e-01;3.590301782432495648e-01;-4.032088475212110307e-06;1.386991511692323186e-04;-5.180298587504794661e-03;3.713458812012343513e-02;2.470587097332194171e-02;1.471108633407504362e-02;-1.087574184980230618e-02;-1.840697774367874850e-02;-3.297104835885925067e-03;-4.032088475212110307e-06;1.386991511692323186e-04;-5.180298587504794661e-03
1.509999999999996234e+01;3.094820262072110473e-01;4.278595868907694721e-01;9.677568461823321533e-02;-2.298010332454311910e-01;2.353600472742281569e-01;-1.282363622545557302e-01;2.145645135233541501e-01;2.714819744557220998e-02;-9.183572413750346053e-01;-3.314287587491151488e-01;-5.655606669653138693e-09;-1.364050270387804546e-04;6.037981076462175523e-01;1.428172823460851192e-02;1.435574157060979898e-02;5.591077492396516927e-11;5.573422316916969843e-11;2.529098799682975157e-02;2.536500133283102476e-02;4.841078321815953267e-11;4.823423484437768379e-11;1.624367568117896177e+00;1.616110623296229676e+00;4.535549485979731399e-12;5.006283450418648631e-12;2.463643221838989730e-04;2.215120061266888269e-13;2.190623296408090721e-04;6.003182734412705518e-14;-7.929345892658906658e-02;-3.240478191404584152e+00;-4.654266515431642139e-04;-3.276239085793168299e-06;7.401333617782900748e-06;-3.385347378725450662e-03;-3.605612288913628838e-02;-2.285563677760688028e-02;-1.438704003810181709e-02;1.068186397745662930e-02;1.858322014352165041e-02;3.180000341599958924e-03;-5.655606669653138693e-09;-1.364050270387804546e-04;6.037981076462175523e-01;-3.094820262072110473e-01;-4.278595868907694721e-01;-9.677568461823321533e-02;2.298010332454311910e-01;-2.353600472742281569e-01;1.282363622545557302e-01;-2.145645135233541501e-01;-2.714819744557220998e-02;9.183572413750346053e-01;3.314287587491151488e-01;5.655606669653138693e-09;1.364050270387804546e-04;-3.798107646217574462e-03;3.605612288913628838e-02;2.285563677760688028e-02;1.438704003810181709e-02;-1.068186397745662930e-02;-1.858322014352165041e-02;-3.180000341599958924e-03;5.655606669653138693e-09;1.364050270387804546e-04;-3.798107646217574462e-03
1.519999999999996199e+01;2.859008107347518757e-01;4.505432593345518599e-01;8.376546644678864451e-02;-2.416702298718792219e-01;2.181901435061043837e-01;-1.318858676180599543e-01;2.152793419492102511e-01;2.066874170494793078e-02;-9.279342174221154593e-01;-3.035880369570832515e-01;-3.681994569309945616e-06;-1.339564778401166397e-04;6.024439686847858910e-01;1.262627496904963550e-02;1.270537314826542148e-02;6.058901695933430398e-11;6.043415817751886715e-11;2.331438918213740719e-02;2.339348736135317408e-02;5.002796555829707148e-11;4.987310400804961109e-11;1.621986540396054943e+00;1.613970454736239679e+00;3.716664739094983901e-12;4.380120081610993218e-12;2.390022326144301996e-04;2.222542196074106954e-13;2.166248629313621409e-04;7.359052039452772836e-14;-7.203952443988140275e-02;-3.235956995124197988e+00;-4.556270952499475845e-04;-2.685284344128521477e-06;7.909817937063520071e-06;-3.286595123118796202e-03;-3.500216887095175533e-02;-2.099274405998380333e-02;-1.407650748707027499e-02;1.038728395584484487e-02;1.865877463166817907e-02;3.027774051652692977e-03;-3.681994569309945616e-06;-1.339564778401166397e-04;6.024439686847858910e-01;-2.859008107347518757e-01;-4.505432593345518599e-01;-8.376546644678864451e-02;2.416702298718792219e-01;-2.181901435061043837e-01;1.318858676180599543e-01;-2.152793419492102511e-01;-2.066874170494793078e-02;9.279342174221154593e-01;3.035880369570832515e-01;3.681994569309945616e-06;1.339564778401166397e-04;-2.443968684785913226e-03;3.500216887095175533e-02;2.099274405998380333e-02;1.407650748707027499e-02;-1.038728395584484487e-02;-1.865877463166817907e-02;-3.027774051652692977e-03;3.681994569309945616e-06;1.339564778401166397e-04;-2.443968684785913226e-03
1.529999999999996163e+01;2.611769514899809908e-01;4.714741274256266657e-01;7.041407739145635891e-02;-2.526473857596798211e-01;2.003143153016977707e-01;-1.350578739792245020e-01;2.157976370939349853e-01;1.418501437116460179e-02;-9.366489935458294225e-01;-2.755337149634304317e-01;-7.020503016654414149e-06;-1.313735737235435038e-04;6.011293306071755493e-01;1.093169084835659589e-02;1.101521402526563741e-02;6.446386778918427057e-11;6.432911385601337336e-11;2.121394348432336166e-02;2.129746666123242399e-02;5.111671310229782976e-11;5.098196143850688218e-11;1.619976174396718260e+00;1.612264484919742058e+00;2.909485854046172528e-12;3.747321877007685388e-12;2.316403516276912091e-04;2.222485355891383933e-13;2.137899144060340009e-04;8.558999931340238208e-14;-6.445831478828636940e-02;-3.232240659309803643e+00;-4.454302657258866842e-04;-2.142052450199842059e-06;8.352317704380480753e-06;-3.161792688838593879e-03;-3.398194228895384805e-02;-1.912767498842532499e-02;-1.378257082961602265e-02;1.000922766059525459e-02;1.862575211956837840e-02;2.849054142604112716e-03;-7.020503016654414149e-06;-1.313735737235435038e-04;6.011293306071755493e-01;-2.611769514899809908e-01;-4.714741274256266657e-01;-7.041407739145635891e-02;2.526473857596798211e-01;-2.003143153016977707e-01;1.350578739792245020e-01;-2.157976370939349853e-01;-1.418501437116460179e-02;9.366489935458294225e-01;2.755337149634304317e-01;7.020503016654414149e-06;1.313735737235435038e-04;-1.129330607175571544e-03;3.398194228895384805e-02;1.912767498842532499e-02;1.378257082961602265e-02;-1.000922766059525459e-02;-1.862575211956837840e-02;-2.849054142604112716e-03;7.020503016654414149e-06;1.313735737235435038e-04;-1.129330607175571544e-03
1.539999999999996128e+01;2.354015891434878549e-01;4.905848419106121350e-01;5.676981617649649176e-02;-2.626943687058151955e-01;1.817977640768836112e-01;-1.377417116852295842e-01;2.161202421537132268e-01;7.702494603223657491e-03;-9.444998465807653565e-01;-2.472908253801955336e-01;-1.004347766762363398e-05;-1.286748903033884750e-04;5.998646134873043545e-01;9.215001855670817629e-03;9.302339656781982713e-03;6.754728576643669978e-11;6.743111361799990561e-11;1.901529003621147892e-02;1.910262783732263880e-02;5.169750782782507853e-11;5.158133499512307836e-11;1.618335173503565372e+00;1.610984957368158943e+00;2.118733715253563012e-12;3.113209903100031569e-12;2.243011387664037152e-04;2.215643656733854087e-13;2.106056127371322938e-04;9.613637967811958564e-14;-5.663525914772966907e-02;-3.229320130866492278e+00;-4.349067511858353092e-04;-1.643463108461211582e-06;8.733780122733691281e-06;-3.013588619409784952e-03;-3.300290348798112783e-02;-1.727154612141212908e-02;-1.350745006724585889e-02;9.565529509901637972e-03;1.847935712975745659e-02;2.652429040263221127e-03;-1.004347766762363398e-05;-1.286748903033884750e-04;5.998646134873043545e-01;-2.354015891434878549e-01;-4.905848419106121350e-01;-5.676981617649649176e-02;2.626943687058151955e-01;-1.817977640768836112e-01;1.377417116852295842e-01;-2.161202421537132268e-01;-7.702494603223657491e-03;9.444998465807653565e-01;2.472908253801955336e-01;1.004347766762363398e-05;1.286748903033884750e-04;1.353865126956232956e-04;3.300290348798112783e-02;1.727154612141212908e-02;1.350745006724585889e-02;-9.565529509901637972e-03;-1.847935712975745659e-02;-2.652429040263221127e-03;1.004347766762363398e-05;1.286748903033884750e-04;1.353865126956232956e-04
1.549999999999996092e+01;2.086694959118611248e-01;5.078146609599086814e-01;4.288195705017178866e-02;-2.717766891435657861e-01;1.627073947073500171e-01;-1.399285397626218175e-01;2.162481214452902645e-01;1.226487964591009561e-03;-9.514857590230865192e-01;-2.188837501390099860e-01;-1.277197761434629266e-05;-1.258776007088224346e-04;5.986591779815060299e-01;7.492467179169052909e-03;7.583055684644940571e-03;6.985787704204510009e-11;6.975888127650198031e-11;1.674345529873883659e-02;1.683404380421472599e-02;5.179375521757640468e-11;5.169475926224021533e-11;1.617058910362638269e+00;1.610120669272959715e+00;1.349883495672137014e-12;2.484157906294965821e-12;2.170048318457206674e-04;2.202693448177941992e-13;2.071166556925808249e-04;1.053334933692495707e-13;-4.865302172366228750e-02;-3.227179579631763939e+00;-4.241214872126986392e-04;-1.186581124584479762e-06;9.058850557488529534e-06;-2.844678851205317827e-03;-3.207071869521929686e-02;-1.543580160068869223e-02;-1.325251704054899310e-02;9.074182139184150397e-03;1.821782741933991590e-02;2.446249043998927064e-03;-1.277197761434629266e-05;-1.258776007088224346e-04;5.986591779815060299e-01;-2.086694959118611248e-01;-5.078146609599086814e-01;-4.288195705017178866e-02;2.717766891435657861e-01;-1.627073947073500171e-01;1.399285397626218175e-01;-2.162481214452902645e-01;-1.226487964591009561e-03;9.514857590230865192e-01;2.188837501390099860e-01;1.277197761434629266e-05;1.258776007088224346e-04;1.340822018493947887e-03;3.207071869521929686e-02;1.543580160068869223e-02;1.325251704054899310e-02;-9.074182139184150397e-03;-1.821782741933991590e-02;-2.446249043998927064e-03;1.277197761434629266e-05;1.258776007088224346e-04;1.340822018493947887e-03
1.559999999999996056e+01;1.810787093223779065e-01;5.231096080994714903e-01;2.880056728898762464e-02;-2.798635374379552787e-01;1.431115683141677974e-01;-1.416113376119308154e-01;2.161823412689012069e-01;-5.237862639170167561e-03;-9.576063241231665968e-01;-1.903362501411285934e-01;-1.522586743762236648e-05;-1.229975623402056661e-04;5.975213063713904482e-01;5.779484808696287550e-03;5.872803687589639096e-03;7.141988277256427459e-11;7.133672864222541296e-11;1.442267020836609723e-02;1.451598908725943576e-02;5.143164401722145711e-11;5.134849110211859097e-11;1.616139695639212004e+00;1.609657306589459047e+00;6.099599730566751062e-13;1.864206897760494944e-12;2.097695562232196136e-04;2.184270225996657086e-13;2.033644099723192085e-04;1.132817624319393965e-13;-4.059094754637471159e-02;-3.225797002226197030e+00;-4.131339658638300406e-04;-7.686175374906180222e-07;9.331887897649944474e-06;-2.657779515308572593e-03;-3.118926550819434151e-02;-1.363191583245770833e-02;-1.301832830788111905e-02;8.552913314178012261e-03;1.784230546242820958e-02;2.238447276834698574e-03;-1.522586743762236648e-05;-1.229975623402056661e-04;5.975213063713904482e-01;-1.810787093223779065e-01;-5.231096080994714903e-01;-2.880056728898762464e-02;2.798635374379552787e-01;-1.431115683141677974e-01;1.416113376119308154e-01;-2.161823412689012069e-01;5.237862639170167561e-03;9.576063241231665968e-01;1.903362501411285934e-01;1.522586743762236648e-05;1.229975623402056661e-04;2.478693628609529576e-03;3.118926550819434151e-02;1.363191583245770833e-02;1.301832830788111905e-02;-8.552913314178012261e-03;-1.784230546242820958e-02;-2.238447276834698574e-03;1.522586743762236648e-05;1.229975623402056661e-04;2.478693628609529576e-03
1.569999999999996021e+01;1.527301628551804846e-01;5.364226058655193752e-01;1.457632576274992334e-02;-2.869278092979366535e-01;1.230798639796258642e-01;-1.427848922179424940e-01;2.159240531020575615e-01;-1.168556441667467638e-02;-9.628616596271516448e-01;-1.616715042804104940e-01;-1.742386270238751648e-05;-1.200493985759144356e-04;5.964581944859616014e-01;4.090512614851830181e-03;4.186082407601786348e-03;7.226211704405872050e-11;7.219357083234791060e-11;1.207620928153969701e-02;1.217177907428964971e-02;5.064011962797428248e-11;5.057157138832168515e-11;1.615567055818331266e+00;1.609577783318315580e+00;-9.541398672627305577e-14;1.261730724594638819e-12;2.026114391555357231e-04;2.160980951382974939e-13;1.993870246295847558e-04;1.200785755217910129e-13;-3.252458313261558098e-02;-3.225144839135480446e+00;-4.019984634489438087e-04;-3.869297315917721188e-07;9.556979281850246435e-06;-2.455601730317891196e-03;-3.036067899376371226e-02;-1.187111206037527733e-02;-1.280467484768239156e-02;8.018797748990391661e-03;1.735665011895880239e-02;2.036382593949809250e-03;-1.742386270238751648e-05;-1.200493985759144356e-04;5.964581944859616014e-01;-1.527301628551804846e-01;-5.364226058655193752e-01;-1.457632576274992334e-02;2.869278092979366535e-01;-1.230798639796258642e-01;1.427848922179424940e-01;-2.159240531020575615e-01;1.168556441667467638e-02;9.628616596271516448e-01;1.616715042804104940e-01;1.742386270238751648e-05;1.200493985759144356e-04;3.541805514038376401e-03;3.036067899376371226e-02;1.187111206037527733e-02;1.280467484768239156e-02;-8.018797748990391661e-03;-1.735665011895880239e-02;-2.036382593949809250e-03;1.742386270238751648e-05;1.200493985759144356e-04;3.541805514038376401e-03
1.579999999999995985e+01;1.237273145607735714e-01;5.477135860751002339e-01;2.603429677809285248e-04;-2.929461210959379280e-01;1.026828493478862681e-01;-1.434457816843631717e-01;2.154744792083861937e-01;-1.811176090084358481e-02;-9.672523308968040689e-01;-1.329121563350963431e-01;-1.938357734504580552e-05;-1.170465757704653397e-04;5.954759537066163233e-01;2.439004015371673811e-03;2.536383555134133234e-03;7.770697646133223234e-11;7.782337576107041129e-11;9.726250978342405873e-03;9.823630518104860959e-03;4.290371491426981307e-11;4.301485280906804363e-11;1.615328015716804844e+00;1.609862580494575868e+00;-2.157783728500355570e-12;2.077626604957679900e-12;1.955447277147648549e-04;2.133386590850354424e-13;1.952195561438904638e-04;1.258167440984877503e-13;-2.452526882550415399e-02;-3.225190596211461092e+00;-3.907642835194999114e-04;-3.902057800229808670e-08;9.737953964868801757e-06;-2.240828449848186743e-03;-2.958543459119222785e-02;-1.016410236867959505e-02;-1.261064629006853309e-02;7.487909977710094367e-03;1.676719742622852227e-02;1.846706330591918466e-03;-1.938357734504580552e-05;-1.170465757704653397e-04;5.954759537066163233e-01;-1.237273145607735714e-01;-5.477135860751002339e-01;-2.603429677809285248e-04;2.929461210959379280e-01;-1.026828493478862681e-01;1.434457816843631717e-01;-2.154744792083861937e-01;1.811176090084358481e-02;9.672523308968040689e-01;1.329121563350963431e-01;1.938357734504580552e-05;1.170465757704653397e-04;4.524046293383654493e-03;2.958543459119222785e-02;1.016410236867959505e-02;1.261064629006853309e-02;-7.487909977710094367e-03;-1.676719742622852227e-02;-1.846706330591918466e-03;1.938357734504580552e-05;1.170465757704653397e-04;4.524046293383654493e-03
1.589999999999995950e+01;9.417577457907851113e-02;5.569495775864741205e-01;-1.409601714037876825e-02;-2.978988167314411961e-01;8.199185978294107335e-02;-1.435923558028912028e-01;2.148349007008975853e-01;-2.451171726377493129e-02;-9.707792839306070842e-01;-1.040803682199196167e-01;-2.112157246796537584e-05;-1.140014759412961889e-04;5.945796222332435654e-01;8.373572318936666490e-04;9.361412009977590530e-04;8.658062947695189634e-11;9.346351168398039458e-11;7.393758406117779437e-03;7.492542375253108573e-03;-1.267013776475832736e-11;-5.735483205151518834e-12;1.615407381905896278e+00;1.610490081025179210e+00;-1.025235321666628041e-11;8.987269693092166400e-12;1.885819087040255758e-04;2.102025254515388037e-13;1.908941032015670216e-04;1.305859697511423623e-13;-1.665979905262379365e-02;-3.225897462932340254e+00;-3.794760115648041377e-04;2.774633492589599119e-07;9.878396221094294140e-06;-2.016093386627615391e-03;-2.886246347200835394e-02;-8.520853742214229420e-03;-1.243470723089075934e-02;6.975022942383946045e-03;1.608247977527686723e-02;1.675254062300818303e-03;-2.112157246796537584e-05;-1.140014759412961889e-04;5.945796222332435654e-01;-9.417577457907851113e-02;-5.569495775864741205e-01;1.409601714037876825e-02;2.978988167314411961e-01;-8.199185978294107335e-02;1.435923558028912028e-01;-2.148349007008975853e-01;2.451171726377493129e-02;9.707792839306070842e-01;1.040803682199196167e-01;2.112157246796537584e-05;1.140014759412961889e-04;5.420377766756412363e-03;2.886246347200835394e-02;8.520853742214229420e-03;1.243470723089075934e-02;-6.975022942383946045e-03;-1.608247977527686723e-02;-1.675254062300818303e-03;2.112157246796537584e-05;1.140014759412961889e-04;5.420377766756412363e-03
1.599999999999995914e+01;6.418293233164101830e-02;5.641047723782728340e-01;-2.844131324910417757e-02;-3.017699674911405450e-01;6.107878551784164112e-02;-1.432247142587311228e-01;2.140066480579958519e-01;-3.088080507377137171e-02;-9.734437886148750163e-01;-7.519787810899576652e-02;-2.265340606170312003e-05;-1.109254655583621788e-04;5.937731847808221941e-01;-4.372290048034460144e-11;-5.589363846465967492e-11;7.031228726023509802e-04;6.033062875102102604e-04;5.098379528863794877e-03;5.198196114038680822e-03;-1.440651828874290603e-12;1.073050304330701924e-11;1.615788023850140975e+00;1.611436897049285388e+00;-4.334846905531339065e-12;1.959614448021507680e-12;1.817338290879814044e-04;2.067389057037604079e-13;1.864399492225050632e-04;1.344713358654121944e-13;-8.990146373883525777e-03;-3.227224920901801575e+00;-3.681737779692761990e-04;5.647344248149445955e-07;9.981657296256700711e-06;-1.783961999844485558e-03;-2.818929561441289866e-02;-6.950383878556287698e-03;-1.227478309712555157e-02;6.493355540589440533e-03;1.531291281211710764e-02;1.526962897602179847e-03;-2.265340606170312003e-05;-1.109254655583621788e-04;5.937731847808221941e-01;-6.418293233164101830e-02;-5.641047723782728340e-01;2.844131324910417757e-02;3.017699674911405450e-01;-6.107878551784164112e-02;1.432247142587311228e-01;-2.140066480579958519e-01;3.088080507377137171e-02;9.734437886148750163e-01;7.519787810899576652e-02;2.265340606170312003e-05;1.109254655583621788e-04;6.226815219177783689e-03;2.818929561441289866e-02;6.950383878556287698e-03;1.227478309712555157e-02;-6.493355540589440533e-03;-1.531291281211710764e-02;-1.526962897602179847e-03;2.265340606170312003e-05;1.109254655583621788e-04;6.226815219177783689e-03
1.609999999999995879e+01;3.385758402356954522e-02;5.691605707098111866e-01;-4.272420051451333162e-02;-3.045473661509697227e-01;4.001586603615721327e-02;-1.423446829607392383e-01;2.129910940534153474e-01;-3.721448681482830007e-02;-9.752473923531068678e-01;-4.628606197877903339e-02;-2.399368318910955210e-05;-1.078289608299405383e-04;5.930595998790657575e-01;-5.098124177424663070e-11;-5.112844580891109063e-11;2.172251160310000994e-03;2.071742494872810814e-03;2.858365104660041782e-03;2.958873770097233697e-03;5.876613547630743051e-11;5.891866496834109685e-11;1.616451149679363208e+00;1.612678187480636405e+00;1.409025809187465684e-12;-4.823077924253084681e-12;1.750098155642763279e-04;2.029934460300601438e-13;1.818837107131585247e-04;1.375529562198115625e-13;-1.573244999779975506e-03;-3.229129337163413549e+00;-3.568935259368884953e-04;8.248674257187240029e-07;1.005086652873244242e-05;-1.546914499048340774e-03;-2.756222559266335165e-02;-5.460589518899050532e-03;-1.212835301030494584e-02;6.054371046576467741e-03;1.447045927024169509e-02;1.405814233195773477e-03;-2.399368318910955210e-05;-1.078289608299405383e-04;5.930595998790657575e-01;-3.385758402356954522e-02;-5.691605707098111866e-01;4.272420051451333162e-02;3.045473661509697227e-01;-4.001586603615721327e-02;1.423446829607392383e-01;-2.129910940534153474e-01;3.721448681482830007e-02;9.752473923531068678e-01;4.628606197877903339e-02;2.399368318910955210e-05;1.078289608299405383e-04;6.940400120934220318e-03;2.756222559266335165e-02;5.460589518899050532e-03;1.212835301030494584e-02;-6.054371046576467741e-03;-1.447045927024169509e-02;-1.405814233195773477e-03;2.399368318910955210e-05;1.078289608299405383e-04;6.940400120934220318e-03
1.619999999999996021e+01;3.309560978349088828e-03;5.721056060413548527e-01;-5.689360194284173028e-02;-3.062225163417869878e-01;1.887549077992516089e-02;-1.409557888678883153e-01;2.117896490281372668e-01;-4.350830046892535663e-02;-9.761918840560681598e-01;-1.736599717575055407e-02;-2.515610618534044912e-05;-1.047214898215938239e-04;5.924408339747500030e-01;3.607407950793064322e-11;2.888748126076163101e-11;3.560978562798206275e-03;3.460089137620848704e-03;6.905038629532790108e-04;7.913932881105147652e-04;4.587104773260070619e-11;5.307540295901577420e-11;1.617376574874330508e+00;1.614187963055107922e+00;9.691696757703826813e-12;-1.405454871485608765e-11;1.684177920212972851e-04;1.990088974629251297e-13;1.772494896230600422e-04;1.399070135970667138e-13;5.539170583340151735e-03;-3.231564537933801162e+00;-3.456672813054414203e-04;1.059803719303756859e-06;1.008894179718201889e-05;-1.307330824101865518e-03;-2.697649595178139292e-02;-4.058109158179390441e-03;-1.199254712807098361e-02;5.667627105669814647e-03;1.356827863101524312e-02;1.314801381736591113e-03;-2.515610618534044912e-05;-1.047214898215938239e-04;5.924408339747500030e-01;-3.309560978349088828e-03;-5.721056060413548527e-01;5.689360194284173028e-02;3.062225163417869878e-01;-1.887549077992516089e-02;1.409557888678883153e-01;-2.117896490281372668e-01;4.350830046892535663e-02;9.761918840560681598e-01;1.736599717575055407e-02;2.515610618534044912e-05;1.047214898215938239e-04;7.559166025249974830e-03;2.697649595178139292e-02;4.058109158179390441e-03;1.199254712807098361e-02;-5.667627105669814647e-03;-1.356827863101524312e-02;-1.314801381736591113e-03;2.515610618534044912e-05;1.047214898215938239e-04;7.559166025249974830e-03
1.629999999999996163e+01;-2.735064076188010312e-02;5.729357502972286520e-01;-7.089887719055985860e-02;-3.067906179673609013e-01;-2.269994822213322605e-03;-1.390632335675649756e-01;2.104037584031817898e-01;-4.975784443919441247e-02;-9.762792683245165026e-01;1.154147331701109100e-02;-2.615352445075540510e-05;-1.016117516781069247e-04;5.919179015383804199e-01;-1.896137827730955607e-11;-1.419889139144937574e-11;4.861397772383771465e-03;4.760411781730073018e-03;-1.894663174602205836e-11;-1.419749431191052636e-11;1.389926265932872390e-03;1.288940275303583670e-03;1.618542981464062391e+00;1.615939377834097801e+00;-3.973258779254441695e-13;-4.828853772994410259e-12;1.619643938323927872e-04;1.948240215311557224e-13;1.725590279510831788e-04;1.416047362642604041e-13;1.230067616165469654e-02;-3.234482359303386012e+00;-3.345234214470472187e-04;1.271356100629160626e-06;1.009859953973057554e-05;-1.067477487845192030e-03;-2.642649302429774666e-02;-2.748221126889105470e-03;-1.186424602631101083e-02;5.340676887969131315e-03;1.262037105901502726e-02;1.255921022344397286e-03;-2.615352445075540510e-05;-1.016117516781069247e-04;5.919179015383804199e-01;2.735064076188010312e-02;-5.729357502972286520e-01;7.089887719055985860e-02;3.067906179673609013e-01;2.269994822213322605e-03;1.390632335675649756e-01;-2.104037584031817898e-01;4.975784443919441247e-02;9.762792683245165026e-01;-1.154147331701109100e-02;2.615352445075540510e-05;1.016117516781069247e-04;8.082098461619557916e-03;2.642649302429774666e-02;2.748221126889105470e-03;1.186424602631101083e-02;-5.340676887969131315e-03;-1.262037105901502726e-02;-1.255921022344397286e-03;2.615352445075540510e-05;1.016117516781069247e-04;8.082098461619557916e-03
1.639999999999996305e+01;-5.801222920501761943e-02;5.716540999509359677e-01;-8.468998866628982269e-02;-3.062505492267432183e-01;-2.334847906849426072e-02;-1.366738657480857377e-01;2.088349023068784005e-01;-5.595876306812824774e-02;-9.755117495212886070e-01;4.041567715969072994e-02;-2.699798344616048478e-05;-9.850767312284961148e-05;5.914909104367100934e-01;-6.122057491070468842e-11;-6.122551868012992562e-11;6.066741532029121774e-03;5.965917886573147630e-03;-3.576921173401147301e-11;-3.577415387602152040e-11;3.369192832851228541e-03;3.268369187395254831e-03;1.619928166907523170e+00;1.617905005383140304e+00;-3.799563378952708354e-12;-2.202620259146520444e-12;1.556550781084486230e-04;1.904744320101757554e-13;1.678318629822309364e-04;1.427126570316759584e-13;1.867022163283820965e-02;-3.237833172296666007e+00;-3.234869407574924682e-04;1.461214190585292036e-06;1.008236454510310492e-05;-8.294962312491993561e-04;-2.590595013604635871e-02;-1.534777219907468293e-03;-1.174017980871180922e-02;5.079020023021352248e-03;1.164122349444763130e-02;1.230187043600894370e-03;-2.699798344616048478e-05;-9.850767312284961148e-05;5.914909104367100934e-01;5.801222920501761943e-02;-5.716540999509359677e-01;8.468998866628982269e-02;3.062505492267432183e-01;2.334847906849426072e-02;1.366738657480857377e-01;-2.088349023068784005e-01;5.595876306812824774e-02;9.755117495212886070e-01;-4.041567715969072994e-02;2.699798344616048478e-05;9.850767312284961148e-05;8.509089563289884417e-03;2.590595013604635871e-02;1.534777219907468293e-03;1.174017980871180922e-02;-5.079020023021352248e-03;-1.164122349444763130e-02;-1.230187043600894370e-03;2.699798344616048478e-05;9.850767312284961148e-05;8.509089563289884417e-03
1.649999999999996447e+01;-8.856448322456839106e-02;5.682709433043768854e-01;-9.821766482638551177e-02;-3.046048455590124604e-01;-4.428827051322417607e-02;-1.337961526002141854e-01;2.070845971686343379e-01;-6.210673297990090130e-02;-9.738917253094052651e-01;6.923605063792866166e-02;-2.770077253570448744e-05;-9.541646232991715746e-05;5.911591118381867016e-01;-5.775350810762852463e-11;-5.776562550694525675e-11;7.171371760136478236e-03;7.070945962993637444e-03;-3.271742961899436144e-11;-3.272954741675908970e-11;5.235129950878099174e-03;5.134704153735255780e-03;1.621509280888709936e+00;1.620057099531766465e+00;-4.129516867672388405e-12;-2.557658488984860047e-12;1.494942292302628255e-04;1.859924371230620562e-13;1.630854816598218510e-04;1.432926842305489387e-13;2.461215200870957992e-02;-3.241566380427163718e+00;-3.125797105607995476e-04;1.630950296671052368e-06;1.004257971307250495e-05;-5.953943624970592374e-04;-2.540815333014827260e-02;-4.201712912546007317e-04;-1.161702479047248271e-02;4.886101064724257537e-03;1.064546513831837737e-02;1.237665018488792734e-03;-2.770077253570448744e-05;-9.541646232991715746e-05;5.911591118381867016e-01;8.856448322456839106e-02;-5.682709433043768854e-01;9.821766482638551177e-02;3.046048455590124604e-01;4.428827051322417607e-02;1.337961526002141854e-01;-2.070845971686343379e-01;6.210673297990090130e-02;9.738917253094052651e-01;-6.923605063792866166e-02;2.770077253570448744e-05;9.541646232991715746e-05;8.840888161813276191e-03;2.540815333014827260e-02;4.201712912546007317e-04;1.161702479047248271e-02;-4.886101064724257537e-03;-1.064546513831837737e-02;-1.237665018488792734e-03;2.770077253570448744e-05;9.541646232991715746e-05;8.840888161813276191e-03
1.659999999999996589e+01;-1.188971171203773020e-01;5.628037092269961850e-01;-1.114335605544591740e-01;-3.018596756020279770e-01;-6.501828235737563966e-02;-1.304401500825333182e-01;2.051543991131559996e-01;-6.819745045002639783e-02;-9.714217891275166439e-01;9.798207940705673524e-02;-2.827247136422625926e-05;-9.234466018768230878e-05;5.909209539881404849e-01;-5.395667305304720806e-11;-5.397530076778460982e-11;8.170762020283399776e-03;8.070947860696219348e-03;-2.953500722458328656e-11;-2.955363326707772477e-11;6.977146646930263742e-03;6.877332487343081578e-03;1.623263050017936360e+00;1.622367838487920544e+00;-4.407206737259416754e-12;-2.873863329185393278e-12;1.434852591622567855e-04;1.814073290415657263e-13;1.583354727416150676e-04;1.434020122883449340e-13;3.009618918227358053e-02;-3.245630888513137968e+00;-3.018207315790625276e-04;1.782025634083631448e-06;9.981415956855491968e-06;-3.670367333053758951e-04;-2.492614500010754963e-02;5.946584547906752505e-04;-1.149149579206093508e-02;4.763352514826735273e-03;9.647538856192308665e-03;1.277525295716480658e-03;-2.827247136422625926e-05;-9.234466018768230878e-05;5.909209539881404849e-01;1.188971171203773020e-01;-5.628037092269961850e-01;1.114335605544591740e-01;3.018596756020279770e-01;6.501828235737563966e-02;1.304401500825333182e-01;-2.051543991131559996e-01;6.819745045002639783e-02;9.714217891275166439e-01;-9.798207940705673524e-02;2.827247136422625926e-05;9.234466018768230878e-05;9.079046011859492893e-03;2.492614500010754963e-02;-5.946584547906752505e-04;1.149149579206093508e-02;-4.763352514826735273e-03;-9.647538856192308665e-03;-1.277525295716480658e-03;2.827247136422625926e-05;9.234466018768230878e-05;9.079046011859492893e-03
1.669999999999996732e+01;-1.489006426212034495e-01;5.552768975191822998e-01;-1.242904145040321512e-01;-2.980248140431676629e-01;-8.546821568030237015e-02;-1.266174718951906530e-01;2.030459089743405221e-01;-7.422661997929169697e-02;-9.681047409828708039e-01;1.266332429566672246e-01;-2.872299450051131066e-05;-8.929818890528106400e-05;5.907741391913365891e-01;-4.987846665233782415e-11;-4.990299434623463031e-11;9.061473545185400741e-03;8.962464722025168667e-03;-2.625454702799965431e-11;-2.627907380151234505e-11;8.586224080706250650e-03;8.487215257546020311e-03;1.625165989570268810e+00;1.624809552471909058e+00;-4.632365896637262855e-12;-3.148971244852215916e-12;1.376307022352710944e-04;1.767458693931249920e-13;1.535956755260487231e-04;1.430936532057991604e-13;3.509737775777792279e-02;-3.249975542049959198e+00;-2.912263774414803122e-04;1.915796798931580356e-06;9.900882313570373398e-06;-1.461392161306307447e-04;-2.445292115291983204e-02;1.510195360932775621e-03;-1.136043229154236334e-02;4.710278789816058076e-03;8.661394271527136923e-03;1.348112476561358353e-03;-2.872299450051131066e-05;-8.929818890528106400e-05;5.907741391913365891e-01;1.489006426212034495e-01;-5.552768975191822998e-01;1.242904145040321512e-01;2.980248140431676629e-01;8.546821568030237015e-02;1.266174718951906530e-01;-2.030459089743405221e-01;7.422661997929169697e-02;9.681047409828708039e-01;-1.266332429566672246e-01;2.872299450051131066e-05;8.929818890528106400e-05;9.225860808663388646e-03;2.445292115291983204e-02;-1.510195360932775621e-03;1.136043229154236334e-02;-4.710278789816058076e-03;-8.661394271527136923e-03;-1.348112476561358353e-03;2.872299450051131066e-05;8.929818890528106400e-05;9.225860808663388646e-03
1.679999999999996874e+01;-1.784667280036342230e-01;5.457219909710481209e-01;-1.367422032638988261e-01;-2.931136110433517072e-01;-1.055687423923346580e-01;-1.223412569273843314e-01;2.007607787364563134e-01;-8.018994422241640385e-02;-9.639436058644729188e-01;1.551689636484536172e-01;-2.906163412659923097e-05;-8.628239788329286673e-05;5.907156834034698045e-01;-4.556677895657666833e-11;-4.559663679289565596e-11;9.841125197738271116e-03;9.743096834727732816e-03;-2.290785076309612056e-11;-2.293770996582890395e-11;1.005490206802331365e-02;9.956873705012780559e-03;1.627194602099048870e+00;1.627354934751762627e+00;-4.807564043550054407e-12;-3.385564580395795446e-12;1.319323042170645948e-04;1.720315399986821357e-13;1.488783240976245177e-04;1.424157950976829107e-13;3.959599794251107696e-02;-3.254549536859004277e+00;-2.808106280002417511e-04;2.033522389221082267e-06;9.802836298067850451e-06;6.573638204654397299e-05;-2.398161841032592223e-02;2.328280825364514861e-03;-1.122087691480222471e-02;4.724577013964614824e-03;7.700207537009964853e-03;1.447028898175689582e-03;-2.906163412659923097e-05;-8.628239788329286673e-05;5.907156834034698045e-01;1.784667280036342230e-01;-5.457219909710481209e-01;1.367422032638988261e-01;2.931136110433517072e-01;1.055687423923346580e-01;1.223412569273843314e-01;-2.007607787364563134e-01;8.018994422241640385e-02;9.639436058644729188e-01;-1.551689636484536172e-01;2.906163412659923097e-05;8.628239788329286673e-05;9.284316596530173271e-03;2.398161841032592223e-02;-2.328280825364514861e-03;1.122087691480222471e-02;-4.724577013964614824e-03;-7.700207537009964853e-03;-1.447028898175689582e-03;2.906163412659923097e-05;8.628239788329286673e-05;9.284316596530173271e-03
1.689999999999997016e+01;-2.074885539610199503e-01;5.341773491060605172e-01;-1.487442921789075834e-01;-2.871429577397819344e-01;-1.252516886581285793e-01;-1.176261348773094406e-01;1.983007192015371345e-01;-8.608311539558105574e-02;-9.589416590145593000e-01;1.835685610728290396e-01;-2.929710060131860742e-05;-8.330210675118418257e-05;5.907419778573623770e-01;-4.106930372979724490e-11;-4.110397144987508505e-11;1.050835811692216702e-02;1.041146817248840041e-02;-1.952510465332031503e-11;-1.955977300134433943e-11;1.137725587294059065e-02;1.128036592850682231e-02;1.629325562868485067e+00;1.629977236185500278e+00;-4.933939755841314150e-12;-3.581327633307733038e-12;1.263911056272925063e-04;1.672858566194159314e-13;1.441941861845133044e-04;1.414129516560120389e-13;4.357744821211613495e-02;-3.259302799062500533e+00;-2.705852915031069705e-04;2.136369669971242258e-06;9.688994439909859660e-06;2.671860546834270433e-04;-2.350568728967561416e-02;3.052024303465517008e-03;-1.107014498664654623e-02;4.802290100686557039e-03;6.776131972718257845e-03;1.571229634814902409e-03;-2.929710060131860742e-05;-8.330210675118418257e-05;5.907419778573623770e-01;2.074885539610199503e-01;-5.341773491060605172e-01;1.487442921789075834e-01;2.871429577397819344e-01;1.252516886581285793e-01;1.176261348773094406e-01;-1.983007192015371345e-01;8.608311539558105574e-02;9.589416590145593000e-01;-1.835685610728290396e-01;2.929710060131860742e-05;8.330210675118418257e-05;9.258022142637600815e-03;2.350568728967561416e-02;-3.052024303465517008e-03;1.107014498664654623e-02;-4.802290100686557039e-03;-6.776131972718257845e-03;-1.571229634814902409e-03;2.929710060131860742e-05;8.330210675118418257e-05;9.258022142637600815e-03
1.699999999999997158e+01;-2.358611657988871069e-01;5.206880835316136658e-01;-1.602535826259835205e-01;-2.801332471809847013e-01;-1.444502193851994465e-01;-1.124881896901590295e-01;1.956675086759812610e-01;-9.190180826088001353e-02;-9.531024572443479448e-01;2.118112123606802621e-01;-2.943756077525321851e-05;-8.036164548846461164e-05;5.908488521831468665e-01;-3.643196579223919874e-11;-3.647095948721205192e-11;1.106279549098422403e-02;1.096718606198195979e-02;-1.613608427318260431e-11;-1.617507801652082100e-11;1.254886398494937591e-02;1.245325455594711687e-02;1.631535892148445299e+00;1.632650443518919747e+00;-5.008944170987876203e-12;-3.735083886631296472e-12;1.210075193439938239e-04;1.625277592410967145e-13;1.395526958702622187e-04;1.401253791483310027e-13;4.703210019907676231e-02;-3.264186335676108719e+00;-2.605602149116029035e-04;2.225421185840493418e-06;9.560942896327025847e-06;4.569660569086475554e-04;-2.301904877615024159e-02;3.685690063234936531e-03;-1.090588411800066937e-02;4.937987265560106476e-03;5.900082952315532925e-03;1.717126466021373643e-03;-2.943756077525321851e-05;-8.036164548846461164e-05;5.908488521831468665e-01;2.358611657988871069e-01;-5.206880835316136658e-01;1.602535826259835205e-01;2.801332471809847013e-01;1.444502193851994465e-01;1.124881896901590295e-01;-1.956675086759812610e-01;9.190180826088001353e-02;9.531024572443479448e-01;-2.118112123606802621e-01;2.943756077525321851e-05;8.036164548846461164e-05;9.151147816853111294e-03;2.301904877615024159e-02;-3.685690063234936531e-03;1.090588411800066937e-02;-4.937987265560106476e-03;-5.900082952315532925e-03;-1.717126466021373643e-03;2.943756077525321851e-05;8.036164548846461164e-05;9.151147816853111294e-03
1.709999999999997300e+01;-2.634818214622005605e-01;5.053059147678943264e-01;-1.712286555077358052e-01;-2.721083299225860452e-01;-1.630990241957322728e-01;-1.069449204209005355e-01;1.928630024659953590e-01;-9.764167476011607893e-02;-9.464298754397089120e-01;2.398759189769125444e-01;-2.949067398137289602e-05;-7.746489157768748110e-05;5.910316385129412708e-01;-3.170060263226360134e-11;-3.174348253541913287e-11;1.150499790056300382e-02;1.141079642074713414e-02;-1.276805266993434536e-11;-1.281093255740431912e-11;1.356676754819169037e-02;1.347256606837580334e-02;1.633803114515647525e+00;1.635349441751369648e+00;-5.040909862219464700e-12;-3.853100964620594994e-12;1.157814026232872981e-04;1.577738522615995355e-13;1.349620795513382270e-04;1.385894627496024424e-13;4.995512802690070531e-02;-3.269152556275911170e+00;-2.507434818782622223e-04;2.301681233668239460e-06;9.420147977299902706e-06;6.339941619951383611e-04;-2.251623169569491600e-02;4.234564252823092012e-03;-1.072612306083950418e-02;5.124966886326909332e-03;5.081559611245234365e-03;1.880698239552489048e-03;-2.949067398137289602e-05;-7.746489157768748110e-05;5.910316385129412708e-01;2.634818214622005605e-01;-5.053059147678943264e-01;1.712286555077358052e-01;2.721083299225860452e-01;1.630990241957322728e-01;1.069449204209005355e-01;-1.928630024659953590e-01;9.764167476011607893e-02;9.464298754397089120e-01;-2.398759189769125444e-01;2.949067398137289602e-05;7.746489157768748110e-05;8.968361487058706949e-03;2.251623169569491600e-02;-4.234564252823092012e-03;1.072612306083950418e-02;-5.124966886326909332e-03;-5.081559611245234365e-03;-1.880698239552489048e-03;2.949067398137289602e-05;7.746489157768748110e-05;8.968361487058706949e-03
1.719999999999997442e+01;-2.902503348176690423e-01;4.880890103941046276e-01;-1.816299106853555279e-01;-2.630954634158228500e-01;-1.811345051073986745e-01;-1.010151991043635317e-01;1.898891429706102696e-01;-1.032983403453019561e-01;-9.389281473734222283e-01;2.677414804129281123e-01;-2.946362566967103655e-05;-7.461530418856350121e-05;5.912852360881134528e-01;-2.691827756934484494e-11;-2.696462390883346832e-11;1.183641463668586372e-02;1.174373497260364566e-02;-9.448100175990967018e-12;-9.494448297879537068e-12;1.442942205400391149e-02;1.433674238992168476e-02;1.636105405361153897e+00;1.638050160924143794e+00;-5.028657016638757799e-12;-3.932212097597531726e-12;1.107121237106283230e-04;1.530390767277597905e-13;1.304294746573432908e-04;1.368380639582654673e-13;5.234631412604055789e-02;-3.274155566294258524e+00;-2.411415980780944556e-04;2.366082115549916783e-06;9.267966403587448929e-06;7.973497765338954935e-04;-2.199248891411326179e-02;4.704806055910393248e-03;-1.052930931908588330e-02;5.355476483065335636e-03;4.328505150083705733e-03;2.057605073959467568e-03;-2.946362566967103655e-05;-7.461530418856350121e-05;5.912852360881134528e-01;2.902503348176690423e-01;-4.880890103941046276e-01;1.816299106853555279e-01;2.630954634158228500e-01;1.811345051073986745e-01;1.010151991043635317e-01;-1.898891429706102696e-01;1.032983403453019561e-01;9.389281473734222283e-01;-2.677414804129281123e-01;2.946362566967103655e-05;7.461530418856350121e-05;8.714763911886524994e-03;2.199248891411326179e-02;-4.704806055910393248e-03;1.052930931908588330e-02;-5.355476483065335636e-03;-4.328505150083705733e-03;-2.057605073959467568e-03;2.946362566967103655e-05;7.461530418856350121e-05;8.714763911886524994e-03
1.729999999999997584e+01;-3.160694135239701663e-01;4.691018043386476211e-01;-1.914197020301972862e-01;-2.531252542545503470e-01;-1.984949659455247095e-01;-9.471922520582300165e-02;1.867479701623955268e-01;-1.088674020288932509e-01;-9.306019099226355840e-01;2.953864750865335398e-01;-2.936315869575868923e-05;-7.181595544967460788e-05;5.916041759126147159e-01;-2.212745172292766091e-11;-2.217688176264162289e-11;1.205933137139410249e-02;1.196827482022613104e-02;-6.200572806109705955e-12;-6.250003000942327890e-12;1.513664186402747559e-02;1.504558531285950587e-02;1.638421724831955695e+00;1.640729707701430895e+00;-4.972530441545919572e-12;-3.972923022569549619e-12;1.057986232456335475e-04;1.483363167580405856e-13;1.259610407924121277e-04;1.349007078855874104e-13;5.420983342526212306e-02;-3.279151432542331879e+00;-2.317596637548086590e-04;2.419490107225703032e-06;9.105655111854007652e-06;9.462729725723817431e-04;-2.144389091390780377e-02;5.103286848564148048e-03;-1.031433525677294405e-02;5.620944532993943366e-03;3.647206717859619030e-03;2.243303899440010629e-03;-2.936315869575868923e-05;-7.181595544967460788e-05;5.916041759126147159e-01;3.160694135239701663e-01;-4.691018043386476211e-01;1.914197020301972862e-01;2.531252542545503470e-01;1.984949659455247095e-01;9.471922520582300165e-02;-1.867479701623955268e-01;1.088674020288932509e-01;9.306019099226355840e-01;-2.953864750865335398e-01;2.936315869575868923e-05;7.181595544967460788e-05;8.395824087385261869e-03;2.144389091390780377e-02;-5.103286848564148048e-03;1.031433525677294405e-02;-5.620944532993943366e-03;-3.647206717859619030e-03;-2.243303899440010629e-03;2.936315869575868923e-05;7.181595544967460788e-05;8.395824087385261869e-03
1.739999999999997726e+01;-3.408449907273780610e-01;4.484147971480879069e-01;-2.005624677309258419e-01;-2.422315923112653147e-01;-2.151208032996071995e-01;-8.807847623060380271e-02;1.834416322495955043e-01;-1.143444281532760981e-01;-9.214562497826181975e-01;3.227892486506601100e-01;-2.919560230941486853e-05;-6.906955892458403669e-05;5.919826850191677314e-01;-1.736787035820606202e-11;-1.742002339041118690e-11;1.217681454151991159e-02;1.208747073704199981e-02;-3.049080365674521258e-12;-3.101233854058414157e-12;1.568953809998600499e-02;1.560019429550810535e-02;1.640731939439147524e+00;1.643366482107997628e+00;-4.882336541765063999e-12;-3.983548645953615361e-12;1.010394706934076236e-04;1.436766295411422176e-13;1.215620630644335032e-04;1.328036764625362292e-13;5.555401771499422769e-02;-3.284098421556010727e+00;-2.226015334813608178e-04;2.462711085827859112e-06;8.934380442575167933e-06;1.080162490710967482e-03;-2.086739582841651286e-02;5.437421331140390723e-03;-1.008055269070196047e-02;5.912218856451906257e-03;3.042235090121886421e-03;2.433162924143250638e-03;-2.919560230941486853e-05;-6.906955892458403669e-05;5.919826850191677314e-01;3.408449907273780610e-01;-4.484147971480879069e-01;2.005624677309258419e-01;2.422315923112653147e-01;2.151208032996071995e-01;8.807847623060380271e-02;-1.834416322495955043e-01;1.143444281532760981e-01;9.214562497826181975e-01;-3.227892486506601100e-01;2.919560230941486853e-05;6.906955892458403669e-05;8.017314980832246363e-03;2.086739582841651286e-02;-5.437421331140390723e-03;1.008055269070196047e-02;-5.912218856451906257e-03;-3.042235090121886421e-03;-2.433162924143250638e-03;2.919560230941486853e-05;6.906955892458403669e-05;8.017314980832246363e-03
1.749999999999997868e+01;-3.644865497229176632e-01;4.261043370989212598e-01;-2.090248554518484014e-01;-2.304515757886346772e-01;-2.309546986269112867e-01;-8.111565409084406375e-02;1.799723963191019460e-01;-1.197249598564990164e-01;-9.114967517706075162e-01;3.499279098073650451e-01;-2.896689892187929920e-05;-6.637849546305242879e-05;5.924147499366934078e-01;-1.267797073985589638e-11;-1.273253239264383015e-11;1.219265279772919867e-02;1.210510053183121160e-02;-1.449198870067214270e-14;-6.905303186292055229e-14;1.609045041841139848e-02;1.600289815251339925e-02;1.643016931552385040e+00;1.645940279767896808e+00;-4.748785074384305789e-12;-3.954219838478614436e-12;9.643291602849234524e-05;1.390697850108902328e-13;1.172370474967765204e-04;1.305707696505864371e-13;5.639110192597925064e-02;-3.288957211328984886e+00;-2.136699632556283003e-04;2.496495777213983367e-06;8.755226584342915702e-06;1.198572765249067418e-03;-2.026089553459714532e-02;5.714994592893096748e-03;-9.827776190238085574e-03;6.219806411572853522e-03;2.516423611074847244e-03;2.622572734983313891e-03;-2.896689892187929920e-05;-6.637849546305242879e-05;5.924147499366934078e-01;3.644865497229176632e-01;-4.261043370989212598e-01;2.090248554518484014e-01;2.304515757886346772e-01;2.309546986269112867e-01;8.111565409084406375e-02;-1.799723963191019460e-01;1.197249598564990164e-01;9.114967517706075162e-01;-3.499279098073650451e-01;2.896689892187929920e-05;6.637849546305242879e-05;7.585250063306570034e-03;2.026089553459714532e-02;-5.714994592893096748e-03;9.827776190238085574e-03;-6.219806411572853522e-03;-2.516423611074847244e-03;-2.622572734983313891e-03;2.896689892187929920e-05;6.637849546305242879e-05;7.585250063306570034e-03
1.759999999999998010e+01;-3.869074406249542464e-01;4.022523820662650129e-01;-2.167758418994382152e-01;-2.178254262397827656e-01;-2.459418108996385410e-01;-7.385462686074699412e-02;1.763426587673614654e-01;-1.250045141898016021e-01;-9.007295478261364563e-01;3.767803336215326815e-01;-2.868262875649384833e-05;-6.374483664001332286e-05;5.928941789677951713e-01;-8.093214247222747994e-12;-8.149867887913542525e-12;1.211129587091179516e-02;1.202560383889326144e-02;2.883262972458992919e-12;2.826610400451352270e-12;1.634287318297325542e-02;1.625718115095471650e-02;1.645258696975385515e+00;1.648432379959430483e+00;-4.584267903695239770e-12;-3.895125586580386055e-12;9.197693690282999113e-05;1.345241844164025086e-13;1.129898085157586551e-04;1.282227656154071879e-13;5.673695405426623650e-02;-3.293691076943295215e+00;-2.049667451558417094e-04;2.521544594307609863e-06;8.569203196188111826e-06;1.301210020762444408e-03;-1.962323791366726855e-02;5.943988978049430383e-03;-9.556275528511820605e-03;6.534109513279429127e-03;2.070885155079416062e-03;2.807051895724874124e-03;-2.868262875649384833e-05;-6.374483664001332286e-05;5.928941789677951713e-01;3.869074406249542464e-01;-4.022523820662650129e-01;2.167758418994382152e-01;2.178254262397827656e-01;2.459418108996385410e-01;7.385462686074699412e-02;-1.763426587673614654e-01;1.250045141898016021e-01;9.007295478261364563e-01;-3.767803336215326815e-01;2.868262875649384833e-05;6.374483664001332286e-05;7.105821032204806542e-03;1.962323791366726855e-02;-5.943988978049430383e-03;9.556275528511820605e-03;-6.534109513279429127e-03;-2.070885155079416062e-03;-2.807051895724874124e-03;2.868262875649384833e-05;6.374483664001332286e-05;7.105821032204806542e-03
1.769999999999998153e+01;-4.080251879990826613e-01;3.769462421338742875e-01;-2.237868463193971036e-01;-2.043963926671312770e-01;-2.600299689946919957e-01;-6.632036559747321591e-02;1.725549553358950716e-01;-1.301785888222924126e-01;-8.891613658364133643e-01;4.033241722302145504e-01;-2.834803250835195074e-05;-6.117036602148543116e-05;5.934146629048739907e-01;-3.647065230835729130e-12;-3.705518125256229166e-12;1.193779121464179881e-02;1.185401869285504679e-02;5.626714088260315803e-12;5.568259913759694992e-12;1.645137655285383929e-02;1.636760403106709422e-02;1.647440430765400476e+00;1.650825619769058505e+00;-4.389445771138020974e-12;-3.807016573913231805e-12;8.766928151800987582e-05;1.300463639366456184e-13;1.088235486169946591e-04;1.257779380829922571e-13;5.661079048757538396e-02;-3.298266050542655314e+00;-1.964928298791802290e-04;2.538512052390384373e-06;8.377252172829443427e-06;1.387927489222007260e-03;-1.895422587508049928e-02;6.132414463678848016e-03;-9.266757934029146160e-03;6.845653745506580234e-03;1.705065187831589224e-03;2.982345088976906533e-03;-2.834803250835195074e-05;-6.117036602148543116e-05;5.934146629048739907e-01;4.080251879990826613e-01;-3.769462421338742875e-01;2.237868463193971036e-01;2.043963926671312770e-01;2.600299689946919957e-01;6.632036559747321591e-02;-1.725549553358950716e-01;1.301785888222924126e-01;8.891613658364133643e-01;-4.033241722302145504e-01;2.834803250835195074e-05;6.117036602148543116e-05;6.585337095125987084e-03;1.895422587508049928e-02;-6.132414463678848016e-03;9.266757934029146160e-03;-6.845653745506580234e-03;-1.705065187831589224e-03;-2.982345088976906533e-03;2.834803250835195074e-05;6.117036602148543116e-05;6.585337095125987084e-03
1.779999999999998295e+01;-4.277617883222103456e-01;3.502783030192946900e-01;-2.300318374171089753e-01;-1.902106438942975652e-01;-2.731698628408709695e-01;-5.853887596209321476e-02;1.686119705794710821e-01;-1.352426682493038657e-01;-8.767995774467551851e-01;4.295368727493692473e-01;-2.796803215294087010e-05;-5.865659850917830944e-05;5.939698338330910987e-01;6.295276866096990266e-13;5.695312573847560061e-13;1.167771879500092112e-02;1.159591625924300679e-02;8.200383558857986243e-12;8.140389311545907160e-12;1.642152302085232718e-02;1.633972048509440417e-02;1.649546601425935011e+00;1.653104454595323958e+00;-4.165279235280552604e-12;-3.690118193477853135e-12;8.350750740106156799e-05;1.256422919512405697e-13;1.047409304119719439e-04;1.232527536770706390e-13;5.603487854265082335e-02;-3.302651056029114685e+00;-1.882484375641384775e-04;2.548010761595989287e-06;8.180253569792543186e-06;1.458719797589602685e-03;-1.825459419662373017e-02;6.288146036076025513e-03;-8.960340976627512166e-03;7.145303161496252553e-03;1.416828379940615612e-03;3.144512060771709194e-03;-2.796803215294087010e-05;-5.865659850917830944e-05;5.939698338330910987e-01;4.277617883222103456e-01;-3.502783030192946900e-01;2.300318374171089753e-01;1.902106438942975652e-01;2.731698628408709695e-01;5.853887596209321476e-02;-1.686119705794710821e-01;1.352426682493038657e-01;8.767995774467551851e-01;-4.295368727493692473e-01;2.796803215294087010e-05;5.865659850917830944e-05;6.030166166908879077e-03;1.825459419662373017e-02;-6.288146036076025513e-03;8.960340976627512166e-03;-7.145303161496252553e-03;-1.416828379940615612e-03;-3.144512060771709194e-03;2.796803215294087010e-05;5.865659850917830944e-05;6.030166166908879077e-03
1.789999999999998437e+01;-4.460439960625458000e-01;3.223457304949435276e-01;-2.354874331710796742e-01;-1.753171485162873522e-01;-2.853152321715481388e-01;-5.053712444233111195e-02;1.645165466080033001e-01;-1.401922314036538608e-01;-8.636522440563716430e-01;4.553957020906482800e-01;-2.754725005116961226e-05;-5.620479801116828070e-05;5.945533216883678307e-01;4.708714401332496032e-12;4.647429579985159741e-12;1.133712441544522213e-02;1.125733410805176797e-02;1.059036475851601145e-11;1.052908104445876151e-11;1.625977995788458613e-02;1.617998965049111462e-02;1.651563013570641170e+00;1.655255005227470377e+00;-3.917387358152849856e-12;-3.547761226357693909e-12;7.948901627221774218e-05;1.213166279667729094e-13;1.007441413425344610e-04;1.206615224430677577e-13;5.503422810139710353e-02;-3.306818018805576465e+00;-1.802331573727740670e-04;2.550615008516619373e-06;7.979030733217809188e-06;1.513716577855206413e-03;-1.752596565465686096e-02;6.418771268751510828e-03;-8.638517084139485380e-03;7.424458762065155870e-03;1.202575654311921483e-03;3.290005864110795430e-03;-2.754725005116961226e-05;-5.620479801116828070e-05;5.945533216883678307e-01;4.460439960625458000e-01;-3.223457304949435276e-01;2.354874331710796742e-01;1.753171485162873522e-01;2.853152321715481388e-01;5.053712444233111195e-02;-1.645165466080033001e-01;1.401922314036538608e-01;8.636522440563716430e-01;-4.553957020906482800e-01;2.754725005116961226e-05;5.620479801116828070e-05;5.446678311632147107e-03;1.752596565465686096e-02;-6.418771268751510828e-03;8.638517084139485380e-03;-7.424458762065155870e-03;-1.202575654311921483e-03;-3.290005864110795430e-03;2.754725005116961226e-05;5.620479801116828070e-05;5.446678311632147107e-03
1.799999999999998579e+01;-4.628035971082796740e-01;2.932501561085371078e-01;-2.401329929928658624e-01;-1.597675418673034642e-01;-2.964230515852276371e-01;-4.234295905459800613e-02;1.602716909578096871e-01;-1.450227605534160080e-01;-8.497281602485050600e-01;4.808777783176115816e-01;-2.709002649973304806e-05;-5.381599367263965996e-05;5.951588082594004847e-01;8.565069285888637594e-12;8.502733572714467761e-12;1.092245198359271911e-02;1.084470843649990718e-02;1.278513747971291197e-11;1.272280070202843293e-11;1.597342874888899728e-02;1.589568520179618361e-02;1.653476859131476129e+00;1.657265091705448556e+00;-3.645885274323449892e-12;-3.380886953286086057e-12;7.561108517912023196e-05;1.170732342931363057e-13;9.683495142710671051e-05;1.180168649720505836e-13;5.363627432820206736e-02;-3.310741950843951287e+00;-1.724460363711368240e-04;2.546863949645141488e-06;7.774354703047638149e-06;1.553175354291946864e-03;-1.677078829699840679e-02;6.531450967582674849e-03;-8.303110823638992777e-03;7.675236701210397250e-03;1.057388042960738517e-03;3.415739158140647380e-03;-2.709002649973304806e-05;-5.381599367263965996e-05;5.951588082594004847e-01;4.628035971082796740e-01;-2.932501561085371078e-01;2.401329929928658624e-01;1.597675418673034642e-01;2.964230515852276371e-01;4.234295905459800613e-02;-1.602716909578096871e-01;1.450227605534160080e-01;8.497281602485050600e-01;-4.808777783176115816e-01;2.709002649973304806e-05;5.381599367263965996e-05;4.841191740599493087e-03;1.677078829699840679e-02;-6.531450967582674849e-03;8.303110823638992777e-03;-7.675236701210397250e-03;-1.057388042960738517e-03;-3.415739158140647380e-03;2.709002649973304806e-05;5.381599367263965996e-05;4.841191740599493087e-03
1.809999999999998721e+01;-4.779776682252621089e-01;2.630973446422790185e-01;-2.439507016788270699e-01;-1.436159795998173949e-01;-3.064537104950736390e-01;-3.398502448529298892e-02;1.558805834638083976e-01;-1.497297513559915083e-01;-8.350368939605163909e-01;5.059601080941351636e-01;-2.660043587171181736e-05;-5.149099487955188624e-05;5.957800783445769133e-01;1.217630172419210335e-11;1.211313667628228618e-11;1.044047514691163851e-02;1.036480566713376440e-02;1.477505418430574163e-11;1.471189092019394368e-11;1.557047113677393138e-02;1.549480165699607115e-02;1.655276757168783641e+00;1.659124254161179035e+00;-3.358225440510526375e-12;-3.195709994295064079e-12;7.187089406862993675e-05;1.129149800874477633e-13;9.301476445639918450e-05;1.153298501271531330e-13;5.187055355403902279e-02;-3.314401011336516767e+00;-1.648856582967843029e-04;2.537264446242524410e-06;7.566947971470285375e-06;1.577473766244202880e-03;-1.599225604055048988e-02;6.632795364218846412e-03;-7.956230191659335871e-03;7.890623185998979494e-03;9.751932978044886013e-04;3.519137598686737645e-03;-2.660043587171181736e-05;-5.149099487955188624e-05;5.957800783445769133e-01;4.779776682252621089e-01;-2.630973446422790185e-01;2.439507016788270699e-01;1.436159795998173949e-01;3.064537104950736390e-01;3.398502448529298892e-02;-1.558805834638083976e-01;1.497297513559915083e-01;8.350368939605163909e-01;-5.059601080941351636e-01;2.660043587171181736e-05;5.149099487955188624e-05;4.219921655423064522e-03;1.599225604055048988e-02;-6.632795364218846412e-03;7.956230191659335871e-03;-7.890623185998979494e-03;-9.751932978044886013e-04;-3.519137598686737645e-03;2.660043587171181736e-05;5.149099487955188624e-05;4.219921655423064522e-03
1.819999999999998863e+01;-4.915088211917900685e-01;2.319968438970178848e-01;-2.469256445993696925e-01;-1.269189776396157376e-01;-3.153711864541903220e-01;-2.549267171868096343e-02;1.513465820213722446e-01;-1.543087239264213928e-01;-8.195888227633296719e-01;5.306196297085765679e-01;-2.608230148447691514e-05;-4.923040522269380061e-05;5.964110677980077879e-01;1.552302569563882299e-11;1.545923499924865365e-11;9.898228743768017895e-03;9.824653866913328482e-03;1.655252816319411005e-11;1.648873460254347294e-11;1.505953342359242671e-02;1.498595854673774770e-02;1.656952782337437924e+00;1.660823760847305097e+00;-3.056050288329275477e-12;-2.991051570481232638e-12;6.826554995330201211e-05;1.088440989246619600e-13;8.928466310963460630e-05;1.126102280808286534e-13;4.976837451698799819e-02;-3.317776543190789962e+00;-1.575502128414822667e-04;2.522293578307976281e-06;7.357487679089322330e-06;1.587101188792988671e-03;-1.519421505102297454e-02;6.728757915383021260e-03;-7.600213239639802554e-03;8.064603605504261363e-03;9.489508523523593198e-04;3.598179649255697776e-03;-2.608230148447691514e-05;-4.923040522269380061e-05;5.964110677980077879e-01;4.915088211917900685e-01;-2.319968438970178848e-01;2.469256445993696925e-01;1.269189776396157376e-01;3.153711864541903220e-01;2.549267171868096343e-02;-1.513465820213722446e-01;1.543087239264213928e-01;8.195888227633296719e-01;-5.306196297085765679e-01;2.608230148447691514e-05;4.923040522269380061e-05;3.588932201992189874e-03;1.519421505102297454e-02;-6.728757915383021260e-03;7.600213239639802554e-03;-8.064603605504261363e-03;-9.489508523523593198e-04;-3.598179649255697776e-03;2.608230148447691514e-05;4.923040522269380061e-05;3.588932201992189874e-03
1.829999999999999005e+01;-5.033454302442073036e-01;2.000616175423714505e-01;-2.490458735805776147e-01;-1.097352384655218421e-01;-3.231432102781650606e-01;-1.689586228889810790e-02;1.466732271447129810e-01;-1.587552347681044085e-01;-8.033951656899560589e-01;5.548332610962393163e-01;-2.553920931966318934e-05;-4.703463558405302994e-05;5.970459082238243065e-01;1.858836612079463969e-11;1.852414829942479101e-11;9.302940533678378393e-03;9.231474450325153833e-03;1.811243102552976999e-11;1.804821185226105797e-11;1.444976920934278909e-02;1.437830312598958882e-02;1.658496482073308798e+00;1.662356603580057657e+00;-2.740064324799388922e-12;-2.768783415604984183e-12;6.479210783873759960e-05;1.048619473851082913e-13;8.564544848293314768e-05;1.098662816434492251e-13;4.736248724606275523e-02;-3.320853085658875159e+00;-1.504375561069425419e-04;2.502400876702945194e-06;7.146608328899382162e-06;1.582649817883641230e-03;-1.438105857851579295e-02;6.824548312005129791e-03;-7.237571412892801481e-03;8.192264032019669351e-03;9.708504748753288283e-04;3.651422444155769109e-03;-2.553920931966318934e-05;-4.703463558405302994e-05;5.970459082238243065e-01;5.033454302442073036e-01;-2.000616175423714505e-01;2.490458735805776147e-01;1.097352384655218421e-01;3.231432102781650606e-01;1.689586228889810790e-02;-1.466732271447129810e-01;1.587552347681044085e-01;8.033951656899560589e-01;-5.548332610962393163e-01;2.553920931966318934e-05;4.703463558405302994e-05;2.954091776175671313e-03;1.438105857851579295e-02;-6.824548312005129791e-03;7.237571412892801481e-03;-8.192264032019669351e-03;-9.708504748753288283e-04;-3.651422444155769109e-03;2.553920931966318934e-05;4.703463558405302994e-05;2.954091776175671313e-03
1.839999999999999147e+01;-5.134418414714767565e-01;1.674076619336152538e-01;-2.503024629514347121e-01;-9.212546385536585225e-02;-3.297414213515446058e-01;-8.225067384810449966e-03;1.418642452476058802e-01;-1.630648894065025167e-01;-7.864680101287707670e-01;5.785779522305217748e-01;-2.497452070651156794e-05;-4.490391648269917988e-05;5.976789681045259206e-01;2.135946656510305307e-11;2.129499365766179961e-11;8.661963684422069321e-03;8.592614643473193287e-03;1.945081818564144863e-11;1.938634653278121098e-11;1.375076137667906664e-02;1.368141233573017500e-02;1.659900882588795978e+00;1.663717480857987985e+00;-2.416896662098613862e-12;-2.536774235222563693e-12;6.144758861647103116e-05;1.009698922633357472e-13;8.209767450381958863e-05;1.071057252584056052e-13;4.468675195881287310e-02;-3.323618363451737778e+00;-1.435452629122149976e-04;2.478010305745527735e-06;6.934904088441154121e-06;1.564805290837856244e-03;-1.355761307670860782e-02;6.924565827618550662e-03;-6.870931002952690436e-03;8.269863875709743128e-03;1.032519795076014546e-03;3.678013641344575479e-03;-2.497452070651156794e-05;-4.490391648269917988e-05;5.976789681045259206e-01;5.134418414714767565e-01;-1.674076619336152538e-01;2.503024629514347121e-01;9.212546385536585225e-02;3.297414213515446058e-01;8.225067384810449966e-03;-1.418642452476058802e-01;1.630648894065025167e-01;7.864680101287707670e-01;-5.785779522305217748e-01;2.497452070651156794e-05;4.490391648269917988e-05;2.321031895474057194e-03;1.355761307670860782e-02;-6.924565827618550662e-03;6.870931002952690436e-03;-8.269863875709743128e-03;-1.032519795076014546e-03;-3.678013641344575479e-03;2.497452070651156794e-05;4.490391648269917988e-05;2.321031895474057194e-03
1.849999999999999289e+01;-5.217585628208963877e-01;1.341536079578700413e-01;-2.506895552572340757e-01;-7.415215443735084788e-02;-3.351415115012058576e-01;4.888378734117081875e-04;1.369235505917506812e-01;-1.672333555611051903e-01;-7.688203333778252935e-01;6.018307412104593190e-01;-2.439138406929678305e-05;-4.283830979587775181e-05;5.983048901775330775e-01;1.234127586055843498e-08;1.229859804710664785e-08;7.982921548391773425e-03;7.915691619170472579e-03;1.681462565081847467e-08;1.677194783959647696e-08;1.297264055250815437e-02;1.290541062328685873e-02;1.661160466522970225e+00;1.664902755776057841e+00;4.053065738788424528e-07;3.094750776992998380e-07;5.822990371477916545e-05;1.337082849620920007e-10;7.864265444521982866e-05;1.436130021035128616e-10;4.177660611690986459e-02;-3.326062507517376421e+00;-1.368722808387119456e-04;2.449528899086822063e-06;6.722988654348513796e-06;1.534346144996534544e-03;-1.272901852269059386e-02;7.032353650182426863e-03;-6.502974104245162756e-03;8.294879128610530006e-03;1.125235830155391081e-03;3.677689505766044108e-03;-2.439138406929678305e-05;-4.283830979587775181e-05;5.983048901775330775e-01;5.217585628208963877e-01;-1.341536079578700413e-01;2.506895552572340757e-01;7.415215443735084788e-02;3.351415115012058576e-01;-4.888378734117081875e-04;-1.369235505917506812e-01;1.672333555611051903e-01;7.688203333778252935e-01;-6.018307412104593190e-01;2.439138406929678305e-05;4.283830979587775181e-05;1.695109822466900340e-03;1.272901852269059386e-02;-7.032353650182426863e-03;6.502974104245162756e-03;-8.294879128610530006e-03;-1.125235830155391081e-03;-3.677689505766044108e-03;2.439138406929678305e-05;4.283830979587775181e-05;1.695109822466900340e-03
1.859999999999999432e+01;-5.282624334649478337e-01;1.004203088998464194e-01;-2.502043961728389609e-01;-5.587939742174742597e-02;-3.393233605107025541e-01;9.214684663849956672e-03;1.318552458672350713e-01;-1.712563766885158156e-01;-7.504660185368402514e-01;6.245688133442743872e-01;-2.379274224881460176e-05;-4.083770063063840819e-05;5.989186251452707221e-01;1.247932981480374671e-08;1.243669859533834988e-08;7.272787917493549192e-03;7.207675457286017405e-03;1.867743701057200293e-08;1.863480579079347192e-08;1.212514352117435162e-02;1.206003106096681723e-02;1.662271213534999958e+00;1.665910480237760449e+00;3.762292613861896315e-07;2.433431284355522543e-07;5.513415352778543952e-05;1.286336467824703087e-10;7.527855962128021747e-05;1.398321764293229060e-10;3.866557572864952330e-02;-3.328181074200370571e+00;-1.304124446832424290e-04;2.417327387395815166e-06;6.511241757631335350e-06;1.492109820338066717e-03;-1.190060592078057145e-02;7.150574129885664543e-03;-6.136380424005188905e-03;8.266015475053775652e-03;1.240131159339130651e-03;3.650759839843450809e-03;-2.379274224881460176e-05;-4.083770063063840819e-05;5.989186251452707221e-01;5.282624334649478337e-01;-1.004203088998464194e-01;2.502043961728389609e-01;5.587939742174742597e-02;3.393233605107025541e-01;-9.214684663849956672e-03;-1.318552458672350713e-01;1.712563766885158156e-01;7.504660185368402514e-01;-6.245688133442743872e-01;2.379274224881460176e-05;4.083770063063840819e-05;1.081374854729255652e-03;1.190060592078057145e-02;-7.150574129885664543e-03;6.136380424005188905e-03;-8.266015475053775652e-03;-1.240131159339130651e-03;-3.650759839843450809e-03;2.379274224881460176e-05;4.083770063063840819e-05;1.081374854729255652e-03
1.869999999999999574e+01;-5.329267711505140115e-01;6.633041639715403504e-02;-2.488473581988139560e-01;-3.737263881433353779e-02;-3.422711385642084325e-01;1.792112441508165663e-02;1.266636213747071582e-01;-1.751297857389150503e-01;-7.314198644525679027e-01;6.467695625580056618e-01;-2.318134988074423022e-05;-3.890187381671971888e-05;5.995154642520400534e-01;1.250530082897192327e-08;1.246282115862678132e-08;6.539137521949169203e-03;6.476135005907292935e-03;2.030014246363734927e-08;2.025766279390193207e-08;1.121873187389875112e-02;1.115572935785687572e-02;1.663230518911995359e+00;1.666740214675957343e+00;3.451821575871404359e-07;1.780487573209715155e-07;5.215835480328681199e-05;1.236461297180811917e-10;7.200633213513211572e-05;1.360166544937129655e-10;3.538966823368484144e-02;-3.329970210357037885e+00;-1.241644272756346995e-04;2.381755795358462709e-06;6.300247356220457784e-06;1.438988434468518873e-03;-1.107777473158388926e-02;7.281005406913482192e-03;-5.773771236664948514e-03;8.183196542474152624e-03;1.368414788980587549e-03;3.598080159092246350e-03;-2.318134988074423022e-05;-3.890187381671971888e-05;5.995154642520400534e-01;5.329267711505140115e-01;-6.633041639715403504e-02;2.488473581988139560e-01;3.737263881433353779e-02;3.422711385642084325e-01;-1.792112441508165663e-02;-1.266636213747071582e-01;1.751297857389150503e-01;7.314198644525679027e-01;-6.467695625580056618e-01;2.318134988074423022e-05;3.890187381671971888e-05;4.845357479599243788e-04;1.107777473158388926e-02;-7.281005406913482192e-03;5.773771236664948514e-03;-8.183196542474152624e-03;-1.368414788980587549e-03;-3.598080159092246350e-03;2.318134988074423022e-05;3.890187381671971888e-05;4.845357479599243788e-04
1.879999999999999716e+01;-5.357314965094740478e-01;3.200794556975233851e-02;-2.466219527883451168e-01;-1.869845033892868560e-02;-3.439734201681552972e-01;2.657674626431810738e-02;1.213531528629755718e-01;-1.788495189210174141e-01;-7.116975897478237112e-01;6.684106541783084721e-01;-2.255978287881630124e-05;-3.703044446122723840e-05;6.000910535742849383e-01;2.933817230885788348e-11;2.927426580157869341e-11;5.788922291165724508e-03;5.728018478161951525e-03;2.259572243254669827e-11;2.253181541398509393e-11;1.026349623624863393e-02;1.020259242324485748e-02;1.664037167429877284e+00;1.667393097888689724e+00;-1.096919009061672091e-12;-1.520198273930014553e-12;4.929867817339986458e-05;8.632130144593717940e-14;6.882492820251918996e-05;9.603244300888964594e-14;3.198302932508119423e-02;-3.331430265321183803e+00;-1.181236061935653090e-04;2.343150002328982060e-06;6.090381293986989013e-06;1.375931489769277594e-03;-1.026587320926986013e-02;7.424557881504232487e-03;-5.417656682572352667e-03;8.047518114060250860e-03;1.501547485995458064e-03;3.521012982304720651e-03;-2.255978287881630124e-05;-3.703044446122723840e-05;6.000910535742849383e-01;5.357314965094740478e-01;-3.200794556975233851e-02;2.466219527883451168e-01;1.869845033892868560e-02;3.439734201681552972e-01;-2.657674626431810738e-02;-1.213531528629755718e-01;1.788495189210174141e-01;7.116975897478237112e-01;-6.684106541783084721e-01;2.255978287881630124e-05;3.703044446122723840e-05;-9.105357428496052563e-05;1.026587320926986013e-02;-7.424557881504232487e-03;5.417656682572352667e-03;-8.047518114060250860e-03;-1.501547485995458064e-03;-3.521012982304720651e-03;2.255978287881630124e-05;3.703044446122723840e-05;-9.105357428496052563e-05
1.889999999999999858e+01;-5.366632333377375774e-01;-2.422169208407293217e-03;-2.435348306041404398e-01;7.571772157535794356e-05;-3.444232571639754825e-01;3.515019679769668809e-02;1.159284980152341382e-01;-1.824116293430669833e-01;-6.913158307718385576e-01;6.894700885118818512e-01;-2.193044448062811020e-05;-3.522292601043292747e-05;6.006414261380242925e-01;3.053528419739186431e-11;3.047188321671151117e-11;5.029680282367014234e-03;4.970858279862320692e-03;2.283902056519265230e-11;2.277562096571849150e-11;9.270219888032830979e-03;9.211397885528134835e-03;1.664691276687525034e+00;1.667871681391774885e+00;-7.717476757775483511e-13;-1.255407118470143102e-12;4.655382191883142957e-05;8.286642394664356066e-14;6.573586913225065958e-05;9.325717324603824048e-14;2.848215622916849127e-02;-3.332562958081327409e+00;-1.122896908749584878e-04;2.301845664363417133e-06;5.882200244129568746e-06;1.303965930632949854e-03;-9.470084238580978031e-03;7.581309347350330408e-03;-5.070387468307069323e-03;7.861183600839089305e-03;1.631439286917668596e-03;3.421378405895701691e-03;-2.193044448062811020e-05;-3.522292601043292747e-05;6.006414261380242925e-01;5.366632333377375774e-01;2.422169208407293217e-03;2.435348306041404398e-01;-7.571772157535794356e-05;3.444232571639754825e-01;-3.515019679769668809e-02;-1.159284980152341382e-01;1.824116293430669833e-01;6.913158307718385576e-01;-6.894700885118818512e-01;2.193044448062811020e-05;3.522292601043292747e-05;-6.414261380243146959e-04;9.470084238580978031e-03;-7.581309347350330408e-03;5.070387468307069323e-03;-7.861183600839089305e-03;-1.631439286917668596e-03;-3.421378405895701691e-03;2.193044448062811020e-05;3.522292601043292747e-05;-6.414261380243146959e-04
1.900000000000000000e+01;-5.357153838292273429e-01;-3.683452625247080753e-02;-2.395957696122309188e-01;1.888179030680776568e-02;-3.436182598559170964e-01;4.361030357424788839e-02;1.103944916035236729e-01;-1.858123003869117384e-01;-6.702921334173388423e-01;7.099262645707341557e-01;-2.129556423670831536e-05;-3.347866866914964607e-05;6.011630124805560360e-01;3.142271957622536809e-11;3.135991875297292147e-11;4.267921117412622201e-03;4.211161275429441998e-03;2.288437774194106827e-11;2.282157706843321517e-11;8.248832833923847724e-03;8.192072991940668389e-03;1.665194255355129549e+00;1.668179939142512502e+00;-4.592498532080802588e-13;-9.945360046109360000e-13;4.391995425402545240e-05;7.951573358770777666e-14;6.273780113284758053e-05;9.051018999134408922e-14;2.491998811021798807e-02;-3.333374194499095999e+00;-1.066577552168470998e-04;2.258141624139321075e-06;5.675984192037887566e-06;1.224130354924551911e-03;-8.695318999105583480e-03;7.750557199418035836e-03;-4.734111863618273297e-03;7.627412836778719313e-03;1.750592954947560731e-03;3.301398020531268185e-03;-2.129556423670831536e-05;-3.347866866914964607e-05;6.011630124805560360e-01;5.357153838292273429e-01;3.683452625247080753e-02;2.395957696122309188e-01;-1.888179030680776568e-02;3.436182598559170964e-01;-4.361030357424788839e-02;-1.103944916035236729e-01;1.858123003869117384e-01;6.702921334173388423e-01;-7.099262645707341557e-01;2.129556423670831536e-05;3.347866866914964607e-05;-1.163012480556058215e-03;8.695318999105583480e-03;-7.750557199418035836e-03;4.734111863618273297e-03;-7.627412836778719313e-03;-1.750592954947560731e-03;-3.301398020531268185e-03;2.129556423670831536e-05;3.347866866914964607e-05;-1.163012480556058215e-03
1.910000000000000142e+01;-5.328881779429254228e-01;-7.110371398295414758e-02;-2.348176508673390506e-01;3.765133060750838756e-02;-3.415606251980708996e-01;5.192619751528480820e-02;1.047561393656045586e-01;-1.890478586637041603e-01;-6.486449388958608342e-01;7.297580432202629419e-01;-2.065721537353088801e-05;-3.179695037866949147e-05;6.016526645951149055e-01;3.200369498375455382e-11;3.194160858351366965e-11;3.510168216611761222e-03;3.455447142939115351e-03;2.273546772182242824e-11;2.267338083382829202e-11;7.209253152523130946e-03;7.154532078850489411e-03;1.665548764711268115e+00;1.668323078413200156e+00;-1.554593275230591101e-13;-7.374499811691538411e-13;4.139416325870251339e-05;7.625299235693798369e-14;5.983016470156196734e-05;8.778011200490644786e-14;2.132940048157034446e-02;-3.333871843125360890e+00;-1.012243277962313802e-04;2.212320171759880018e-06;5.472107361055664893e-06;1.137468620069359559e-03;-7.946120622987495885e-03;7.930886144359508561e-03;-4.410738818653309190e-03;7.350333194749657933e-03;1.852270178834325431e-03;3.163628527758102771e-03;-2.065721537353088801e-05;-3.179695037866949147e-05;6.016526645951149055e-01;5.328881779429254228e-01;7.110371398295414758e-02;2.348176508673390506e-01;-3.765133060750838756e-02;3.415606251980708996e-01;-5.192619751528480820e-02;-1.047561393656045586e-01;1.890478586637041603e-01;6.486449388958608342e-01;-7.297580432202629419e-01;2.065721537353088801e-05;3.179695037866949147e-05;-1.652664595114927693e-03;7.946120622987495885e-03;-7.930886144359508561e-03;4.410738818653309190e-03;-7.350333194749657933e-03;-1.852270178834325431e-03;-3.163628527758102771e-03;2.065721537353088801e-05;3.179695037866949147e-05;-1.652664595114927693e-03
1.920000000000000284e+01;-5.281886962589926737e-01;-1.051047712587843685e-01;-2.292164219568734451e-01;5.631580721818697094e-02;-3.382571668385455643e-01;6.006743731494344762e-02;9.901861070502386564e-02;-1.921147863938571232e-01;-6.263935637627975339e-01;7.489448089541923537e-01;-2.001732232646077456e-05;-3.017694424665447913e-05;6.021076520179077241e-01;3.228679996043577047e-11;3.222552419873353094e-11;2.762597557701528071e-03;2.709888589115548585e-03;2.240267227726815873e-11;2.234139688448171278e-11;6.161122639914935924e-03;6.108413671328954270e-03;1.665758606229478023e+00;1.668307500041137148e+00;1.365891428083216288e-13;-4.837159638928039028e-13;3.897354947130292444e-05;7.307775468647953607e-14;5.701231243473994727e-05;8.506954490737754132e-14;1.774202234880457515e-02;-3.334066106270962226e+00;-9.598586174789557274e-05;2.164651554173427478e-06;5.270896852470471558e-06;1.045046465208560038e-03;-7.226579710552849534e-03;8.120249586804753616e-03;-4.101907861780329512e-03;7.034852301757189841e-03;1.930598565159702407e-03;3.010892995318911747e-03;-2.001732232646077456e-05;-3.017694424665447913e-05;6.021076520179077241e-01;5.281886962589926737e-01;1.051047712587843685e-01;2.292164219568734451e-01;-5.631580721818697094e-02;3.382571668385455643e-01;-6.006743731494344762e-02;-9.901861070502386564e-02;1.921147863938571232e-01;6.263935637627975339e-01;-7.489448089541923537e-01;2.001732232646077456e-05;3.017694424665447913e-05;-2.107652017907746256e-03;7.226579710552849534e-03;-8.120249586804753616e-03;4.101907861780329512e-03;-7.034852301757189841e-03;-1.930598565159702407e-03;-3.010892995318911747e-03;2.001732232646077456e-05;3.017694424665447913e-05;-2.107652017907746256e-03
1.930000000000000426e+01;-5.216308658740269610e-01;-1.387136493883552313e-01;-2.228110480269875626e-01;7.480686589740057069e-02;-3.337193185502107529e-01;6.800413324142594307e-02;9.318723033986429927e-02;-1.950097330693753850e-01;-6.035581745991234204e-01;7.674665295531591935e-01;-1.937766574912237947e-05;-2.861773312270802225e-05;6.025256705808006430e-01;3.228328793801519688e-11;3.222291423229309403e-11;2.031014438538577237e-03;1.980287941872811361e-03;2.189715928149620716e-11;2.183678631430032607e-11;5.113718227777790289e-03;5.062991731112027015e-03;1.665828653522934300e+00;1.668140681364862710e+00;4.135662127828175230e-13;-2.383598065814103318e-13;3.665524130822006305e-05;6.998914614601794143e-14;5.428350224027909829e-05;8.238133997364789011e-14;1.418801223106105902e-02;-3.333969334887621372e+00;-9.093874339612867451e-05;2.115391310360020904e-06;5.072649660539077683e-06;9.479314177423259213e-04;-6.540263178451022341e-03;8.316061232199356557e-03;-3.808966096407656599e-03;6.686518806009941751e-03;1.980668732693646739e-03;2.846207706652559288e-03;-1.937766574912237947e-05;-2.861773312270802225e-05;6.025256705808006430e-01;5.216308658740269610e-01;1.387136493883552313e-01;2.228110480269875626e-01;-7.480686589740057069e-02;3.337193185502107529e-01;-6.800413324142594307e-02;-9.318723033986429927e-02;1.950097330693753850e-01;6.035581745991234204e-01;-7.674665295531591935e-01;1.937766574912237947e-05;2.861773312270802225e-05;-2.525670580800665199e-03;6.540263178451022341e-03;-8.316061232199356557e-03;3.808966096407656599e-03;-6.686518806009941751e-03;-1.980668732693646739e-03;-2.846207706652559288e-03;1.937766574912237947e-05;2.861773312270802225e-05;-2.525670580800665199e-03
1.940000000000000568e+01;-5.132354289850283857e-01;-1.718076734106904202e-01;-2.156234504764441284e-01;9.305660376985894211e-02;-3.279631161480320301e-01;7.570706985443904913e-02;8.726746894253378795e-02;-1.977295263232357325e-01;-5.801597574646583100e-01;7.853038132486698242e-01;-1.873988891139723308e-05;-2.711831852301533342e-05;6.029048431266231800e-01;3.200602071259184227e-11;3.194663212095764304e-11;1.320818879480335209e-03;1.272042526203426673e-03;2.123153359482440256e-11;2.117214515367648384e-11;4.075885596494257211e-03;4.027109243217354313e-03;1.665764765649959012e+00;1.667831065687719772e+00;6.733005790086590136e-13;-3.524455493049730448e-15;3.443639595903341097e-05;6.698644632796527012e-14;5.164290311660753747e-05;7.971829132892080364e-14;1.069585613903904081e-02;-3.333595831337008875e+00;-8.607929892893621078e-05;2.064780857381073799e-06;4.877635321751669969e-06;8.471830181285833206e-04;-5.890157534814588480e-03;8.515294972310488708e-03;-3.532952596326216499e-03;6.311373607694528709e-03;1.998602702989904500e-03;2.672707602649704306e-03;-1.873988891139723308e-05;-2.711831852301533342e-05;6.029048431266231800e-01;5.132354289850283857e-01;1.718076734106904202e-01;2.156234504764441284e-01;-9.305660376985894211e-02;3.279631161480320301e-01;-7.570706985443904913e-02;-8.726746894253378795e-02;1.977295263232357325e-01;5.801597574646583100e-01;-7.853038132486698242e-01;1.873988891139723308e-05;2.711831852301533342e-05;-2.904843126623202210e-03;5.890157534814588480e-03;-8.515294972310488708e-03;3.532952596326216499e-03;-6.311373607694528709e-03;-1.998602702989904500e-03;-2.672707602649704306e-03;1.873988891139723308e-05;2.711831852301533342e-05;-2.904843126623202210e-03
1.950000000000000711e+01;-5.030298840045471787e-01;-2.042660004815026464e-01;-2.076784334674460775e-01;1.109978442309180746e-01;-3.210091576477152042e-01;8.314782682365005895e-02;8.126493290115803514e-02;-2.002711818956066925e-01;-5.562200825891706613e-01;8.024379627779354429e-01;-1.810550381924263608e-05;-2.567762869607666276e-05;6.032437163143921088e-01;4.063155551711258571e-11;4.049879185974597243e-11;6.369756495041214040e-04;5.901146771444017300e-04;9.483311278402163403e-12;9.352830209741238318e-12;3.055979769866303854e-03;3.009118797506583638e-03;1.665573694499034252e+00;1.667387947589305419e+00;3.286413328579513261e-12;-2.151181482565379111e-12;3.231419965716360066e-05;6.406866596525335192e-14;4.908960006833640750e-05;7.708287361615483469e-14;7.292188794054922304e-03;-3.332961642087204357e+00;-8.140379958434847271e-05;2.013048047779032242e-06;4.686097222809720506e-06;7.438437749759663209e-04;-5.278627326020524091e-03;8.714590265102073463e-03;-3.274590253677489571e-03;5.915795684633781693e-03;1.981595317400330902e-03;2.493572017429557253e-03;-1.810550381924263608e-05;-2.567762869607666276e-05;6.032437163143921088e-01;5.030298840045471787e-01;2.042660004815026464e-01;2.076784334674460775e-01;-1.109978442309180746e-01;3.210091576477152042e-01;-8.314782682365005895e-02;-8.126493290115803514e-02;2.002711818956066925e-01;5.562200825891706613e-01;-8.024379627779354429e-01;1.810550381924263608e-05;2.567762869607666276e-05;-3.243716314392131039e-03;5.278627326020524091e-03;-8.714590265102073463e-03;3.274590253677489571e-03;-5.915795684633781693e-03;-1.981595317400330902e-03;-2.493572017429557253e-03;1.810550381924263608e-05;2.567762869607666276e-05;-3.243716314392131039e-03
1.960000000000000853e+01;-4.910483992248149687e-01;-2.359700731851513411e-01;-1.990035984836446559e-01;1.285644107902453870e-01;-3.128825416347949528e-01;9.029889704403577799e-02;7.518535332331659216e-02;-2.026319126151683581e-01;-5.317616647526274276e-01;8.188510258496847216e-01;-1.747589707115074551e-05;-2.429452627346169054e-05;6.035412538064010013e-01;1.601056386481180386e-05;6.099310094216530857e-05;-1.985595252995843913e-11;-2.081830600798041246e-11;-5.265998950283496543e-12;-4.085954719510557101e-12;2.061812660494875913e-03;2.016830123291411640e-03;1.665262987535253814e+00;1.666821354953204271e+00;2.724077989644742296e-12;-1.153374846099631300e-12;3.028586772859408248e-05;6.123493896613231637e-14;4.662259816970531188e-05;7.447745387019434478e-14;4.001639087657006197e-03;-3.332084342486887341e+00;-7.690846576258700306e-05;1.960407651344245855e-06;4.498253821160781967e-06;6.389306477988798694e-04;-4.707389102506787104e-03;8.910360316193938202e-03;-3.034284962904310046e-03;5.506346372407350254e-03;1.927928857082650271e-03;2.311952443542777957e-03;-1.747589707115074551e-05;-2.429452627346169054e-05;6.035412538064010013e-01;4.910483992248149687e-01;2.359700731851513411e-01;1.990035984836446559e-01;-1.285644107902453870e-01;3.128825416347949528e-01;-9.029889704403577799e-02;-7.518535332331659216e-02;2.026319126151683581e-01;5.317616647526274276e-01;-8.188510258496847216e-01;1.747589707115074551e-05;2.429452627346169054e-05;-3.541253806401023496e-03;4.707389102506787104e-03;-8.910360316193938202e-03;3.034284962904310046e-03;-5.506346372407350254e-03;-1.927928857082650271e-03;-2.311952443542777957e-03;1.747589707115074551e-05;2.429452627346169054e-05;-3.541253806401023496e-03
1.970000000000000995e+01;-4.773316992250786206e-01;-2.668040656009901257e-01;-1.896292472449147282e-01;1.456913980931743846e-01;-3.036127840244664533e-01;9.713380126631239453e-02;6.903457440861335281e-02;-2.048091363306497603e-01;-5.068077198479278289e-01;8.345258416096287268e-01;-1.685233549363628723e-05;-2.296781553263147635e-05;6.037968260491519690e-01;6.341145158453323450e-04;6.772575147088170282e-04;-1.861164942571517098e-11;-1.848941793677505638e-11;2.768349303322157201e-11;2.755916629161348383e-11;1.100607805241612730e-03;1.057464806378127613e-03;1.664840887053961938e+00;1.666141928794776517e+00;-1.062572321945916210e-12;3.034449233483777839e-12;2.834864456071362759e-05;5.848438631110664683e-14;4.424082600014281260e-05;7.190438399652219111e-14;8.467004887218643368e-04;-3.330982815846766698e+00;-7.258947043046767129e-05;1.907061771121102680e-06;4.314299874020580041e-06;5.334271111884780758e-04;-4.177500870024386526e-03;9.098900416100008659e-03;-2.812131855712635131e-03;5.089615850112111373e-03;1.836961626085598098e-03;2.130903953238408310e-03;-1.685233549363628723e-05;-2.296781553263147635e-05;6.037968260491519690e-01;4.773316992250786206e-01;2.668040656009901257e-01;1.896292472449147282e-01;-1.456913980931743846e-01;3.036127840244664533e-01;-9.713380126631239453e-02;-6.903457440861335281e-02;2.048091363306497603e-01;5.068077198479278289e-01;-8.345258416096287268e-01;1.685233549363628723e-05;2.296781553263147635e-05;-3.796826049151991178e-03;4.177500870024386526e-03;-9.098900416100008659e-03;2.812131855712635131e-03;-5.089615850112111373e-03;-1.836961626085598098e-03;-2.130903953238408310e-03;1.685233549363628723e-05;2.296781553263147635e-05;-3.796826049151991178e-03
1.980000000000001137e+01;-4.619269243913675660e-01;-2.966553199809476848e-01;-1.795882733650988328e-01;1.623154383846443782e-01;-2.932337135980135900e-01;1.036271984935693974e-01;6.281854132064700058e-02;-2.068004827446088545e-01;-4.813821181541308447e-01;8.494460827647540846e-01;-1.623597159363643328e-05;-2.169624926796668397e-05;6.040101968789919340e-01;1.213804792316399090e-03;1.255148870418075924e-03;1.379258314530120859e-11;1.542883625518707249e-11;1.062301565309259770e-12;-6.133256203213044641e-13;1.789622567870794594e-04;1.376181787011278930e-04;1.664316226910125263e+00;1.665360802196892864e+00;-1.539801402876193588e-12;3.877212596335673576e-12;2.649980360766719092e-05;5.581615299910159535e-14;4.194313865001474958e-05;6.936587043962489735e-14;-2.152373198473824141e-03;-3.329677029104680663e+00;-6.844294213249992379e-05;1.853200203455740882e-06;4.134407643787403152e-06;4.282758635478500775e-04;-3.689366626778989300e-03;9.276493893807746804e-03;-2.607928146677485071e-03;4.672075387427421234e-03;1.709091859808664626e-03;1.953321752218725726e-03;-1.623597159363643328e-05;-2.169624926796668397e-05;6.040101968789919340e-01;4.619269243913675660e-01;2.966553199809476848e-01;1.795882733650988328e-01;-1.623154383846443782e-01;2.932337135980135900e-01;-1.036271984935693974e-01;-6.281854132064700058e-02;2.068004827446088545e-01;4.813821181541308447e-01;-8.494460827647540846e-01;1.623597159363643328e-05;2.169624926796668397e-05;-4.010196878991956204e-03;3.689366626778989300e-03;-9.276493893807746804e-03;2.607928146677485071e-03;-4.672075387427421234e-03;-1.709091859808664626e-03;-1.953321752218725726e-03;1.623597159363643328e-05;2.169624926796668397e-05;-4.010196878991956204e-03
1.990000000000001279e+01;-4.448874640891177790e-01;-3.254147719436597530e-01;-1.689160432117489674e-01;1.783749617303670154e-01;-2.817833468980667222e-01;1.097549914378468106e-01;5.654328769081805317e-02;-2.086037991184749030e-01;-4.555093348732348613e-01;8.635962930986882391e-01;-1.562784886087819985e-05;-2.047853527776965189e-05;6.041815072111634821e-01;1.752052507009947734e-03;1.791639785989269365e-03;-1.592297465637103052e-11;-1.781991514997533392e-11;6.971834960648854405e-04;7.367707750342025958e-04;-1.029186072144122318e-11;-1.218333056758410718e-11;1.663698327803499355e+00;1.664489479561739982e+00;1.036693596826419956e-12;1.629883375417276518e-12;2.473664749974542550e-05;5.322937716569308539e-14;3.972832049337177390e-05;6.686409457345468516e-14;-4.977646620316386432e-03;-3.328187807362573025e+00;-6.446496787302372295e-05;1.799000757598995596e-06;3.958728086852450912e-06;3.243722221684119944e-04;-3.242755244880324295e-03;9.439513311498282100e-03;-2.421192010487904778e-03;4.259938627183046389e-03;1.545698874203971229e-03;1.781884158057758794e-03;-1.562784886087819985e-05;-2.047853527776965189e-05;6.041815072111634821e-01;4.448874640891177790e-01;3.254147719436597530e-01;1.689160432117489674e-01;-1.783749617303670154e-01;2.817833468980667222e-01;-1.097549914378468106e-01;-5.654328769081805317e-02;2.086037991184749030e-01;4.555093348732348613e-01;-8.635962930986882391e-01;1.562784886087819985e-05;2.047853527776965189e-05;-4.181507211163504323e-03;3.242755244880324295e-03;-9.439513311498282100e-03;2.421192010487904778e-03;-4.259938627183046389e-03;-1.545698874203971229e-03;-1.781884158057758794e-03;1.562784886087819985e-05;2.047853527776965189e-05;-4.181507211163504323e-03
2.000000000000001421e+01;-4.262727641941989609e-01;-3.529773621579875842e-01;-1.576502664950236443e-01;1.938104483812637113e-01;-2.693037432489052141e-01;1.154944263815854133e-01;5.021492288609513688e-02;-2.102171548346684626e-01;-4.292143984987866756e-01;8.769619201847280721e-01;-1.502890694547173753e-05;-1.931334247344968771e-05;6.043112560878495243e-01;2.246151007881327585e-03;2.284025429968628267e-03;-5.724382830210640332e-09;-5.689887200672713340e-09;1.522366144294799240e-03;1.560240566382098187e-03;-2.067265616480952203e-08;-2.063816053487610758e-08;1.662996895748301007e+00;1.663539734395991454e+00;-8.125338484397960164e-08;-4.014866219834669284e-07;2.305698318137277617e-05;6.976870698540868119e-11;3.759569072478928363e-05;8.867233148710848803e-11;-7.612835873613583472e-03;-3.326537112884299319e+00;-6.065251546512358933e-05;1.744642636775040511e-06;3.787438759166988347e-06;2.225890789586404406e-04;-2.836832644347309085e-03;9.584514741165561791e-03;-2.251186792932707847e-03;3.859034823211371368e-03;1.349063850688281274e-03;1.619003085562398248e-03;-1.502890694547173753e-05;-1.931334247344968771e-05;6.043112560878495243e-01;4.262727641941989609e-01;3.529773621579875842e-01;1.576502664950236443e-01;-1.938104483812637113e-01;2.693037432489052141e-01;-1.154944263815854133e-01;-5.021492288609513688e-02;2.102171548346684626e-01;4.292143984987866756e-01;-8.769619201847280721e-01;1.502890694547173753e-05;1.931334247344968771e-05;-4.311256087849546503e-03;2.836832644347309085e-03;-9.584514741165561791e-03;2.251186792932707847e-03;-3.859034823211371368e-03;-1.349063850688281274e-03;-1.619003085562398248e-03;1.502890694547173753e-05;1.931334247344968771e-05;-4.311256087849546503e-03
2.010000000000001563e+01;-4.061481097295857046e-01;-3.792424327410862661e-01;-1.458308571064258763e-01;2.085646740955954814e-01;-2.558408441526337507e-01;1.208241882410414220e-01;4.383961916652964058e-02;-2.116388448185184401e-01;-4.025228375722444962e-01;8.895293431854878197e-01;-1.443998006715364037e-05;-1.819929100666797797e-05;6.044002801799783775e-01;2.694485460953002266e-03;2.730690787918863428e-03;-4.928276290947047439e-09;-4.894672501566598173e-09;2.292438944809288039e-03;2.328644271775148766e-03;-1.944196953121697065e-08;-1.940836574232409886e-08;1.662221894617250895e+00;1.662523429504358941e+00;-1.062882022837126766e-07;-4.175643550407671234e-07;2.145721747387187590e-05;6.644580330267139731e-11;3.554263555792736484e-05;8.536236319712655269e-11;-1.004630813874036847e-02;-3.324745847974167390e+00;-5.699970122363273598e-05;1.690247900099471357e-06;3.620529336207159703e-06;1.236538352815952369e-04;-2.470205834783301135e-03;9.708323073870039899e-03;-2.096949699519623511e-03;3.474698590278907373e-03;1.122270069160435924e-03;1.466784126632023066e-03;-1.443998006715364037e-05;-1.819929100666797797e-05;6.044002801799783775e-01;4.061481097295857046e-01;3.792424327410862661e-01;1.458308571064258763e-01;-2.085646740955954814e-01;2.558408441526337507e-01;-1.208241882410414220e-01;-4.383961916652964058e-02;2.116388448185184401e-01;4.025228375722444962e-01;-8.895293431854878197e-01;1.443998006715364037e-05;1.819929100666797797e-05;-4.400280179978399708e-03;2.470205834783301135e-03;-9.708323073870039899e-03;2.096949699519623511e-03;-3.474698590278907373e-03;-1.122270069160435924e-03;-1.466784126632023066e-03;1.443998006715364037e-05;1.819929100666797797e-05;-4.400280179978399708e-03
2.020000000000001705e+01;-3.845843839657707708e-01;-4.041141059977526595e-01;-1.334997850653059093e-01;2.225829351950111834e-01;-2.414442810035345444e-01;1.257244832189888528e-01;3.742359885630153898e-02;-2.128673918377793628e-01;-3.754606263942982802e-01;9.012858956892785267e-01;-1.386182504539140302e-05;-1.713501399302258242e-05;6.044497304981459873e-01;3.095307764804193767e-03;3.129889720236083295e-03;-4.124383216918693129e-09;-4.091700004412985246e-09;3.003336337779582196e-03;3.037918293211471724e-03;-1.811184173054730471e-08;-1.807915851784229759e-08;1.661383501401145324e+00;1.661452479971414320e+00;-1.291906729810476248e-07;-4.291835241724193871e-07;1.993520145058182367e-05;6.321468079004346754e-11;3.356843016897369876e-05;8.208532887658594124e-11;-1.226649652311479974e-02;-3.322836539746757190e+00;-5.350348631954585121e-05;1.635985181729254303e-06;3.458192274867759753e-06;2.830485617666411713e-05;-2.140977629985441055e-03;9.808107284936917747e-03;-1.957324308996671869e-03;3.111666836986881624e-03;8.691020769062696161e-04;1.326990007205805511e-03;-1.386182504539140302e-05;-1.713501399302258242e-05;6.044497304981459873e-01;3.845843839657707708e-01;4.041141059977526595e-01;1.334997850653059093e-01;-2.225829351950111834e-01;2.414442810035345444e-01;-1.257244832189888528e-01;-3.742359885630153898e-02;2.128673918377793628e-01;3.754606263942982802e-01;-9.012858956892785267e-01;1.386182504539140302e-05;1.713501399302258242e-05;-4.449730498146009516e-03;2.140977629985441055e-03;-9.808107284936917747e-03;1.957324308996671869e-03;-3.111666836986881624e-03;-8.691020769062696161e-04;-1.326990007205805511e-03;1.386182504539140302e-05;1.713501399302258242e-05;-4.449730498146009516e-03
2.030000000000001847e+01;-3.616578049034488984e-01;-4.275016441785338128e-01;-1.207009201258716913e-01;2.358132758725488554e-01;-2.261671877769604044e-01;1.301771229490293891e-01;3.097312168318080636e-02;-2.139015477049206193e-01;-3.480541303946166898e-01;9.122198835466620581e-01;-1.329509738801238218e-05;-1.611908901068693622e-05;6.044610416318402235e-01;3.447601931305426231e-03;3.480606780327417937e-03;-3.327216334055412601e-09;-3.295464586037914144e-09;3.651888247862727140e-03;3.684893096884717546e-03;-1.669127362793001633e-08;-1.665952187962530381e-08;1.660491937668518103e+00;1.660338722931099520e+00;-1.499096565228066219e-07;-4.365351054294943505e-07;1.848838201972049044e-05;6.008975911500810907e-11;3.167158134217441383e-05;7.887026653060450988e-11;-1.426503002985671578e-02;-3.320831247044379708e+00;-5.015982440186925856e-05;1.581981665033581190e-06;3.300481727024290671e-06;-6.279545342480208348e-05;-1.846809959899387010e-03;9.881443840500991893e-03;-1.830995783965963519e-03;2.774010353626565895e-03;5.939100046905010366e-04;1.201023334885864546e-03;-1.329509738801238218e-05;-1.611908901068693622e-05;6.044610416318402235e-01;3.616578049034488984e-01;4.275016441785338128e-01;1.207009201258716913e-01;-2.358132758725488554e-01;2.261671877769604044e-01;-1.301771229490293891e-01;-3.097312168318080636e-02;2.139015477049206193e-01;3.480541303946166898e-01;-9.122198835466620581e-01;1.329509738801238218e-05;1.611908901068693622e-05;-4.461041631840245714e-03;1.846809959899387010e-03;-9.881443840500991893e-03;1.830995783965963519e-03;-2.774010353626565895e-03;-5.939100046905010366e-04;-1.201023334885864546e-03;1.329509738801238218e-05;1.611908901068693622e-05;-4.461041631840245714e-03
2.040000000000001990e+01;-3.374496401523277567e-01;-4.493197889755405905e-01;-1.074798676364832895e-01;2.482066926435455567e-01;-2.100659834167341311e-01;1.341655951937331392e-01;2.449447235715631471e-02;-2.147402934385689854e-01;-3.203300515263208248e-01;9.223205978872023314e-01;-1.274037119498069256e-05;-1.515008325014327057e-05;6.044359131238102867e-01;3.750814474134481560e-03;3.782289051748158153e-03;-2.542898620349777904e-09;-2.512089807447572029e-09;4.235635823401806555e-03;4.267110401015484014e-03;-1.519761081876551518e-08;-1.516680200658005551e-08;1.659557413505937662e+00;1.659193797493986100e+00;-1.683554742674974252e-07;-4.397700660978163717e-07;1.711421644447984789e-05;5.707059920547865623e-11;2.985056193652760423e-05;7.571858342301579749e-11;-1.603588516970118338e-02;-3.318751819125464131e+00;-4.696464559182482457e-05;1.528359221287624902e-06;3.147454680486460200e-06;-1.490611747174408475e-04;-1.584993782656529682e-03;9.926367173868189120e-03;-1.716527762249467348e-03;2.465070052869583472e-03;3.014868019470540172e-04;1.089910142425376538e-03;-1.274037119498069256e-05;-1.515008325014327057e-05;6.044359131238102867e-01;3.374496401523277567e-01;4.493197889755405905e-01;1.074798676364832895e-01;-2.482066926435455567e-01;2.100659834167341311e-01;-1.341655951937331392e-01;-2.449447235715631471e-02;2.147402934385689854e-01;3.203300515263208248e-01;-9.223205978872023314e-01;1.274037119498069256e-05;1.515008325014327057e-05;-4.435913123810308889e-03;1.584993782656529682e-03;-9.926367173868189120e-03;1.716527762249467348e-03;-2.465070052869583472e-03;-3.014868019470540172e-04;-1.089910142425376538e-03;1.274037119498069256e-05;1.515008325014327057e-05;-4.435913123810308889e-03
2.050000000000002132e+01;-3.120459019518310728e-01;-4.694890787473122717e-01;-9.388379764807261441e-02;2.597173269388142192e-01;-1.932001442235276589e-01;1.376751281302084351e-01;1.799394847399500563e-02;-2.153828384415685526e-01;-2.923153741246062309e-01;9.315783234777201827e-01;-1.219814130817138745e-05;-1.422655170925580938e-05;6.043762788756693594e-01;4.004847915914992035e-03;4.034839483680340705e-03;-1.777644048441012621e-09;-1.747786760680090178e-09;4.752807825082585105e-03;4.782799392847930306e-03;-1.364751394198412415e-08;-1.361765665401325417e-08;1.658590027195960381e+00;1.658029057264084782e+00;-1.844741782799543932e-07;-4.390585314721582211e-07;1.581019526296375305e-05;5.415581077644228602e-11;2.810379314930744395e-05;7.263243387585167528e-11;-1.757532540812725350e-02;-3.316619707992755295e+00;-4.391386162402654636e-05;1.475229529166470926e-06;2.999153790805885247e-06;-2.299776082460291970e-04;-1.352524108471309106e-03;9.941407211839003999e-03;-1.612400250832465853e-03;2.187418732466916982e-03;-3.067409549611932462e-06;9.942963422444051069e-04;-1.219814130817138745e-05;-1.422655170925580938e-05;6.043762788756693594e-01;3.120459019518310728e-01;4.694890787473122717e-01;9.388379764807261441e-02;-2.597173269388142192e-01;1.932001442235276589e-01;-1.376751281302084351e-01;-1.799394847399500563e-02;2.153828384415685526e-01;2.923153741246062309e-01;-9.315783234777201827e-01;1.219814130817138745e-05;1.422655170925580938e-05;-4.376278875669381563e-03;1.352524108471309106e-03;-9.941407211839003999e-03;1.612400250832465853e-03;-2.187418732466916982e-03;3.067409549611932462e-06;-9.942963422444051069e-04;1.219814130817138745e-05;1.422655170925580938e-05;-4.376278875669381563e-03
2.060000000000002274e+01;-2.855370236825281460e-01;-4.879361423504727235e-01;-7.996126799916150607e-02;2.703026425651763875e-01;-1.756319638359167823e-01;1.406927464965229690e-01;1.147784887868964591e-02;-2.158286187549494084e-01;-2.640373118801721541e-01;9.399843425539285979e-01;-1.166882791062553786e-05;-1.334704112786796490e-05;6.042842786607508510e-01;4.210039413720859276e-03;4.238595503955829707e-03;-1.037197113778700878e-09;-1.008296801435341103e-09;5.202302498404579555e-03;5.230858588639547384e-03;-1.205732294413252295e-08;-1.202842263201859578e-08;1.657599678752004646e+00;1.656855481438491928e+00;-1.982358959864477068e-07;-4.345978415526438313e-07;1.457384410861708429e-05;5.134392813314222215e-11;2.642964803303636846e-05;6.961382595804246963e-11;-1.888182213596030848e-02;-3.314455793024233987e+00;-4.100337118389935889e-05;1.422694278542574945e-06;2.855606133465697378e-06;-3.051022707953321422e-04;-1.146177909814471985e-03;9.925613344215544753e-03;-1.517047449351563437e-03;1.942841555351515481e-03;-3.144804288321145780e-04;9.144526261416208168e-04;-1.166882791062553786e-05;-1.334704112786796490e-05;6.042842786607508510e-01;2.855370236825281460e-01;4.879361423504727235e-01;7.996126799916150607e-02;-2.703026425651763875e-01;1.756319638359167823e-01;-1.406927464965229690e-01;-1.147784887868964591e-02;2.158286187549494084e-01;2.640373118801721541e-01;-9.399843425539285979e-01;1.166882791062553786e-05;1.334704112786796490e-05;-4.284278660750873158e-03;1.146177909814471985e-03;-9.925613344215544753e-03;1.517047449351563437e-03;-1.942841555351515481e-03;3.144804288321145780e-04;-9.144526261416208168e-04;1.166882791062553786e-05;1.334704112786796490e-05;-4.284278660750873158e-03
2.070000000000002416e+01;-2.580175194186257182e-01;-5.045939684135902770e-01;-6.576204220047118798e-02;2.799235873143485764e-01;-1.574263023331184674e-01;1.432073194282204864e-01;4.952462553428986156e-03;-2.160772944684287988e-01;-2.355232562924427231e-01;9.475309344160037783e-01;-1.115278108704268186e-05;-1.251009437080098272e-05;6.041622292374995151e-01;4.367136018122532749e-03;4.394304280801653549e-03;-3.267895318815615185e-10;-2.988485609421102790e-10;5.583664323171952208e-03;5.610832585851075610e-03;-1.044293056495709619e-08;-1.041498959674833741e-08;1.656595989647898781e+00;1.655683593419112087e+00;-2.096336688091665210e-07;-4.266096905524601605e-07;1.340272510074597473e-05;4.863342805256810256e-11;2.482645580711119733e-05;6.666458828922737628e-11;-1.995595869150546681e-02;-3.312280219310370200e+00;-3.822906560984083236e-05;1.370845521024598394e-06;2.716823473815333477e-06;-3.740653538345517504e-04;-9.625930274485550164e-04;9.878564989258542539e-03;-1.428894659989465854e-03;1.732335596131673316e-03;-6.274405540146188454e-04;8.502877701604960592e-04;-1.115278108704268186e-05;-1.251009437080098272e-05;6.041622292374995151e-01;2.580175194186257182e-01;5.045939684135902770e-01;6.576204220047118798e-02;-2.799235873143485764e-01;1.574263023331184674e-01;-1.432073194282204864e-01;-4.952462553428986156e-03;2.160772944684287988e-01;2.355232562924427231e-01;-9.475309344160037783e-01;1.115278108704268186e-05;1.251009437080098272e-05;-4.162229237499537327e-03;9.625930274485550164e-04;-9.878564989258542539e-03;1.428894659989465854e-03;-1.732335596131673316e-03;6.274405540146188454e-04;-8.502877701604960592e-04;1.115278108704268186e-05;1.251009437080098272e-05;-4.162229237499537327e-03
2.080000000000002558e+01;-2.295856281362614881e-01;-5.194021490428940568e-01;-5.133690295565004891e-02;2.885447381512664111e-01;-1.386503260125074022e-01;1.452095998848108305e-01;-1.575941902030985036e-03;-2.161287463712697754e-01;-2.068007269845855978e-01;9.542113710901540813e-01;-1.065028528071084644e-05;-1.171425475561291145e-05;6.040125952795452058e-01;4.477267307293340132e-03;4.503095360669860658e-03;3.488845626373633139e-10;3.758668315966144627e-10;5.897055843209412021e-03;5.922883896585936885e-03;-8.819656243756934735e-09;-8.792673975307646276e-09;1.655588229062812999e+00;1.654523387660876477e+00;-2.186824132377070796e-07;-4.153368698915507060e-07;1.229443824415366682e-05;4.602272932594136803e-11;2.329250644554672054e-05;6.378635845028295065e-11;-2.080031929533737722e-02;-3.310112250742972329e+00;-3.558683488061261557e-05;1.319766052531671295e-06;2.582802639425406215e-06;-4.365694763428518144e-04;-7.983462079721725946e-04;9.800369158226795996e-03;-1.346393477929801186e-03;1.556127553221986481e-03;-9.367236394546285538e-04;8.013696289874416845e-04;-1.065028528071084644e-05;-1.171425475561291145e-05;6.040125952795452058e-01;2.295856281362614881e-01;5.194021490428940568e-01;5.133690295565004891e-02;-2.885447381512664111e-01;1.386503260125074022e-01;-1.452095998848108305e-01;1.575941902030985036e-03;2.161287463712697754e-01;2.068007269845855978e-01;-9.542113710901540813e-01;1.065028528071084644e-05;1.171425475561291145e-05;-4.012595279545227989e-03;7.983462079721725946e-04;-9.800369158226795996e-03;1.346393477929801186e-03;-1.556127553221986481e-03;9.367236394546285538e-04;-8.013696289874416845e-04;1.065028528071084644e-05;1.171425475561291145e-05;-4.012595279545227989e-03
2.090000000000002700e+01;-2.003429442418573903e-01;-5.323070971051473421e-01;-3.673746216127491554e-02;2.961344295599531717e-01;-1.193732393988248264e-01;1.466922556332890815e-01;-8.101126141781617856e-03;-2.159830719325183945e-01;-1.778973242142564692e-01;9.600199093931517380e-01;-1.016156363451844372e-05;-1.095807029268844591e-05;6.038379604047272586e-01;4.541915826318524557e-03;4.566451111352304131e-03;9.856849601970640155e-10;1.011712093161756669e-09;6.143225114854906389e-03;6.167760399888689432e-03;-7.202130908814529358e-09;-7.176103776250207010e-09;1.654585247091892253e+00;1.653384265125489971e+00;-2.254176937959918920e-07;-4.010399291552421905e-07;1.124662282661324299e-05;4.351019307786454198e-11;2.182605547264166850e-05;6.098057454889123178e-11;-2.141936483325205393e-02;-3.307970138675005334e+00;-3.307257380848728175e-05;1.269529821077634327e-06;2.453525900664730100e-06;-4.923887652995839748e-04;-6.500285200177202682e-04;9.691645710411256331e-03;-1.268054536558926859e-03;1.413708302431482267e-03;-1.237311881726141372e-03;7.669529379971673499e-04;-1.016156363451844372e-05;-1.095807029268844591e-05;6.038379604047272586e-01;2.003429442418573903e-01;5.323070971051473421e-01;3.673746216127491554e-02;-2.961344295599531717e-01;1.193732393988248264e-01;-1.466922556332890815e-01;8.101126141781617856e-03;2.159830719325183945e-01;1.778973242142564692e-01;-9.600199093931517380e-01;1.016156363451844372e-05;1.095807029268844591e-05;-3.837960404727280839e-03;6.500285200177202682e-04;-9.691645710411256331e-03;1.268054536558926859e-03;-1.413708302431482267e-03;1.237311881726141372e-03;-7.669529379971673499e-04;1.016156363451844372e-05;1.095807029268844591e-05;-3.837960404727280839e-03
2.100000000000002842e+01;-1.703940361198500730e-01;-5.432622363880649230e-01;-2.201596822939802869e-02;3.026648647667996572e-01;-9.966601102719799266e-02;1.476498918186300024e-01;-1.461689125385496647e-02;-2.156405807031920863e-01;-1.488406838614950711e-01;9.649517797650334350e-01;-9.686782206027893838e-06;-1.024009783632174355e-05;6.036409985719978222e-01;4.562885754159889083e-03;4.586175393131640583e-03;1.580034646233534830e-09;1.605113063943182218e-09;6.323469340540435225e-03;6.346758979512190195e-03;-5.604194551467908163e-09;-5.579116133340963459e-09;1.653595415272771874e+00;1.652274977582987248e+00;-2.298943534602279573e-07;-3.839938222021644042e-07;1.025695876133559702e-05;4.109412486500249577e-11;2.042532892511849115e-05;5.824846810479061350e-11;-2.181929746550712729e-02;-3.305871006743934970e+00;-3.068218834386111877e-05;1.220202361132758408e-06;2.328961389333602736e-06;-5.413673080747472000e-04;-5.143165461798382410e-04;9.553501248179885330e-03;-1.192477176025656671e-03;1.303882624318908334e-03;-1.524501929173846526e-03;7.460129201603826754e-04;-9.686782206027893838e-06;-1.024009783632174355e-05;6.036409985719978222e-01;1.703940361198500730e-01;5.432622363880649230e-01;2.201596822939802869e-02;-3.026648647667996572e-01;9.966601102719799266e-02;-1.476498918186300024e-01;1.461689125385496647e-02;2.156405807031920863e-01;1.488406838614950711e-01;-9.649517797650334350e-01;9.686782206027893838e-06;1.024009783632174355e-05;-3.640998571997844380e-03;5.143165461798382410e-04;-9.553501248179885330e-03;1.192477176025656671e-03;-1.303882624318908334e-03;1.524501929173846526e-03;-7.460129201603826754e-04;9.686782206027893838e-06;1.024009783632174355e-05;-3.640998571997844380e-03
2.110000000000002984e+01;-1.398460544203539158e-01;-5.522281640914123990e-01;-7.225111569988435997e-03;3.081122096955177248e-01;-7.960109451041808004e-02;1.480790652090282766e-01;-2.111708621857830148e-02;-2.151017892348410510e-01;-1.196584351210850522e-01;9.690031722558911653e-01;-9.226054045019686437e-06;-9.558907135181457558e-06;6.034244460974409474e-01;4.542270215588111761e-03;4.564360875499662296e-03;2.128923610647901084e-09;2.153062483064963792e-09;6.439595265052978912e-03;6.461685924964534651e-03;-4.038808121927312148e-09;-4.014669249759299873e-09;1.652626574672530380e+00;1.651203580885431954e+00;-2.321850063290947790e-07;-3.644845884446665277e-07;9.323167872054255294e-06;3.877277720267568321e-11;1.908852840064794460e-05;5.559106049156691334e-11;-2.200791605259656142e-02;-3.303830752227557177e+00;-2.841160190886450612e-05;1.171841245237248164e-06;2.209063577267994516e-06;-5.834170260036186662e-04;-3.880379289768753903e-04;9.387492822951370997e-03;-1.118375508665512934e-03;1.224832156147381834e-03;-1.794000297596631821e-03;7.372836066925070320e-04;-9.226054045019686437e-06;-9.558907135181457558e-06;6.034244460974409474e-01;1.398460544203539158e-01;5.522281640914123990e-01;7.225111569988435997e-03;-3.081122096955177248e-01;7.960109451041808004e-02;-1.480790652090282766e-01;2.111708621857830148e-02;2.151017892348410510e-01;1.196584351210850522e-01;-9.690031722558911653e-01;9.226054045019686437e-06;9.558907135181457558e-06;-3.424446097440969616e-03;3.880379289768753903e-04;-9.387492822951370997e-03;1.118375508665512934e-03;-1.224832156147381834e-03;1.794000297596631821e-03;-7.372836066925070320e-04;9.226054045019686437e-06;9.558907135181457558e-06;-3.424446097440969616e-03
2.120000000000003126e+01;-1.088083318155546458e-01;-5.591727852507510921e-01;7.582170940810381912e-03;3.124566696332891080e-01;-5.925214635438043331e-02;1.479782902558122726e-01;-2.759561562721377440e-02;-2.143674156091130989e-01;-9.037816107204908744e-02;9.721712200659200498e-01;-8.779443125599729620e-06;-8.913084762904603916e-06;6.031910745209271285e-01;4.482417645193327409e-03;4.503355406900016837e-03;2.629906550707162295e-09;2.653117674734158749e-09;6.493876914067739890e-03;6.514814675774422380e-03;-2.517979157224789198e-09;-2.494768032607085698e-09;1.651685991676017595e+00;1.650177397224361409e+00;-2.323784159577678819e-07;-3.428060704944347523e-07;8.443015076814666488e-06;3.654435374227130098e-11;1.781383614801361083e-05;5.300916122109728046e-11;-2.199446437165847312e-02;-3.301863964084865266e+00;-2.625676167131331187e-05;1.124496552766975817e-06;2.093773849556261439e-06;-6.185150221825475025e-04;-2.682300552809546712e-04;9.195582804098267893e-03;-1.044600466897110946e-03;1.174189403050196479e-03;-2.042004491545179601e-03;7.392997245944110674e-04;-8.779443125599729620e-06;-8.913084762904603916e-06;6.031910745209271285e-01;1.088083318155546458e-01;5.591727852507510921e-01;-7.582170940810381912e-03;-3.124566696332891080e-01;5.925214635438043331e-02;-1.479782902558122726e-01;2.759561562721377440e-02;2.143674156091130989e-01;9.037816107204908744e-02;-9.721712200659200498e-01;8.779443125599729620e-06;8.913084762904603916e-06;-3.191074520927150715e-03;2.682300552809546712e-04;-9.195582804098267893e-03;1.044600466897110946e-03;-1.174189403050196479e-03;2.042004491545179601e-03;-7.392997245944110674e-04;8.779443125599729620e-06;8.913084762904603916e-06;-3.191074520927150715e-03
2.130000000000003268e+01;-7.739197594986599316e-02;-5.640714188393112227e-01;2.235289169702581527e-02;3.156825487023258159e-01;-3.869374192635378906e-02;1.473480371540240863e-01;-3.404644665489967026e-02;-2.134383736716165270e-01;-6.102736224276467114e-02;9.744539810438874738e-01;-8.346968123940868493e-06;-8.301237897685956893e-06;6.029436645337090672e-01;4.385897595268120099e-03;4.405727829428596892e-03;3.081094592935275769e-09;3.103392268700631144e-09;6.489011248946084491e-03;6.508841483106565622e-03;-1.052700701802213049e-09;-1.030403025352292926e-09;1.650780321517391735e+00;1.649202986277134908e+00;-2.305778198304422655e-07;-3.192567612884944633e-07;7.614309480265262522e-06;3.440701305573938639e-11;1.659942011749439012e-05;5.050336954569477861e-11;-2.178947405536623555e-02;-3.299983857629107398e+00;-2.421364468737705050e-05;1.078211344904716496e-06;1.983021186280266995e-06;-6.467004595119840715e-04;-1.521908880735139968e-04;8.980086401273901231e-03;-9.701575352670348262e-04;1.149120493684041566e-03;-2.265268663849365205e-03;7.504409805528799993e-04;-8.346968123940868493e-06;-8.301237897685956893e-06;6.029436645337090672e-01;7.739197594986599316e-02;5.640714188393112227e-01;-2.235289169702581527e-02;-3.156825487023258159e-01;3.869374192635378906e-02;-1.473480371540240863e-01;3.404644665489967026e-02;2.134383736716165270e-01;6.102736224276467114e-02;-9.744539810438874738e-01;8.346968123940868493e-06;8.301237897685956893e-06;-2.943664533709089426e-03;1.521908880735139968e-04;-8.980086401273901231e-03;9.701575352670348262e-04;-1.149120493684041566e-03;2.265268663849365205e-03;-7.504409805528799993e-04;8.346968123940868493e-06;8.301237897685956893e-06;-2.943664533709089426e-03
2.140000000000003411e+01;-4.570945729422223186e-02;-5.669068754305345292e-01;3.703420751485494988e-02;3.177782923341135324e-01;-1.800109091110643073e-02;1.461907221293745618e-01;-4.046361529327363593e-02;-2.123157670606139469e-01;-3.163342323736369893e-02;9.758504175482771714e-01;-7.928606037066004592e-06;-7.721997914766848346e-06;6.026849811548533609e-01;4.255466360065194090e-03;4.274233611160934906e-03;3.481141663888355396e-09;3.502542525594859661e-09;6.428072298460906116e-03;6.446839549556650402e-03;3.470964627033573183e-10;3.684973246015048037e-10;1.649915579503033580e+00;1.648286125049235995e+00;-2.268991610226119953e-07;-2.941367413166734273e-07;6.834905353503756567e-06;3.235887338559455368e-11;1.544343892602741526e-05;4.807407808639038484e-11;-2.140460411996571166e-02;-3.298202225588171999e+00;-2.227826384657970188e-05;1.033022142878274867e-06;1.876722969488034930e-06;-6.680710268453793343e-04;-3.752119040310863962e-05;8.743613425581053811e-03;-8.942199852145088501e-04;1.146414282945207308e-03;-2.461153082865093905e-03;7.689775776305862731e-04;-7.928606037066004592e-06;-7.721997914766848346e-06;6.026849811548533609e-01;4.570945729422223186e-02;5.669068754305345292e-01;-3.703420751485494988e-02;-3.177782923341135324e-01;1.800109091110643073e-02;-1.461907221293745618e-01;4.046361529327363593e-02;2.123157670606139469e-01;3.163342323736369893e-02;-9.758504175482771714e-01;7.928606037066004592e-06;7.721997914766848346e-06;-2.684981154853383067e-03;3.752119040310863962e-05;-8.743613425581053811e-03;8.942199852145088501e-04;-1.146414282945207308e-03;2.461153082865093905e-03;-7.689775776305862731e-04;7.928606037066004592e-06;7.721997914766848346e-06;-2.684981154853383067e-03
2.150000000000003553e+01;-1.387419359052732143e-02;-5.676695064335037788e-01;5.157361343564918765e-02;3.187365130343015052e-01;2.750246487785847765e-03;1.445106902105605384e-01;-4.684123185873834139e-02;-2.110008831170289423e-01;-2.223582438440233761e-03;9.763603750680018845e-01;-7.524295638399148775e-06;-7.174023749862168487e-06;6.024177503212594376e-01;4.094032765949316179e-03;4.111780645683329495e-03;3.829227860222799858e-09;3.849750690519884504e-09;6.314464308540233828e-03;6.332212188274251481e-03;1.672576751670912722e-09;1.693099582873641026e-09;1.649097119787502841e+00;1.647431796130559123e+00;-2.214693254745256684e-07;-2.677448072065153223e-07;6.102703008088428478e-06;3.039801695147826911e-11;1.434404667753198754e-05;4.572147872283241001e-11;-2.085247886379224327e-02;-3.296529405132194945e+00;-2.044667356612474114e-05;9.889594015178147264e-07;1.774785921118617223e-06;-6.827790521496679421e-04;7.784237252063050394e-05;8.489005926560322379e-03;-8.161375458908548541e-04;1.162575386020547885e-03;-2.627657105854935317e-03;7.931158365861168402e-04;-7.524295638399148775e-06;-7.174023749862168487e-06;6.024177503212594376e-01;1.387419359052732143e-02;5.676695064335037788e-01;-5.157361343564918765e-02;-3.187365130343015052e-01;-2.750246487785847765e-03;-1.445106902105605384e-01;4.684123185873834139e-02;2.110008831170289423e-01;2.223582438440233761e-03;-9.763603750680018845e-01;7.524295638399148775e-06;7.174023749862168487e-06;-2.417750321259459767e-03;-7.784237252063050394e-05;-8.489005926560322379e-03;8.161375458908548541e-04;-1.162575386020547885e-03;2.627657105854935317e-03;-7.931158365861168402e-04;7.524295638399148775e-06;7.174023749862168487e-06;-2.417750321259459767e-03
2.160000000000003695e+01;1.799986746050489389e-02;-5.663572250350765724e-01;6.591913444250692422e-02;3.185539998041538312e-01;2.348464142756739176e-02;1.423141907728362188e-01;-5.317348580199554586e-02;-2.094951867570577497e-01;2.717509524663951764e-02;9.759845599862870813e-01;-7.133940768644802218e-06;-6.656004989377167343e-06;6.021446370324540220e-01;3.904624451308374121e-03;3.921395542660156656e-03;4.125036597509060364e-09;4.144702106663114592e-09;6.151874425832726603e-03;6.168645517184507404e-03;2.916022185697849001e-09;2.935687694149250108e-09;1.648329621485641105e+00;1.646644184004748102e+00;-2.144243411733433415e-07;-2.403757421962067103e-07;5.415649571246179760e-06;2.852249410042196946e-11;1.329939759213013882e-05;4.344557065671334272e-11;-2.014652581553718139e-02;-3.294974260290472579e+00;-1.871497519531156189e-05;9.460479717368883590e-07;1.677107168627329711e-06;-6.910273217035634019e-04;1.956035273288532494e-04;8.219273351498745939e-03;-7.354405542908670768e-04;1.193918770377222494e-03;-2.763435767321555103e-03;8.210428547314740921e-04;-7.133940768644802218e-06;-6.656004989377167343e-06;6.021446370324540220e-01;-1.799986746050489389e-02;5.663572250350765724e-01;-6.591913444250692422e-02;-3.185539998041538312e-01;-2.348464142756739176e-02;-1.423141907728362188e-01;5.317348580199554586e-02;2.094951867570577497e-01;-2.717509524663951764e-02;-9.759845599862870813e-01;7.133940768644802218e-06;6.656004989377167343e-06;-2.144637032454044245e-03;-1.956035273288532494e-04;-8.219273351498745939e-03;7.354405542908670768e-04;-1.193918770377222494e-03;2.763435767321555103e-03;-8.210428547314740921e-04;7.133940768644802218e-06;6.656004989377167343e-06;-2.144637032454044245e-03
2.170000000000003837e+01;4.979866565482657381e-02;-5.629754990956060690e-01;8.001951438276698469e-02;3.172317116496354283e-01;4.412667529991283477e-02;1.396093461594690166e-01;-5.945464985312193945e-02;-2.078003143825142840e-01;5.653574267273286241e-02;9.747245168527431947e-01;-6.757413462676561434e-06;-6.166664644108720745e-06;6.018682251677400785e-01;3.690354932298175149e-03;3.706190705459313194e-03;4.368729956624039239e-09;4.387560548689260214e-09;5.944225400903924671e-03;5.960061174065063583e-03;4.070840884003216435e-09;4.089671475358493933e-09;1.647617081833972152e+00;1.645926678982517988e+00;-2.059076190991723256e-07;-2.123178148456523855e-07;4.771739660316408167e-06;2.673032747331901735e-11;1.230765041504226370e-05;4.124616953550400901e-11;-1.930081529592361095e-02;-3.293544179041924203e+00;-1.707932209886166164e-05;9.043075486660550689e-07;1.583575433054709540e-06;-6.930646636719717257e-04;3.170921240285215492e-04;7.937526843381559338e-03;-6.518397306313067352e-04;1.236663630035994554e-03;-2.867800473724965715e-03;8.509692186384754109e-04;-6.757413462676561434e-06;-6.166664644108720745e-06;6.018682251677400785e-01;-4.979866565482657381e-02;5.629754990956060690e-01;-8.001951438276698469e-02;-3.172317116496354283e-01;-4.412667529991283477e-02;-1.396093461594690166e-01;5.945464985312193945e-02;2.078003143825142840e-01;-5.653574267273286241e-02;-9.747245168527431947e-01;6.757413462676561434e-06;6.166664644108720745e-06;-1.868225167740100723e-03;-3.170921240285215492e-04;-7.937526843381559338e-03;6.518397306313067352e-04;-1.236663630035994554e-03;2.867800473724965715e-03;-8.509692186384754109e-04;6.757413462676561434e-06;6.166664644108720745e-06;-1.868225167740100723e-03
2.180000000000003979e+01;8.140844431638311063e-02;-5.575373163494231621e-01;9.382440142014550344e-02;3.147747556618289422e-01;6.460141459984977685e-02;1.364061137026156001e-01;-6.567908354401033599e-02;-2.059180678970616851e-01;8.583171189429462944e-02;9.725826055053909958e-01;-6.394556913763919982e-06;-5.704761564661965473e-06;6.015909990699421783e-01;3.454391721275716035e-03;3.469332462485844211e-03;4.560920134032076969e-09;4.578939647206309772e-09;5.695628763249045018e-03;5.710569504459169290e-03;5.131565130765395919e-09;5.149584644477750243e-09;1.646962816053942902e+00;1.645281888272463799e+00;-1.960681873737963502e-07;-1.838504583756165642e-07;4.169015988499571770e-06;2.501951484616725284e-11;1.136697256120323927e-05;3.912291843157381452e-11;-1.832990303046021924e-02;-3.292245084245052578e+00;-1.553592440726953171e-05;8.637530963160097777e-07;1.494072319061325906e-06;-6.891813530475465743e-04;4.432591259793949856e-04;7.646914227097401096e-03;-5.652218182922580381e-04;1.287024413363091480e-03;-2.940704643053640432e-03;8.811688891146030045e-04;-6.394556913763919982e-06;-5.704761564661965473e-06;6.015909990699421783e-01;-8.140844431638311063e-02;5.575373163494231621e-01;-9.382440142014550344e-02;-3.147747556618289422e-01;-6.460141459984977685e-02;-1.364061137026156001e-01;6.567908354401033599e-02;2.059180678970616851e-01;-8.583171189429462944e-02;-9.725826055053909958e-01;6.394556913763919982e-06;5.704761564661965473e-06;-1.590999069942200528e-03;-4.432591259793949856e-04;-7.646914227097401096e-03;5.652218182922580381e-04;-1.287024413363091480e-03;2.940704643053640432e-03;-8.811688891146030045e-04;6.394556913763919982e-06;5.704761564661965473e-06;-1.590999069942200528e-03
2.190000000000004121e+01;1.127161633873126206e-01;-5.500631223567314931e-01;1.072845293729265126e-01;3.111923501929931279e-01;8.483468087899131982e-02;1.327162414746664021e-01;-7.184123615640081173e-02;-2.038504088888733190e-01;1.150365929059277148e-01;9.695619783572142492e-01;-6.045188280170954963e-06;-5.269092463459519989e-06;6.013153269671955847e-01;3.199925734750486313e-03;3.214010488893298025e-03;4.702638450787834659e-09;4.719871875593590118e-09;5.410338883656634623e-03;5.424423637799446335e-03;6.093838845681400622e-09;6.111072270275729543e-09;1.646369463518168708e+00;1.644711653656489414e+00;-1.850590218724923618e-07;-1.552422043402365981e-07;3.605569895488337789e-06;2.338803222522540038e-11;1.047554399360455424e-05;3.707529898048663162e-11;-1.724867711767841955e-02;-3.291081457475884431e+00;-1.408105342576168642e-05;8.243952493019353972e-07;1.408473690938684669e-06;-6.797043929140655916e-04;5.746804755298318135e-04;7.350557134143564930e-03;-4.756414100411249235e-04;1.341297064544055839e-03;-2.982715432967700253e-03;9.100154938091187251e-04;-6.045188280170954963e-06;-5.269092463459519989e-06;6.013153269671955847e-01;-1.127161633873126206e-01;5.500631223567314931e-01;-1.072845293729265126e-01;-3.111923501929931279e-01;-8.483468087899131982e-02;-1.327162414746664021e-01;7.184123615640081173e-02;2.038504088888733190e-01;-1.150365929059277148e-01;-9.695619783572142492e-01;6.045188280170954963e-06;5.269092463459519989e-06;-1.315326967195606933e-03;-5.746804755298318135e-04;-7.350557134143564930e-03;4.756414100411249235e-04;-1.341297064544055839e-03;2.982715432967700253e-03;-9.100154938091187251e-04;6.045188280170954963e-06;5.269092463459519989e-06;-1.315326967195606933e-03
2.200000000000004263e+01;1.436099081140181366e-01;-5.405807317403867884e-01;1.203518943279879017e-01;3.064977736819472498e-01;1.047533149573578320e-01;1.285532181057573442e-01;-7.793564914894821061e-02;-2.015994530321799094e-01;1.441242298699029478e-01;9.656665581313590430e-01;-5.709101338191782327e-06;-4.858493513405599843e-06;6.010434462822443757e-01;2.930142197449242883e-03;2.943408725018763130e-03;4.795302088755427958e-09;4.811775286806133244e-09;5.092708300975216582e-03;5.105974828544736395e-03;6.954395587660857609e-09;6.970868785691834638e-09;1.645838999778920231e+00;1.644217075201275913e+00;-1.730354049177481517e-07;-1.267488183443510742e-07;3.079541826915458187e-06;2.183383595522822079e-11;9.631560812604596841e-06;3.510264336415352827e-11;-1.607221051964621145e-02;-3.290056374764419367e+00;-1.271104570304073489e-05;7.862406860258074842e-07;1.326651109632200759e-06;-6.649927244446185437e-04;7.115692694971142984e-04;7.051491588478397965e-03;-3.833093523993719165e-04;1.395938762257520338e-03;-2.994972960074573920e-03;9.360143906639861733e-04;-5.709101338191782327e-06;-4.858493513405599843e-06;6.010434462822443757e-01;-1.436099081140181366e-01;5.405807317403867884e-01;-1.203518943279879017e-01;-3.064977736819472498e-01;-1.047533149573578320e-01;-1.285532181057573442e-01;7.793564914894821061e-02;2.015994530321799094e-01;-1.441242298699029478e-01;-9.656665581313590430e-01;5.709101338191782327e-06;4.858493513405599843e-06;-1.043446282244397949e-03;-7.115692694971142984e-04;-7.051491588478397965e-03;3.833093523993719165e-04;-1.395938762257520338e-03;2.994972960074573920e-03;-9.360143906639861733e-04;5.709101338191782327e-06;4.858493513405599843e-06;-1.043446282244397949e-03
2.210000000000004405e+01;1.739792919225084389e-01;-5.291252133195092355e-01;1.329799259540639378e-01;3.007082997015761427e-01;1.242854346494200179e-01;1.239322170035346421e-01;-8.395695812080994358e-02;-1.991674647517702179e-01;1.730687350405164804e-01;9.609010162961263424e-01;-5.386068987946231761e-06;-4.471841501466628536e-06;6.007774508577479189e-01;2.648193219054580973e-03;2.660677967781817106e-03;4.840681390138768301e-09;4.856420790445556774e-09;4.747144650659557499e-03;4.759629399386790596e-03;7.711025795632913502e-09;7.726765196341911103e-09;1.645372753985378633e+00;1.643798540411675280e+00;-1.601533776437755687e-07;-9.861169106767441262e-08;2.589121777461245889e-06;2.035486422478822115e-11;8.833238555271123146e-06;3.320414639350418455e-11;-1.481562010198957287e-02;-3.289171553162122841e+00;-1.142230677372174979e-05;7.492924714233251219e-07;1.248473298783383829e-06;-6.454324150876045163e-04;8.537955193544666255e-04;6.752613225138981434e-03;-2.885781769929318674e-04;1.447639688939739155e-03;-2.979138622297594630e-03;9.578300002831274806e-04;-5.386068987946231761e-06;-4.471841501466628536e-06;6.007774508577479189e-01;-1.739792919225084389e-01;5.291252133195092355e-01;-1.329799259540639378e-01;-3.007082997015761427e-01;-1.242854346494200179e-01;-1.239322170035346421e-01;8.395695812080994358e-02;1.991674647517702179e-01;-1.730687350405164804e-01;-9.609010162961263424e-01;5.386068987946231761e-06;4.471841501466628536e-06;-7.774508577479410931e-04;-8.537955193544666255e-04;-6.752613225138981434e-03;2.885781769929318674e-04;-1.447639688939739155e-03;2.979138622297594630e-03;-9.578300002831274806e-04;5.386068987946231761e-06;4.471841501466628536e-06;-7.774508577479410931e-04
2.220000000000004547e+01;2.037158521342457007e-01;-5.157387498224698108e-01;1.451236529711176226e-01;2.938451188112291002e-01;1.433606853361233113e-01;1.188700353080310163e-01;-8.989989437210510470e-02;-1.965568521859685502e-01;2.018445006162180311e-01;9.552707524160977126e-01;-5.075845618856764356e-06;-4.108054526007694556e-06;6.005192801063155006e-01;2.357172190880758942e-03;2.368910282033155189e-03;4.840862745071617604e-09;4.855895054486495528e-09;4.378069492257302686e-03;4.389807583409698934e-03;8.362539479635978609e-09;8.377571788588809985e-09;1.644971431192164824e+00;1.643455758216132212e+00;-1.465682813427572616e-07;-7.105644764022644323e-08;2.132549710543001087e-06;1.894903800190594072e-11;8.078815206982054177e-06;3.137887750340949051e-11;-1.349393311171184773e-02;-3.288427407033025940e+00;-1.021131458960954974e-05;7.135503679919461909e-07;1.173807612008664902e-06;-6.214318710359156839e-04;1.000912637632217494e-03;6.456628143819531651e-03;-1.919250510364900464e-04;1.493385632540034091e-03;-2.937334294718707550e-03;9.743080434203299500e-04;-5.075845618856764356e-06;-4.108054526007694556e-06;6.005192801063155006e-01;-2.037158521342457007e-01;5.157387498224698108e-01;-1.451236529711176226e-01;-2.938451188112291002e-01;-1.433606853361233113e-01;-1.188700353080310163e-01;8.989989437210510470e-02;1.965568521859685502e-01;-2.018445006162180311e-01;-9.552707524160977126e-01;5.075845618856764356e-06;4.108054526007694556e-06;-5.192801063155227936e-04;-1.000912637632217494e-03;-6.456628143819531651e-03;1.919250510364900464e-04;-1.493385632540034091e-03;2.937334294718707550e-03;-9.743080434203299500e-04;5.075845618856764356e-06;4.108054526007694556e-06;-5.192801063155227936e-04
2.230000000000004690e+01;2.327134372321754130e-01;-5.004704729250801787e-01;1.567398622656940577e-01;2.859332477988932864e-01;1.619104827845210537e-01;1.133850279083459534e-01;-9.575928612332433587e-02;-1.937701624750631235e-01;2.304262087664987746e-01;9.487818745997611547e-01;-4.778169342214757804e-06;-3.766092235924459942e-06;6.002707100755507730e-01;2.060090121395696978e-03;2.071115350478475343e-03;4.798212644658713772e-09;4.812564552619783548e-09;3.989879293122654616e-03;4.000904522205435583e-03;8.908720272830904450e-09;8.923072180963179106e-09;1.644635139046042971e+00;1.643187797167247277e+00;-1.324334015704882085e-07;-4.429180177745761126e-08;1.708115953042604866e-06;1.761426203766642130e-11;7.366553942824978661e-06;2.962579201079261266e-11;-1.212196184463261092e-02;-3.287823112938493608e+00;-9.074622655813534516e-06;6.790111173902880780e-07;1.102521473087100714e-06;-5.934171165282442484e-04;1.152189686131399604e-03;6.166010216875017491e-03;-9.393276858818411235e-05;1.530510502087578661e-03;-2.872074276579844598e-03;9.844924576592195553e-04;-4.778169342214757804e-06;-3.766092235924459942e-06;6.002707100755507730e-01;-2.327134372321754130e-01;5.004704729250801787e-01;-1.567398622656940577e-01;-2.859332477988932864e-01;-1.619104827845210537e-01;-1.133850279083459534e-01;9.575928612332433587e-02;1.937701624750631235e-01;-2.304262087664987746e-01;-9.487818745997611547e-01;4.778169342214757804e-06;3.766092235924459942e-06;-2.707100755507951817e-04;-1.152189686131399604e-03;-6.166010216875017491e-03;9.393276858818411235e-05;-1.530510502087578661e-03;2.872074276579844598e-03;-9.844924576592195553e-04;4.778169342214757804e-06;3.766092235924459942e-06;-2.707100755507951817e-04
2.240000000000004832e+01;2.608685844449252222e-01;-4.833762744164629699e-01;1.677872511743900563e-01;2.770014268936004109e-01;1.798682476794786211e-01;1.074970368394085746e-01;-1.015300594564104431e-01;-1.908100773937409789e-01;2.587888400916570353e-01;9.414411811875381675e-01;-4.492764097122830885e-06;-3.444955619008194721e-06;6.000333464013681839e-01;1.759854002617685298e-03;1.770198853833065619e-03;4.715342931536042135e-09;4.729040841400934238e-09;3.586908786458966290e-03;3.597253637674349431e-03;9.350272071337172751e-09;9.363969980912457341e-09;1.644363418329635618e+00;1.642993127241755502e+00;-1.178986979902089663e-07;-1.850862684879119614e-08;1.314161591770381082e-06;1.634842480669984214e-11;6.694745598317161386e-06;2.794374234248015879e-11;-1.071418712195824213e-02;-3.287356681978716111e+00;-8.008862897920392853e-06;6.456686893475093945e-07;1.034483751747227939e-06;-5.618271787545536800e-04;1.306648343798177958e-03;5.882965480287660753e-03;4.730679934505932493e-06;1.556738121390344176e-03;-2.786191924433994993e-03;9.876369017638997327e-04;-4.492764097122830885e-06;-3.444955619008194721e-06;6.000333464013681839e-01;-2.608685844449252222e-01;4.833762744164629699e-01;-1.677872511743900563e-01;-2.770014268936004109e-01;-1.798682476794786211e-01;-1.074970368394085746e-01;1.015300594564104431e-01;1.908100773937409789e-01;-2.587888400916570353e-01;-9.414411811875381675e-01;4.492764097122830885e-06;3.444955619008194721e-06;-3.334640136820610223e-05;-1.306648343798177958e-03;-5.882965480287660753e-03;-4.730679934505932493e-06;-1.556738121390344176e-03;2.786191924433994993e-03;-9.876369017638997327e-04;4.492764097122830885e-06;3.444955619008194721e-06;-3.334640136820610223e-05
2.250000000000004974e+01;2.880808864747627651e-01;-4.645185943458167710e-01;1.782265724889146585e-01;2.670820055189609410e-01;1.971696313872073891e-01;1.012273163671188192e-01;-1.072072390398420283e-01;-1.876794093379147987e-01;2.869076807799133544e-01;9.332561437877154864e-01;-4.219341637949609210e-06;-3.143686359398059569e-06;5.998086191073345175e-01;1.459247273887307687e-03;1.468942947450323049e-03;4.595072465546572467e-09;4.608142226717552093e-09;3.173396883863183367e-03;3.183092557426199162e-03;9.688764290710899938e-09;9.701834052066241579e-09;1.644155276839930346e+00;1.642869664632447213e+00;-1.031096729337742855e-07;6.120744188988161606e-09;9.490788625404770332e-07;1.514939875759916060e-11;6.061710899287696183e-06;2.633148812683410806e-11;-9.284651068813978489e-03;-3.287025038461306448e+00;-7.010748280941288519e-06;6.135145025589419193e-07;9.695660493254376622e-07;-5.271096133191710553e-04;1.463103502549134571e-03;5.609404041851728806e-03;1.033334197758362105e-04;1.570212944980886594e-03;-2.682762915955677618e-03;9.832108842517395253e-04;-4.219341637949609210e-06;-3.143686359398059569e-06;5.998086191073345175e-01;-2.880808864747627651e-01;4.645185943458167710e-01;-1.782265724889146585e-01;-2.670820055189609410e-01;-1.971696313872073891e-01;-1.012273163671188192e-01;1.072072390398420283e-01;1.876794093379147987e-01;-2.869076807799133544e-01;-9.332561437877154864e-01;4.219341637949609210e-06;3.143686359398059569e-06;1.913808926654603226e-04;-1.463103502549134571e-03;-5.609404041851728806e-03;-1.033334197758362105e-04;-1.570212944980886594e-03;2.682762915955677618e-03;-9.832108842517395253e-04;4.219341637949609210e-06;3.143686359398059569e-06;1.913808926654603226e-04
2.260000000000005116e+01;3.142533462513500409e-01;-4.439661870488864626e-01;1.880207717665058342e-01;2.562108171454022254e-01;2.137527325178941173e-01;9.459845405926979589e-02;-1.127859486987128346e-01;-1.843810976685213709e-01;3.147583287281482400e-01;9.242348917320453161e-01;-3.957603409496792447e-06;-2.861365792548192776e-06;5.995977791938105206e-01;1.160912425771162956e-03;1.169988876900793793e-03;4.440393373287369327e-09;4.452860050578401372e-09;2.753455286218641808e-03;2.762531737348275247e-03;9.926568875842269661e-09;9.939035553638321939e-09;1.644009226084489184e+00;1.642814818939153598e+00;-8.820632508570417356e-08;2.944301654004474119e-08;6.113115342661810486e-07;1.401504051605587973e-11;5.465802468023064171e-06;2.478770545122641582e-11;-7.846859567381021805e-03;-3.286824103786951667e+00;-6.077075199543277768e-06;5.825376193310337297e-07;9.076438662954273984e-07;-4.897162013461908714e-04;1.620206377316024682e-03;5.346919747866163419e-03;2.011013548668116879e-04;1.569519610828407075e-03;-2.565027053813673241e-03;9.709006720003965363e-04;-3.957603409496792447e-06;-2.861365792548192776e-06;5.995977791938105206e-01;-3.142533462513500409e-01;4.439661870488864626e-01;-1.880207717665058342e-01;-2.562108171454022254e-01;-2.137527325178941173e-01;-9.459845405926979589e-02;1.127859486987128346e-01;1.843810976685213709e-01;-3.147583287281482400e-01;-9.242348917320453161e-01;3.957603409496792447e-06;2.861365792548192776e-06;4.022208061894572140e-04;-1.620206377316024682e-03;-5.346919747866163419e-03;-2.011013548668116879e-04;-1.569519610828407075e-03;2.565027053813673241e-03;-9.709006720003965363e-04;3.957603409496792447e-06;2.861365792548192776e-06;4.022208061894572140e-04
2.270000000000005258e+01;3.392927186483211122e-01;-4.217938659941860013e-01;1.971351165586523457e-01;2.444270437829836329e-01;2.295583038944024046e-01;8.763428812847208482e-02;-1.182614118885882970e-01;-1.809182054075166857e-01;3.423166988900500085e-01;9.143861979881696689e-01;-3.707242315751721123e-06;-2.597113495475332039e-06;5.994018969482296511e-01;8.673357649172092195e-04;8.758217530257629904e-04;4.254434223250498387e-09;4.266321891159999369e-09;2.331039902389982644e-03;2.339525890498534572e-03;1.006679771368196780e-08;1.007868538181311514e-08;1.643923320288785739e+00;1.642825542185681220e+00;-7.332224169148525986e-08;5.132421970303406780e-08;2.993158935980483409e-07;-2.639907980437453429e-11;4.905406623795391534e-06;2.331115753869414951e-11;-6.413694644592279892e-03;-3.286748884472488808e+00;-5.204725605315705205e-06;5.527249223952000591e-07;8.485976220884970146e-07;-4.500988454871346356e-04;1.776489020900495763e-03;5.096777662222051752e-03;2.972396723881221003e-04;1.553691499940973442e-03;-2.436310443169525941e-03;9.506052430870437497e-04;-3.707242315751721123e-06;-2.597113495475332039e-06;5.994018969482296511e-01;-3.392927186483211122e-01;4.217938659941860013e-01;-1.971351165586523457e-01;-2.444270437829836329e-01;-2.295583038944024046e-01;-8.763428812847208482e-02;1.182614118885882970e-01;1.809182054075166857e-01;-3.423166988900500085e-01;-9.143861979881696689e-01;3.707242315751721123e-06;2.597113495475332039e-06;5.981030517703267435e-04;-1.776489020900495763e-03;-5.096777662222051752e-03;-2.972396723881221003e-04;-1.553691499940973442e-03;2.436310443169525941e-03;-9.506052430870437497e-04;3.707242315751721123e-06;2.597113495475332039e-06;5.981030517703267435e-04
2.280000000000005400e+01;3.631098381530640795e-01;-3.980822284266659628e-01;2.055373171991437820e-01;2.317730706398748175e-01;2.445299495661585332e-01;8.035982132239892495e-02;-1.236289521289279797e-01;-1.772939162744760766e-01;3.695590281090043727e-01;9.037194665330001708e-01;-3.467944384601472945e-06;-2.350085559914327577e-06;5.992218618969521460e-01;5.808343404613840362e-04;5.887574868558316651e-04;4.040426970009855258e-09;4.051758543081093705e-09;1.909925152835730651e-03;1.917848299230176653e-03;1.011323474028294277e-08;1.012456631313477983e-08;1.643895197223217197e+00;1.642898379113935103e+00;-5.858379553429273405e-08;7.164981352013218129e-08;1.173869092647791492e-08;-8.681228936714029733e-12;4.378944969972181728e-06;2.190156873848242362e-11;-4.997336949396555955e-03;-3.286793563271134477e+00;-4.390670440558857597e-06;5.240610835497634059e-07;7.923135062873928706e-07;-4.087056883562145693e-04;1.930409163161173058e-03;4.859909233786985361e-03;3.909537106910332405e-04;1.522208709109684754e-03;-2.299949764303421684e-03;9.224276439030454355e-04;-3.467944384601472945e-06;-2.350085559914327577e-06;5.992218618969521460e-01;-3.631098381530640795e-01;3.980822284266659628e-01;-2.055373171991437820e-01;-2.317730706398748175e-01;-2.445299495661585332e-01;-8.035982132239892495e-02;1.236289521289279797e-01;1.772939162744760766e-01;-3.695590281090043727e-01;-9.037194665330001708e-01;3.467944384601472945e-06;2.350085559914327577e-06;7.781381030478318195e-04;-1.930409163161173058e-03;-4.859909233786985361e-03;-3.909537106910332405e-04;-1.522208709109684754e-03;2.299949764303421684e-03;-9.224276439030454355e-04;3.467944384601472945e-06;2.350085559914327577e-06;7.781381030478318195e-04
2.290000000000005542e+01;3.856199315317627718e-01;-3.729173608213122160e-01;2.131976388194933014e-01;2.182943314549369296e-01;2.586143115323166763e-01;7.280113162655206527e-02;-1.288839934481852689e-01;-1.735115320459935662e-01;3.964618796829796898e-01;8.922447211601415296e-01;-3.239390426905371132e-06;-2.119472603460291288e-06;5.990583843097195826e-01;3.035341752528096580e-04;3.109215766408763518e-04;-6.430401144777882233e-09;-5.827986538297089214e-09;1.493663384643923592e-03;1.501050786031990231e-03;-8.334106779566861768e-09;-7.818209222009358473e-09;1.643922117759283097e+00;1.643029520852240521e+00;-4.508067119322368966e-08;9.129583881305470401e-08;-6.186864674286897234e-12;2.528847910375464697e-07;3.884876618297850193e-06;2.055285854859084946e-11;-3.609198333273284931e-03;-3.286951592396356148e+00;-3.631965087537080936e-06;4.965296452009827031e-07;7.386842231984770387e-07;-3.659774730450093827e-04;2.080394345460256922e-03;4.636914862815810778e-03;4.814687525838412530e-04;1.474986055879506930e-03;-2.159220218518498324e-03;8.866621925865819653e-04;-3.239390426905371132e-06;-2.119472603460291288e-06;5.990583843097195826e-01;-3.856199315317627718e-01;3.729173608213122160e-01;-2.131976388194933014e-01;-2.182943314549369296e-01;-2.586143115323166763e-01;-7.280113162655206527e-02;1.288839934481852689e-01;1.735115320459935662e-01;-3.964618796829796898e-01;-8.922447211601415296e-01;3.239390426905371132e-06;2.119472603460291288e-06;9.416156902803951567e-04;-2.080394345460256922e-03;-4.636914862815810778e-03;-4.814687525838412530e-04;-1.474986055879506930e-03;2.159220218518498324e-03;-8.866621925865819653e-04;3.239390426905371132e-06;2.119472603460291288e-06;9.416156902803951567e-04
2.300000000000005684e+01;4.067429145818256542e-01;-3.463905261917776257e-01;2.200890042858495155e-01;2.040391449975619276e-01;2.717612458569307887e-01;6.498528003596634739e-02;-1.340220608887106868e-01;-1.695744702142737148e-01;4.230021478968773452e-01;8.799725956649555592e-01;-3.021257128538460645e-06;-1.904497550788322282e-06;5.989119982298037881e-01;3.737235738990465846e-05;4.423804539165947171e-05;-4.526797962824999690e-08;-5.583167172350143486e-08;1.085647063349099752e-03;1.092513666801008324e-03;7.821529517350650419e-09;-1.457050160449010943e-09;1.644001038845608775e+00;1.643214826316508503e+00;-2.834970740822877796e-08;1.056130950558994179e-07;-1.007929104907544165e-11;4.959035967103572015e-07;3.421696143250585677e-06;1.926836743076516003e-11;-2.259865868103666867e-03;-3.287215787898729591e+00;-2.925763198881748297e-06;4.701108661061473469e-07;6.876066862718263162e-07;-3.223443278597970529e-04;2.224884391503478831e-03;4.428073426012812952e-03;5.680483533051783329e-04;1.412351898383540361e-03;-2.017268588544507413e-03;8.437780316393472813e-04;-3.021257128538460645e-06;-1.904497550788322282e-06;5.989119982298037881e-01;-4.067429145818256542e-01;3.463905261917776257e-01;-2.200890042858495155e-01;-2.040391449975619276e-01;-2.717612458569307887e-01;-6.498528003596634739e-02;1.340220608887106868e-01;1.695744702142737148e-01;-4.230021478968773452e-01;-8.799725956649555592e-01;3.021257128538460645e-06;1.904497550788322282e-06;1.088001770196189710e-03;-2.224884391503478831e-03;-4.428073426012812952e-03;-5.680483533051783329e-04;-1.412351898383540361e-03;2.017268588544507413e-03;-8.437780316393472813e-04;3.021257128538460645e-06;1.904497550788322282e-06;1.088001770196189710e-03
2.310000000000005826e+01;4.264036721122353435e-01;-3.185978343305299054e-01;2.261870877766992138e-01;1.890585432101617724e-01;2.839239878651115268e-01;5.694021564339142583e-02;-1.390387811125649575e-01;-1.654862619182659589e-01;4.491570627298547280e-01;8.669143253303297492e-01;-2.813219196283385232e-06;-1.704414203483643002e-06;5.987830653211100307e-01;1.001616085651291506e-08;1.136231885532617063e-08;2.158136796441651134e-04;2.094251581958095419e-04;6.889459234758014148e-04;6.953345680570030551e-04;7.787828904396286326e-09;6.351912248680724402e-09;1.644128549823584251e+00;1.643449980623568063e+00;-1.517617703616715198e-08;1.212285020655635528e-07;-9.237185005031538207e-12;7.186079564240800128e-07;2.987941382587867326e-06;1.804467421761573859e-11;-9.590488924313886592e-04;-3.287578424394827170e+00;-2.269306144304564538e-06;4.447848637827281661e-07;6.389974052105841973e-07;-2.782215617607719516e-04;2.362371353191117240e-03;4.233358200282200112e-03;6.500108689418138130e-04;1.335018925559955383e-03;-1.877052354366692821e-03;7.943996493976757112e-04;-2.813219196283385232e-06;-1.704414203483643002e-06;5.987830653211100307e-01;-4.264036721122353435e-01;3.185978343305299054e-01;-2.261870877766992138e-01;-1.890585432101617724e-01;-2.839239878651115268e-01;-5.694021564339142583e-02;1.390387811125649575e-01;1.654862619182659589e-01;-4.491570627298547280e-01;-8.669143253303297492e-01;2.813219196283385232e-06;1.704414203483643002e-06;1.216934678889947108e-03;-2.362371353191117240e-03;-4.233358200282200112e-03;-6.500108689418138130e-04;-1.335018925559955383e-03;1.877052354366692821e-03;-7.943996493976757112e-04;2.813219196283385232e-06;1.704414203483643002e-06;1.216934678889947108e-03
2.320000000000005969e+01;4.445323203408079182e-01;-2.896398960857078930e-01;2.314703987456030732e-01;1.734060914869352266e-01;2.950593061564709685e-01;4.869467829522892283e-02;-1.439298831509683851e-01;-1.612505501112101169e-01;4.749041949613883040e-01;8.530817395965386574e-01;-2.614949875853920089e-06;-1.518500697575958302e-06;5.986717816067990139e-01;3.477614469087907443e-08;3.436608666928678153e-08;4.545915694953331734e-04;4.486635676006953100e-04;3.063941061554782143e-04;3.123221080515451104e-04;-1.133269795086894344e-08;-1.085392024498372299e-08;1.644301100378072755e+00;1.643730361121339634e+00;-1.316857162195115562e-09;1.337679927839423148e-07;-8.444958717374069327e-12;9.222311642394362103e-07;2.582187140997749296e-06;1.688022710137385915e-11;2.844475940394491508e-04;-3.288031329048276774e+00;-1.659930651572494211e-06;4.205291843962561200e-07;5.927557477488636811e-07;-2.340096182252282553e-04;2.491436146572933996e-03;4.052458479366582988e-03;7.267439006957698844e-04;1.244047321739827350e-03;-1.741286866836166958e-03;7.392847599521912283e-04;-2.614949875853920089e-06;-1.518500697575958302e-06;5.986717816067990139e-01;-4.445323203408079182e-01;2.896398960857078930e-01;-2.314703987456030732e-01;-1.734060914869352266e-01;-2.950593061564709685e-01;-4.869467829522892283e-02;1.439298831509683851e-01;1.612505501112101169e-01;-4.749041949613883040e-01;-8.530817395965386574e-01;2.614949875853920089e-06;1.518500697575958302e-06;1.328218393200963909e-03;-2.491436146572933996e-03;-4.052458479366582988e-03;-7.267439006957698844e-04;-1.244047321739827350e-03;1.741286866836166958e-03;-7.392847599521912283e-04;2.614949875853920089e-06;1.518500697575958302e-06;1.328218393200963909e-03
2.330000000000006111e+01;4.610644509422586745e-01;-2.596214628116376155e-01;2.359203560368452746e-01;1.571377014951347295e-01;3.051276450633705339e-01;4.027809903760883048e-02;-1.486911993250479014e-01;-1.568710879323167162e-01;5.002214618304586802e-01;8.384872557996390086e-01;-2.426122680769983922e-06;-1.346065221004775212e-06;5.985781826224189084e-01;2.232441626208276263e-08;2.815681931141079996e-08;6.775220470736518976e-04;6.720389743704291950e-04;1.344179932484777875e-08;1.791690155603367222e-08;5.938167454206972218e-05;5.389879829338449214e-05;1.644514870709735010e+00;1.644051260176985885e+00;1.353997859629066465e-08;1.428161598339883959e-07;-7.702042198910310130e-12;1.107960128872114034e-06;2.203051633117720128e-06;1.577322265689001548e-11;1.462759654343080695e-03;-3.288565974530582636e+00;-1.095068028980750192e-06;3.973204428971251280e-07;5.488128228594232080e-07;-1.900879539325772694e-04;2.610781245240223480e-03;3.884806132202489604e-03;7.977164441896611446e-04;1.140802863260403921e-03;-1.612399416383858419e-03;6.793005828049161754e-04;-2.426122680769983922e-06;-1.346065221004775212e-06;5.985781826224189084e-01;-4.610644509422586745e-01;2.596214628116376155e-01;-2.359203560368452746e-01;-1.571377014951347295e-01;-3.051276450633705339e-01;-4.027809903760883048e-02;1.486911993250479014e-01;1.568710879323167162e-01;-5.002214618304586802e-01;-8.384872557996390086e-01;2.426122680769983922e-06;1.346065221004775212e-06;1.421817377581069408e-03;-2.610781245240223480e-03;-3.884806132202489604e-03;-7.977164441896611446e-04;-1.140802863260403921e-03;1.612399416383858419e-03;-6.793005828049161754e-04;2.426122680769983922e-06;1.346065221004775212e-06;1.421817377581069408e-03
2.340000000000006253e+01;4.759413560278689115e-01;-2.286510521585549127e-01;2.395213519460941409e-01;1.403114370695118240e-01;3.140932553554695583e-01;3.172049861396457338e-02;-1.533186663642030767e-01;-1.523517372451535512e-01;5.250871334005340341e-01;8.231438738397410804e-01;-2.246412265997550828e-06;-1.186435452137211762e-06;5.985021520946699480e-01;-2.343693575448858498e-09;-2.351115153396587383e-09;8.834823313153879892e-04;8.784114147993857605e-04;-8.703799360043542078e-09;-8.711230935390237802e-09;4.060700465338889045e-04;4.009991300201670781e-04;1.644765903344151070e+00;1.644407844130505003e+00;2.077251454486531942e-08;1.569176956432583216e-07;-7.006145481985158795e-12;1.276926678776402688e-06;1.849194061112797437e-06;1.472195868924984612e-11;2.568985032507854240e-03;-3.289173569784445750e+00;-5.722456542322236281e-07;3.751335628891191576e-07;5.070909088285339940e-07;-1.468150042151228352e-04;2.719258900526211331e-03;3.729606269120944173e-03;8.624885877353549724e-04;1.026909542958587274e-03;-1.492493109374493088e-03;6.153986370239991621e-04;-2.246412265997550828e-06;-1.186435452137211762e-06;5.985021520946699480e-01;-4.759413560278689115e-01;2.286510521585549127e-01;-2.395213519460941409e-01;-1.403114370695118240e-01;-3.140932553554695583e-01;-3.172049861396457338e-02;1.533186663642030767e-01;1.523517372451535512e-01;-5.250871334005340341e-01;-8.231438738397410804e-01;2.246412265997550828e-06;1.186435452137211762e-06;1.497847905330029761e-03;-2.719258900526211331e-03;-3.729606269120944173e-03;-8.624885877353549724e-04;-1.026909542958587274e-03;1.492493109374493088e-03;-6.153986370239991621e-04;2.246412265997550828e-06;1.186435452137211762e-06;1.497847905330029761e-03
2.350000000000006395e+01;4.891102333856168216e-01;-1.968405613929898601e-01;2.422608060426502119e-01;1.229873136121184540e-01;3.219243128693340394e-01;2.305238424316154167e-02;-1.578083267509249321e-01;-1.476964672949012958e-01;5.494798398045869225e-01;8.070651715970681428e-01;-2.075495625187683001e-06;-1.038961534236403653e-06;5.984434309941141228e-01;-2.035631510146024919e-09;-2.043596564824339259e-09;1.071574130954036511e-03;1.066898845974726187e-03;-8.239187451802384755e-09;-8.247152506787536367e-09;7.316811001718857366e-04;7.270058151925759549e-04;1.645050132123856645e+00;1.644795212350769642e+00;3.167736206564441411e-08;1.647246126671952097e-07;-6.355067646111981881e-12;1.430209703163825941e-06;1.519317156853570753e-06;1.372462694438456255e-11;3.597180457861258191e-03;-3.289845148072651604e+00;-8.908737399515440479e-08;3.539423388549718321e-07;4.675277014255330241e-07;-1.045275923646782346e-04;2.815894461788814862e-03;3.585871079694019636e-03;9.207186611835393997e-04;9.041991017920691931e-04;-1.383319599945032063e-03;5.485890329541068255e-04;-2.075495625187683001e-06;-1.038961534236403653e-06;5.984434309941141228e-01;-4.891102333856168216e-01;1.968405613929898601e-01;-2.422608060426502119e-01;-1.229873136121184540e-01;-3.219243128693340394e-01;-2.305238424316154167e-02;1.578083267509249321e-01;1.476964672949012958e-01;-5.494798398045869225e-01;-8.070651715970681428e-01;2.075495625187683001e-06;1.038961534236403653e-06;1.556569005885855006e-03;-2.815894461788814862e-03;-3.585871079694019636e-03;-9.207186611835393997e-04;-9.041991017920691931e-04;1.383319599945032063e-03;-5.485890329541068255e-04;2.075495625187683001e-06;1.038961534236403653e-06;1.556569005885855006e-03
2.360000000000006537e+01;5.005243713530737049e-01;-1.643048694751064742e-01;2.441292085931408562e-01;1.052270914355386555e-01;3.285930246883811412e-01;1.430464491538722266e-02;-1.621563302948393626e-01;-1.429093534546408695e-01;5.733785794122566726e-01;7.902653009664981631e-01;-1.913052990484184667e-06;-9.030109790584518265e-07;5.984016247467917049e-01;-1.715697598676922170e-09;-1.723241049814760202e-09;1.241029784543429401e-03;1.236729185245019407e-03;-7.729440194580391001e-09;-7.736983645612009323e-09;1.034449189672652369e-03;1.030148590374241942e-03;1.645363400053365011e+00;1.645208464607211152e+00;4.174372607850755820e-08;1.707212446417000598e-07;-5.746560556984598806e-12;1.568834019354900631e-06;1.212166747746110440e-06;1.277943735820499676e-11;4.542375655197832159e-03;-3.290571652195605434e+00;3.566857976067052949e-07;3.337192481069051648e-07;4.300591754959049145e-07;-6.353369760123128707e-05;2.899904563771038557e-03;3.452456006946130751e-03;9.721678146452916724e-04;7.746589620802463161e-04;-1.286259637435949177e-03;4.799148346962042039e-04;-1.913052990484184667e-06;-9.030109790584518265e-07;5.984016247467917049e-01;-5.005243713530737049e-01;1.643048694751064742e-01;-2.441292085931408562e-01;-1.052270914355386555e-01;-3.285930246883811412e-01;-1.430464491538722266e-02;1.621563302948393626e-01;1.429093534546408695e-01;-5.733785794122566726e-01;-7.902653009664981631e-01;1.913052990484184667e-06;9.030109790584518265e-07;1.598375253208272895e-03;-2.899904563771038557e-03;-3.452456006946130751e-03;-9.721678146452916724e-04;-7.746589620802463161e-04;1.286259637435949177e-03;-4.799148346962042039e-04;1.913052990484184667e-06;9.030109790584518265e-07;1.598375253208272895e-03
2.370000000000006679e+01;5.101433127447905225e-01;-1.311614291460118653e-01;2.451201534516967706e-01;8.709406359818386290e-02;3.340757227137816643e-01;5.508445471274251229e-03;-1.663589359544142554e-01;-1.379945760107863795e-01;5.967627280496214937e-01;7.727589843091389188e-01;-1.758768791881265334e-06;-7.779692933725448900e-07;5.983762159108800827e-01;-1.396563750223969428e-09;-1.403696849150433865e-09;1.391308803857351298e-03;1.387362508082614666e-03;-7.178775442293871775e-09;-7.185908541039314972e-09;1.312908996870222654e-03;1.308962701095486240e-03;1.645701520634936355e+00;1.645642720779696200e+00;5.093172377102607704e-08;1.749447299604758106e-07;-5.178431444296926736e-12;1.693771699287402012e-06;9.265331138251775802e-07;1.188454322431089878e-11;5.400560174850257966e-03;-3.291344015538178791e+00;7.672556484368931275e-07;3.144357728400959236e-07;3.946288641637290227e-07;-2.411771408830643004e-05;2.970710003423082668e-03;3.328097287887077371e-03;1.016702045296330459e-03;6.403783103605398264e-04;-1.202315220752592229e-03;4.104267651722313254e-04;-1.758768791881265334e-06;-7.779692933725448900e-07;5.983762159108800827e-01;-5.101433127447905225e-01;1.311614291460118653e-01;-2.451201534516967706e-01;-8.709406359818386290e-02;-3.340757227137816643e-01;-5.508445471274251229e-03;1.663589359544142554e-01;1.379945760107863795e-01;-5.967627280496214937e-01;-7.727589843091389188e-01;1.758768791881265334e-06;7.779692933725448900e-07;1.623784089119895135e-03;-2.970710003423082668e-03;-3.328097287887077371e-03;-1.016702045296330459e-03;-6.403783103605398264e-04;1.202315220752592229e-03;-4.104267651722313254e-04;1.758768791881265334e-06;7.779692933725448900e-07;1.623784089119895135e-03
2.380000000000006821e+01;5.179329973055381009e-01;-9.752985030590016757e-02;2.452303603070338511e-01;6.865283867865591694e-02;3.383529442279596400e-01;-3.304880292072027645e-03;-1.704125139121011323e-01;-1.329564189424444487e-01;6.196120493419674524e-01;7.545615111270959074e-01;-1.612332440305060977e-06;-6.632375216935640328e-07;5.983665732896643608e-01;-1.080889359456047704e-09;-1.087622918048203645e-09;1.522061386355630982e-03;1.518449549000029306e-03;-6.594001300345121029e-09;-6.600734859292702211e-09;1.565877838256772830e-03;1.562266000901171804e-03;1.646060306758418745e+00;1.646093169097343711e+00;5.920676767843357082e-08;1.774494482458209523e-07;-4.648491487634873422e-12;1.805942164319084298e-06;6.612510061553733363e-07;1.103809706786459051e-11;6.168670137762042455e-03;-3.292153239199546277e+00;1.144706844752266555e-06;2.960624137042652631e-07;3.611830622042219718e-07;1.346424026507642147e-05;3.027943287830736629e-03;3.211449939939242659e-03;1.054291757752040537e-03;5.034955318819478443e-04;-1.132108470302428671e-03;3.411592100793369060e-04;-1.612332440305060977e-06;-6.632375216935640328e-07;5.983665732896643608e-01;-5.179329973055381009e-01;9.752985030590016757e-02;-2.452303603070338511e-01;-6.865283867865591694e-02;-3.383529442279596400e-01;3.304880292072027645e-03;1.704125139121011323e-01;1.329564189424444487e-01;-6.196120493419674524e-01;-7.545615111270959074e-01;1.612332440305060977e-06;6.632375216935640328e-07;1.633426710335617038e-03;-3.027943287830736629e-03;-3.211449939939242659e-03;-1.054291757752040537e-03;-5.034955318819478443e-04;1.132108470302428671e-03;-3.411592100793369060e-04;1.612332440305060977e-06;6.632375216935640328e-07;1.633426710335617038e-03
2.390000000000006963e+01;5.238658822101621704e-01;-6.353147599648975574e-02;2.444596862026264805e-01;4.996911902952690110e-02;3.414094991988529393e-01;-1.210393721700536024e-02;-1.743135478928528326e-01;-1.277992686629243757e-01;6.419067061665634233e-01;7.356887348115512815e-01;-1.473439077143501494e-06;-5.582313956924849778e-07;5.983719632424692181e-01;-7.712213893036438317e-10;-7.775658019412978125e-10;1.633122911929838156e-03;1.629826204170691005e-03;-5.981822073281427399e-09;-5.988166485766631786e-09;1.792450366359713086e-03;1.789153658600567236e-03;1.646435606882482583e+00;1.646555102473304721e+00;6.654479012200345981e-08;1.783004858055750926e-07;-4.154589740325045774e-12;1.906213028813757145e-06;4.151993829485057411e-07;9.579740625492521926e-12;6.844566659836560235e-03;-3.292990464510511472e+00;1.491027380195617180e-06;2.785688383933652829e-07;3.296701414733766398e-07;4.898438476869104719e-05;3.071450974070688567e-03;3.101125391703915546e-03;1.085008994618219536e-03;3.661467849970026500e-04;-1.075889830480181164e-03;2.731076908469819153e-04;-1.473439077143501494e-06;-5.582313956924849778e-07;5.983719632424692181e-01;-5.238658822101621704e-01;6.353147599648975574e-02;-2.444596862026264805e-01;-4.996911902952690110e-02;-3.414094991988529393e-01;1.210393721700536024e-02;1.743135478928528326e-01;1.277992686629243757e-01;-6.419067061665634233e-01;-7.356887348115512815e-01;1.473439077143501494e-06;5.582313956924849778e-07;1.628036757530759715e-03;-3.071450974070688567e-03;-3.101125391703915546e-03;-1.085008994618219536e-03;-3.661467849970026500e-04;1.075889830480181164e-03;-2.731076908469819153e-04;1.473439077143501494e-06;5.582313956924849778e-07;1.628036757530759715e-03
2.400000000000007105e+01;5.279210401848405398e-01;-2.928895232840996593e-02;2.428111262734733156e-01;3.110947505131086976e-02;3.432345240324510272e-01;-2.085737680775454420e-02;-1.780586377248138952e-01;-1.225276126779768077e-01;6.636272732552513931e-01;7.161570692626159085e-01;-1.341790236169716983e-06;-4.623807187482081830e-07;5.983915610195529311e-01;-4.699300372773630571e-10;-4.758955073907220746e-10;1.724506100763361412e-03;1.721505700555870820e-03;-5.348837219294004998e-09;-5.354802689070683205e-09;1.991992334416138599e-03;1.988991934208647356e-03;1.646823338244744361e+00;1.647023952919984602e+00;7.293082698851248705e-08;1.775735907975274920e-07;-3.694746654638840859e-12;1.995401106286419932e-06;1.872707886098044116e-07;-2.458008688215012654e-11;7.427007719409470590e-03;-3.293847040660311087e+00;1.808109432336388137e-06;2.619240203675713005e-07;3.000394242021100621e-07;8.224376993729021201e-05;3.101290994900973708e-03;2.995727906987523392e-03;1.109022512063712051e-03;2.304172734511021614e-04;-1.033553928595554172e-03;2.072083437116463422e-04;-1.341790236169716983e-06;-4.623807187482081830e-07;5.983915610195529311e-01;-5.279210401848405398e-01;2.928895232840996593e-02;-2.428111262734733156e-01;-3.110947505131086976e-02;-3.432345240324510272e-01;2.085737680775454420e-02;1.780586377248138952e-01;1.225276126779768077e-01;-6.636272732552513931e-01;-7.161570692626159085e-01;1.341790236169716983e-06;4.623807187482081830e-07;1.608438980447046696e-03;-3.101290994900973708e-03;-2.995727906987523392e-03;-1.109022512063712051e-03;-2.304172734511021614e-04;1.033553928595554172e-03;-2.072083437116463422e-04;1.341790236169716983e-06;4.623807187482081830e-07;1.608438980447046696e-03
2.410000000000007248e+01;5.300842348801445558e-01;5.074206277335090165e-03;2.402908036711234319e-01;1.214111605861121351e-02;3.438215214976253487e-01;-2.953400539135254271e-02;-1.816445021294529893e-01;-1.171460381241384019e-01;6.847547509270675015e-01;6.959834852069198829e-01;-1.217094427142891884e-06;-3.751291319364048980e-07;5.984244622946458536e-01;-1.791958530519524122e-10;-1.847926259709416294e-10;1.796392065443806578e-03;1.793669659658213809e-03;-4.701494159323094517e-09;-4.707090932383635017e-09;2.164132462697573433e-03;2.161410056911979797e-03;1.647219517785088128e+00;1.647495323083030039e+00;7.835865660918380928e-08;1.753540387156333634e-07;-3.267774215316204581e-12;2.074273673771532124e-06;3.975300163677495002e-11;2.351228457315408195e-08;7.915614017285143439e-03;-3.294714587155422869e+00;2.097749473117264983e-06;2.460965291969075477e-07;2.722400188819940406e-07;1.130725279228916857e-04;3.117725284404126995e-03;2.893889065475076933e-03;1.126590918207215353e-03;9.829609398777014451e-05;-1.004662493608365903e-03;1.443197426701271768e-04;-1.217094427142891884e-06;-3.751291319364048980e-07;5.984244622946458536e-01;-5.300842348801445558e-01;-5.074206277335090165e-03;-2.402908036711234319e-01;-1.214111605861121351e-02;-3.438215214976253487e-01;2.953400539135254271e-02;1.816445021294529893e-01;1.171460381241384019e-01;-6.847547509270675015e-01;-6.959834852069198829e-01;1.217094427142891884e-06;3.751291319364048980e-07;1.575537705354124185e-03;-3.117725284404126995e-03;-2.893889065475076933e-03;-1.126590918207215353e-03;-9.829609398777014451e-05;1.004662493608365903e-03;-1.443197426701271768e-04;1.217094427142891884e-06;3.751291319364048980e-07;1.575537705354124185e-03
2.420000000000007390e+01;5.303479731850226919e-01;3.943405513782192312e-02;2.369079486780429900e-01;-6.868341659017798695e-03;3.431683865623652574e-01;-3.810289211677372889e-02;-1.850679817250520665e-01;-1.116592301518808950e-01;7.052705799150348343e-01;6.751855060414253540e-01;-1.099067570894037010e-06;-2.959342725852260372e-07;5.984696947976331227e-01;9.899817577133088381e-11;9.375958908896577881e-11;1.849120413701571802e-03;1.846658211228498171e-03;-4.046041772584144540e-09;-4.051280359459650101e-09;2.308752533523637449e-03;2.306290331050564468e-03;1.647620290680962940e+00;1.647965014770829795e+00;8.283040449410522586e-08;1.717354463290669254e-07;-2.868222458597378307e-12;2.143549486598597379e-06;-8.091888531795201614e-12;2.180941740633661541e-07;8.310829394068639311e-03;-3.295585050885941669e+00;2.361654620772953886e-06;2.310540106642989384e-07;2.462197234486614324e-07;1.413298702011289709e-04;3.121208102984884825e-03;2.794299636116236163e-03;1.138054123438925203e-03;-2.836451854427296526e-05;-9.884734786348436941e-04;8.520735257906697502e-05;-1.099067570894037010e-06;-2.959342725852260372e-07;5.984696947976331227e-01;-5.303479731850226919e-01;-3.943405513782192312e-02;-2.369079486780429900e-01;6.868341659017798695e-03;-3.431683865623652574e-01;3.810289211677372889e-02;1.850679817250520665e-01;1.116592301518808950e-01;-7.052705799150348343e-01;-6.751855060414253540e-01;1.099067570894037010e-06;2.959342725852260372e-07;1.530305202366855077e-03;-3.121208102984884825e-03;-2.794299636116236163e-03;-1.138054123438925203e-03;2.836451854427296526e-05;9.884734786348436941e-04;-8.520735257906697502e-05;1.099067570894037010e-06;2.959342725852260372e-07;1.530305202366855077e-03
2.430000000000007532e+01;5.287115342326876855e-01;7.366665922546566936e-02;2.326748670430672794e-01;-2.585110894657412575e-02;3.412774179008138953e-01;-4.653347647928510189e-02;-1.883260422234473985e-01;-1.060719701211003674e-01;7.251566572307358571e-01;6.537812030404559493e-01;-9.874336966293051484e-07;-2.242683033626897878e-07;5.985262299462842384e-01;3.628735903543497772e-10;3.579821992752251917e-10;1.883178526525071915e-03;1.880959282220370527e-03;-3.388488709050531480e-09;-3.393380099839440264e-09;2.425975877979294221e-03;2.423756633674593267e-03;1.648021956393583176e+00;1.648429054407175798e+00;8.635611036632685827e-08;1.668185801758436609e-07;-2.497949463943172449e-12;2.203902726170798394e-06;-7.467169539434301393e-12;3.975229220916650457e-07;8.613876381412349098e-03;-3.296450757626068651e+00;2.601435613381466900e-06;2.167649801830869154e-07;2.219239413310601476e-07;1.669038442770331976e-04;3.112370536674458066e-03;2.695738269907099749e-03;1.143823376876518250e-03;-1.478848612552000064e-04;-9.839754337834794029e-04;3.053082721530403498e-05;-9.874336966293051484e-07;-2.242683033626897878e-07;5.985262299462842384e-01;-5.287115342326876855e-01;-7.366665922546566936e-02;-2.326748670430672794e-01;2.585110894657412575e-02;-3.412774179008138953e-01;4.653347647928510189e-02;1.883260422234473985e-01;1.060719701211003674e-01;-7.251566572307358571e-01;-6.537812030404559493e-01;9.874336966293051484e-07;2.242683033626897878e-07;1.473770053715739436e-03;-3.112370536674458066e-03;-2.695738269907099749e-03;-1.143823376876518250e-03;1.478848612552000064e-04;9.839754337834794029e-04;-3.053082721530403498e-05;9.874336966293051484e-07;2.242683033626897878e-07;1.473770053715739436e-03
2.440000000000007674e+01;5.251809749145569528e-01;1.076485335101597940e-01;2.276068976016092371e-01;-4.473945939502170510e-02;3.381553148564353517e-01;-5.479567504455686022e-02;-1.914157777963008678e-01;-1.003891335797101880e-01;7.443953529911813138e-01;6.317891897736830353e-01;-8.819247502804933431e-07;-1.596188043467895808e-07;5.985929943806367337e-01;6.108612927453283449e-10;6.063054707124587592e-10;1.899190137538224118e-03;1.897197183656758410e-03;-2.734565453639797557e-09;-2.739121275767774922e-09;2.516154424066325071e-03;2.514161470184858495e-03;1.648420992146276687e+00;1.648883715361173286e+00;8.895325300027766180e-08;1.607101617646791527e-07;-2.153733004710391375e-12;2.255960919568606743e-06;-6.872209055335700383e-12;5.626481414112634592e-07;8.826707471966132451e-03;-3.297304457844035142e+00;2.818618086921930315e-06;2.031969671617550785e-07;1.992949325644167817e-07;1.897108628880761483e-04;3.092001707223346330e-03;2.597096537673426742e-03;1.144370181040355039e-03;-2.587878063355433800e-04;-9.899261073815779355e-04;-1.916570496946629065e-05;-8.819247502804933431e-07;-1.596188043467895808e-07;5.985929943806367337e-01;-5.251809749145569528e-01;-1.076485335101597940e-01;-2.276068976016092371e-01;4.473945939502170510e-02;-3.381553148564353517e-01;5.479567504455686022e-02;1.914157777963008678e-01;1.003891335797101880e-01;-7.443953529911813138e-01;-6.317891897736830353e-01;8.819247502804933431e-07;1.596188043467895808e-07;1.407005619363244087e-03;-3.092001707223346330e-03;-2.597096537673426742e-03;-1.144370181040355039e-03;2.587878063355433800e-04;9.899261073815779355e-04;1.916570496946629065e-05;8.819247502804933431e-07;1.596188043467895808e-07;1.407005619363244087e-03
2.450000000000007816e+01;5.197691117869255306e-01;1.412570822624618083e-01;2.217223592774583141e-01;-6.346596575252144712e-02;3.338131596785198218e-01;-6.285998703483669514e-02;-1.943344145840661119e-01;-9.461568799966935117e-02;7.629695281151900321e-01;6.092286155954115268e-01;-7.822813430579126904e-07;-1.014899165448498973e-07;5.986688813090362826e-01;8.416041439336212196e-10;8.373714710415834570e-10;1.897903335346112904e-03;1.896120621053800238e-03;-2.089690001175232208e-09;-2.093922673175822077e-09;2.579854475288412274e-03;2.578071760996101993e-03;1.648814073778396727e+00;1.649325537133353947e+00;9.064624026462775724e-08;1.535216936894691899e-07;-1.833894460471291207e-12;2.300311200284234394e-06;-6.312675087143085004e-12;7.143217201088661791e-07;8.951952697321487878e-03;-3.298139366743816581e+00;3.014641066962648289e-06;1.903182001673689804e-07;1.782710059639101667e-07;2.096950202520597717e-04;3.061027276257344276e-03;2.497399942962413855e-03;1.140214387415350306e-03;-3.598228242158857393e-04;-1.004894210643036967e-03;-6.346029847283107816e-05;-7.822813430579126904e-07;-1.014899165448498973e-07;5.986688813090362826e-01;-5.197691117869255306e-01;-1.412570822624618083e-01;-2.217223592774583141e-01;6.346596575252144712e-02;-3.338131596785198218e-01;6.285998703483669514e-02;1.943344145840661119e-01;9.461568799966935117e-02;-7.629695281151900321e-01;-6.092286155954115268e-01;7.822813430579126904e-07;1.014899165448498973e-07;1.331118690963695173e-03;-3.061027276257344276e-03;-2.497399942962413855e-03;-1.140214387415350306e-03;3.598228242158857393e-04;1.004894210643036967e-03;6.346029847283107816e-05;7.822813430579126904e-07;1.014899165448498973e-07;1.331118690963695173e-03
2.460000000000007958e+01;5.124954793269295150e-01;1.743710358375606673e-01;2.150424875973327155e-01;-8.196373640023525697e-02;3.282663848870795986e-01;-7.069759842849542009e-02;-1.970793143181917839e-01;-8.875669024859050849e-02;7.808625527811473566e-01;5.861191580797345813e-01;-6.882526738577141325e-07;-4.940375700433206614e-08;5.987527615806511605e-01;1.053958072333325995e-09;1.050035247252418225e-09;1.880178113467953710e-03;1.878590248588348985e-03;-1.458938030885964246e-09;-1.462860856182858387e-09;2.617841394601214209e-03;2.616253529721609700e-03;1.649198093939466814e+00;1.649751341400316207e+00;9.146587688505713648e-08;1.453683000651944433e-07;-1.536779330812381933e-12;2.337500885193899177e-06;-5.786793806027453477e-12;8.533528686533350171e-07;8.992864104184693577e-03;-3.298949198505606084e+00;3.190861077420370979e-06;1.780972519831306746e-07;1.587860956779390490e-07;2.268272108253976960e-04;3.020485858487353958e-03;2.395824647724115186e-03;1.131911779011063324e-03;-4.499837457232480631e-04;-1.027303262427226027e-03;-1.020567916406173170e-04;-6.882526738577141325e-07;-4.940375700433206614e-08;5.987527615806511605e-01;-5.124954793269295150e-01;-1.743710358375606673e-01;-2.150424875973327155e-01;8.196373640023525697e-02;-3.282663848870795986e-01;7.069759842849542009e-02;1.970793143181917839e-01;8.875669024859050849e-02;-7.808625527811473566e-01;-5.861191580797345813e-01;6.882526738577141325e-07;4.940375700433206614e-08;1.247238419348817295e-03;-3.020485858487353958e-03;-2.395824647724115186e-03;-1.131911779011063324e-03;4.499837457232480631e-04;1.027303262427226027e-03;1.020567916406173170e-04;6.882526738577141325e-07;4.940375700433206614e-08;1.247238419348817295e-03
2.470000000000008100e+01;5.033862645694729965e-01;2.068708834474166369e-01;2.075913608847264613e-01;-1.001666511259552833e-01;3.215347256650071817e-01;-7.828048421428543402e-02;-1.996479780249836855e-01;-8.281728377906105720e-02;7.980583255247518659e-01;5.624810142917031630e-01;-5.995966488139146597e-07;-2.901974205738135525e-09;5.988434944054679132e-01;1.246990814994710039e-09;1.243363606963633889e-09;1.846973587266953617e-03;1.845565888442052532e-03;-8.470165290557944108e-10;-8.506437370381948075e-10;2.631063366122354981e-03;2.629655667297455413e-03;1.649570177608709720e+00;1.650158244942850905e+00;9.144879163205712018e-08;1.363675883379343640e-07;-1.260860056163033927e-12;2.368040523683021282e-06;-5.292813855048348854e-12;9.805086673588924839e-07;8.953257716434660785e-03;-3.299728194735180864e+00;3.348555744715824985e-06;1.665033389244395832e-07;1.407695197692309177e-07;2.411040668680863863e-04;2.971503975618960958e-03;2.291709756635063044e-03;1.120041442589675418e-03;-5.285201710132636510e-04;-1.055476436896851666e-03;-1.347854193730624317e-04;-5.995966488139146597e-07;-2.901974205738135525e-09;5.988434944054679132e-01;-5.033862645694729965e-01;-2.068708834474166369e-01;-2.075913608847264613e-01;1.001666511259552833e-01;-3.215347256650071817e-01;7.828048421428543402e-02;1.996479780249836855e-01;8.281728377906105720e-02;-7.980583255247518659e-01;-5.624810142917031630e-01;5.995966488139146597e-07;2.901974205738135525e-09;1.156505594532064585e-03;-2.971503975618960958e-03;-2.291709756635063044e-03;-1.120041442589675418e-03;5.285201710132636510e-04;1.055476436896851666e-03;1.347854193730624317e-04;5.995966488139146597e-07;2.901974205738135525e-09;1.156505594532064585e-03
2.480000000000008242e+01;4.924742182349467479e-01;2.386393004207904012e-01;1.993958163358809377e-01;-1.180095953996345148e-01;3.136421572259169843e-01;-8.558150843349088266e-02;-2.020380497779770412e-01;-7.680269552195298499e-02;8.145412928442672396e-01;5.383348908013148026e-01;-5.160798727275602853e-07;3.845261661723047705e-08;5.989399376492922089e-01;1.419981329436068606e-09;1.416634583058251158e-09;1.799334996146661992e-03;1.798093532756018294e-03;-2.582439468779462068e-10;-2.615906929924793039e-10;2.620634407995235844e-03;2.619392944604591496e-03;1.649927694944742562e+00;1.650543669503629296e+00;9.063687070120615148e-08;1.266385633412193907e-07;-1.004727484674913317e-12;2.392406743228736335e-06;-4.829028402016311670e-12;1.096515141508734530e-06;8.837453564721233640e-03;-3.300471147172937769e+00;3.488927718493357439e-06;1.555065332902901462e-07;1.241460043897857357e-07;2.525467317652241306e-04;2.915270184561113975e-03;2.184565112342856663e-03;1.105193223248895906e-03;-5.949425779777223200e-04;-1.087681365903814257e-03;-1.616005682216203887e-04;-5.160798727275602853e-07;3.845261661723047705e-08;5.989399376492922089e-01;-4.924742182349467479e-01;-2.386393004207904012e-01;-1.993958163358809377e-01;1.180095953996345148e-01;-3.136421572259169843e-01;8.558150843349088266e-02;2.020380497779770412e-01;7.680269552195298499e-02;-8.145412928442672396e-01;-5.383348908013148026e-01;5.160798727275602853e-07;-3.845261661723047705e-08;1.060062350707768886e-03;-2.915270184561113975e-03;-2.184565112342856663e-03;-1.105193223248895906e-03;5.949425779777223200e-04;1.087681365903814257e-03;1.616005682216203887e-04;5.160798727275602853e-07;-3.845261661723047705e-08;1.060062350707768886e-03
2.490000000000008384e+01;4.797985425384854730e-01;2.695615684484321539e-01;1.904853562177188930e-01;-1.354286923289555467e-01;3.046168171610531550e-01;-9.257452163696174019e-02;-2.042473204646049478e-01;-7.071823247418861091e-02;8.302964691719532109e-01;5.137019923645842479e-01;-4.374775565707293695e-07;7.507440782249916252e-08;5.990409576380603118e-01;1.572412782421883637e-09;1.569330476792540862e-09;1.738380605550955173e-03;1.737292242744320828e-03;3.034703907252286558e-10;3.003880850496596675e-10;2.587816807934192800e-03;2.586728445127559322e-03;1.650268271489017780e+00;1.650905348640805403e+00;8.907665443043121358e-08;1.163005606709811153e-07;-7.670944019126446670e-13;2.411045179882967859e-06;-4.393782501130577894e-12;1.202058513192229744e-06;8.650214355755293100e-03;-3.301173414752607727e+00;3.613108853952101039e-06;1.450779648003166439e-07;1.088359724328179148e-07;2.611994866274780502e-04;2.853009001372086573e-03;2.074074656321922561e-03;1.087955538094542707e-03;-6.490213196593264122e-04;-1.122173898523148861e-03;-1.825758616909589627e-04;-4.374775565707293695e-07;7.507440782249916252e-08;5.990409576380603118e-01;-4.797985425384854730e-01;-2.695615684484321539e-01;-1.904853562177188930e-01;1.354286923289555467e-01;-3.046168171610531550e-01;9.257452163696174019e-02;2.042473204646049478e-01;7.071823247418861091e-02;-8.302964691719532109e-01;-5.137019923645842479e-01;4.374775565707293695e-07;-7.507440782249916252e-08;9.590423619396659660e-04;-2.853009001372086573e-03;-2.074074656321922561e-03;-1.087955538094542707e-03;6.490213196593264122e-04;1.122173898523148861e-03;1.825758616909589627e-04;4.374775565707293695e-07;-7.507440782249916252e-08;9.590423619396659660e-04
2.500000000000008527e+01;4.654047559548271651e-01;2.995259873140021512e-01;1.808920444650903570e-01;-1.523615314511276853e-01;2.944909128285447264e-01;-9.923445538016054113e-02;-2.062737315324080500e-01;-6.456927797563198623e-02;8.453094570637716965e-01;4.886040092139576352e-01;-3.635733460209572167e-07;1.073534723268889536e-07;5.991454384127733457e-01;1.703970126714476885e-09;1.701135483425403417e-09;1.665288619416422028e-03;1.664341055653684740e-03;8.346366330746834889e-10;8.318019898532976939e-10;2.534003150422363751e-03;2.533055586659625595e-03;1.650589795764592527e+00;1.651241331662847145e+00;8.681873122590454235e-08;1.054722412076210438e-07;-5.467974682793808870e-13;2.424373455613777844e-06;-3.985479421024119398e-12;1.297786605287615856e-06;8.396683340607863366e-03;-3.301830935136467193e+00;3.722164593178283400e-06;1.351900093973051328e-07;9.475609280944490183e-08;2.671282481084835680e-04;2.785955217042779264e-03;1.960095506418346734e-03;1.068903804396670321e-03;-6.907798268427911559e-04;-1.157239890253847214e-03;-1.978968139151882077e-04;-3.635733460209572167e-07;1.073534723268889536e-07;5.991454384127733457e-01;-4.654047559548271651e-01;-2.995259873140021512e-01;-1.808920444650903570e-01;1.523615314511276853e-01;-2.944909128285447264e-01;9.923445538016054113e-02;2.062737315324080500e-01;6.456927797563198623e-02;-8.453094570637716965e-01;-4.886040092139576352e-01;3.635733460209572167e-07;-1.073534723268889536e-07;8.545615872266321134e-04;-2.785955217042779264e-03;-1.960095506418346734e-03;-1.068903804396670321e-03;6.907798268427911559e-04;1.157239890253847214e-03;1.978968139151882077e-04;3.635733460209572167e-07;-1.073534723268889536e-07;8.545615872266321134e-04
2.510000000000008669e+01;4.493445352981180752e-01;3.284242766208078645e-01;1.706503939924520763e-01;-1.687473934998600655e-01;2.833006139125473499e-01;-1.055374133780683649e-01;-2.081153786799914140e-01;-5.836128767392503164e-02;8.595664674551580786e-01;4.630631029185827141e-01;-2.941590754775503080e-07;1.356542228083631300e-07;5.992522903835446613e-01;1.814531195872120288e-09;1.811926841426063671e-09;1.581284209124607680e-03;1.580466005811556737e-03;1.332195850609506516e-09;1.329591495901781858e-09;2.460698100881740773e-03;2.459879897568689831e-03;1.650890424328931072e+00;1.651549984747748390e+00;8.391712598066246620e-08;9.427062959907494600e-08;-3.427960931752054303e-13;2.432784129233452603e-06;-3.602586927080173592e-12;1.384310396514790461e-06;8.082321925141210117e-03;-3.302440230888923800e+00;3.817098471131263333e-06;1.258164567513393798e-07;8.182007086963852607e-08;2.704189556604341682e-04;2.715329163812951752e-03;1.842652990651061362e-03;1.048589711615643960e-03;-7.204824460219916293e-04;-1.191234181711631201e-03;-2.078513327763986673e-04;-2.941590754775503080e-07;1.356542228083631300e-07;5.992522903835446613e-01;-4.493445352981180752e-01;-3.284242766208078645e-01;-1.706503939924520763e-01;1.687473934998600655e-01;-2.833006139125473499e-01;1.055374133780683649e-01;2.081153786799914140e-01;5.836128767392503164e-02;-8.595664674551580786e-01;-4.630631029185827141e-01;2.941590754775503080e-07;-1.356542228083631300e-07;7.477096164553165281e-04;-2.715329163812951752e-03;-1.842652990651061362e-03;-1.048589711615643960e-03;7.204824460219916293e-04;1.191234181711631201e-03;2.078513327763986673e-04;2.941590754775503080e-07;-1.356542228083631300e-07;7.477096164553165281e-04
2.520000000000008811e+01;4.316755355627515112e-01;3.561519660405703114e-01;1.597972450728629978e-01;-1.845274702745454687e-01;2.710859303477433646e-01;-1.114607589433097290e-01;-2.097705154583801301e-01;-5.209978518012778337e-02;8.730543398285822709e-01;4.371018907931975006e-01;-2.290344550772861390e-07;1.603143381906672990e-07;5.993604583385364615e-01;1.904159636735330105e-09;1.901767803906007093e-09;1.487626759886602782e-03;1.486927360958182915e-03;1.793524404084101686e-09;1.791132571384562485e-09;2.369500107445894708e-03;2.368800708517475491e-03;1.651168584355712232e+00;1.651829989366382589e+00;8.042869865884008167e-08;8.281021386851078130e-08;-1.541691524821242341e-13;2.436647568322366622e-06;-3.243642500048284174e-12;1.462205701175804426e-06;7.712847546223739956e-03;-3.302998410483182212e+00;3.898856667309823999e-06;1.169326533207857146e-07;6.993965365870418588e-08;2.711758665906449650e-04;2.642313442642929555e-03;1.721931955852573637e-03;1.027531536787695821e-03;-7.386174424239833058e-04;-1.222616028566214652e-03;-2.128183883340351024e-04;-2.290344550772861390e-07;1.603143381906672990e-07;5.993604583385364615e-01;-4.316755355627515112e-01;-3.561519660405703114e-01;-1.597972450728629978e-01;1.845274702745454687e-01;-2.710859303477433646e-01;1.114607589433097290e-01;2.097705154583801301e-01;5.209978518012778337e-02;-8.730543398285822709e-01;-4.371018907931975006e-01;2.290344550772861390e-07;-1.603143381906672990e-07;6.395416614635163199e-04;-2.642313442642929555e-03;-1.721931955852573637e-03;-1.027531536787695821e-03;7.386174424239833058e-04;1.222616028566214652e-03;2.128183883340351024e-04;2.290344550772861390e-07;-1.603143381906672990e-07;6.395416614635163199e-04
2.530000000000008953e+01;4.124611880589721391e-01;3.826087726335044015e-01;1.483716351746408868e-01;-1.996450787326366216e-01;2.578905758755107303e-01;-1.169831983353284144e-01;-2.112375567493279538e-01;-4.579035742190186442e-02;8.857605621387384387e-01;4.107434288523859611e-01;-1.680066986393223830e-07;1.816440296016835620e-07;5.994689287709086267e-01;1.973094858788091063e-09;1.970897622210976057e-09;1.385597429744533492e-03;1.385007169419043196e-03;2.216436287277213486e-09;2.214239050699083531e-09;2.262083175304945275e-03;2.261492914979455846e-03;1.651422973835905861e+00;1.652080338145077265e+00;7.641252994160337789e-08;7.120211391845267843e-08;1.989109336164331060e-14;2.436314675638541559e-06;-2.907257932955376308e-12;1.532014959300950231e-06;7.294172314780158345e-03;-3.303503164366339284e+00;3.968332522306331797e-06;1.085156147026277989e-07;5.902581282530043258e-08;2.695197772954183169e-04;2.568031565220618706e-03;1.598264737949495196e-03;1.006205669806414793e-03;-7.458757811197591625e-04;-1.249980358208724329e-03;-2.132551887033123927e-04;-1.680066986393223830e-07;1.816440296016835620e-07;5.994689287709086267e-01;-4.124611880589721391e-01;-3.826087726335044015e-01;-1.483716351746408868e-01;1.996450787326366216e-01;-2.578905758755107303e-01;1.169831983353284144e-01;2.112375567493279538e-01;4.579035742190186442e-02;-8.857605621387384387e-01;-4.107434288523859611e-01;1.680066986393223830e-07;-1.816440296016835620e-07;5.310712290913510714e-04;-2.568031565220618706e-03;-1.598264737949495196e-03;-1.006205669806414793e-03;7.458757811197591625e-04;1.249980358208724329e-03;2.132551887033123927e-04;1.680066986393223830e-07;-1.816440296016835620e-07;5.310712290913510714e-04
2.540000000000009095e+01;3.917704774649172772e-01;4.076989638192647369e-01;1.364146606828886277e-01;-2.140458684264308908e-01;2.437618175709831692e-01;-1.220848596559848537e-01;-2.125150820884637026e-01;-3.943864970464722869e-02;8.976732903434040400e-01;3.840111933244320652e-01;-1.108901025945906411e-07;1.999257055049662105e-07;5.995767364942529154e-01;2.021743031684839257e-09;2.019722575016653342e-09;1.276487110175520377e-03;1.275997207578763708e-03;2.599179663471898145e-09;2.597159207159442080e-09;2.140178861842221246e-03;2.139688959245463276e-03;1.651652559502753803e+00;1.652300328316503419e+00;7.192932656138973352e-08;5.955330013166141858e-08;1.800875665561348107e-13;2.432119409918370456e-06;-2.592122952362522899e-12;1.594249113163668454e-06;6.832342901037491076e-03;-3.303952756336630436e+00;4.026370935117424414e-06;1.005441029453019937e-07;4.899005763008717519e-08;2.655861888950783456e-04;2.493528899177976932e-03;1.472116237065834721e-03;9.850394799925943357e-04;-7.431263652999120506e-04;-1.272084351197799723e-03;-2.096832230295830879e-04;-1.108901025945906411e-07;1.999257055049662105e-07;5.995767364942529154e-01;-3.917704774649172772e-01;-4.076989638192647369e-01;-1.364146606828886277e-01;2.140458684264308908e-01;-2.437618175709831692e-01;1.220848596559848537e-01;2.125150820884637026e-01;3.943864970464722869e-02;-8.976732903434040400e-01;-3.840111933244320652e-01;1.108901025945906411e-07;-1.999257055049662105e-07;4.232635057470623963e-04;-2.493528899177976932e-03;-1.472116237065834721e-03;-9.850394799925943357e-04;7.431263652999120506e-04;1.272084351197799723e-03;2.096832230295830879e-04;1.108901025945906411e-07;-1.999257055049662105e-07;4.232635057470623963e-04
2.550000000000009237e+01;3.696776985043525587e-01;4.313317046159301782e-01;1.239693309690517720e-01;-2.276780214123153845e-01;2.287503117543220332e-01;-1.267473669376054379e-01;-2.136018388028818604e-01;-3.305036049442119234e-02;9.087813673921953939e-01;3.569290607557585315e-01;-5.750558731707330036e-08;2.154140797404421834e-07;5.996829705242746611e-01;2.050664197748159729e-09;2.048803094321097335e-09;1.161584870551102570e-03;1.161187410451126802e-03;2.940432865512446860e-09;2.938571761837118199e-09;2.005558633211125194e-03;2.005161173111150510e-03;1.651856572598511708e+00;1.652489552920506810e+00;6.704082909610238587e-08;4.796589031354372987e-08;3.270295254965717581e-13;2.424381038963941773e-06;-2.297007976194224406e-12;1.649389549621754721e-06;6.333482108852586320e-03;-3.304346010512299259e+00;4.073772558564147287e-06;9.299866383656226305e-08;3.974582388717776658e-08;2.595234352180120219e-04;2.419756234764869340e-03;1.344066584447800583e-03;9.644056188889971182e-04;-7.313884587707986107e-04;-1.287868973863598443e-03;-2.026735399192347575e-04;-5.750558731707330036e-08;2.154140797404421834e-07;5.996829705242746611e-01;-3.696776985043525587e-01;-4.313317046159301782e-01;-1.239693309690517720e-01;2.276780214123153845e-01;-2.287503117543220332e-01;1.267473669376054379e-01;2.136018388028818604e-01;3.305036049442119234e-02;-9.087813673921953939e-01;-3.569290607557585315e-01;5.750558731707330036e-08;-2.154140797404421834e-07;3.170294757253167006e-04;-2.419756234764869340e-03;-1.344066584447800583e-03;-9.644056188889971182e-04;7.313884587707986107e-04;1.287868973863598443e-03;2.026735399192347575e-04;5.750558731707330036e-08;-2.154140797404421834e-07;3.170294757253167006e-04
2.560000000000009379e+01;3.462621930459242603e-01;4.534213878092547834e-01;1.110804153064000183e-01;-2.404924437741634557e-01;2.129099267738902290e-01;-1.309539090832909092e-01;-2.144967449348551547e-01;-2.663123593959643501e-02;9.190743415314640563e-01;3.295212867527486100e-01;-7.680214218573803388e-09;2.283367480268386633e-07;5.997867792116643448e-01;2.060561100431237486e-09;2.058842593342093040e-09;1.042166961613347730e-03;1.041854861037244586e-03;3.239294499473396635e-09;3.237575992545105730e-09;1.860016714490711313e-03;1.859704613914608820e-03;1.652034502613025424e+00;1.652647889927683966e+00;6.180925930010224554e-08;3.653652564530379460e-08;4.612453668835958220e-13;2.413406085395609275e-06;-2.020765504220234196e-12;1.697890075027412500e-06;5.803732554781726449e-03;-3.304682294194924541e+00;4.111297719943159129e-06;8.586162340287908539e-08;3.120988575959710368e-08;2.514907906598640164e-04;2.347556216933999185e-03;1.214791919043556323e-03;9.446178173222047336e-04;-7.118020493100951640e-04;-1.296475219451753702e-03;-1.928316297741816676e-04;-7.680214218573803388e-09;2.283367480268386633e-07;5.997867792116643448e-01;-3.462621930459242603e-01;-4.534213878092547834e-01;-1.110804153064000183e-01;2.404924437741634557e-01;-2.129099267738902290e-01;1.309539090832909092e-01;2.144967449348551547e-01;2.663123593959643501e-02;-9.190743415314640563e-01;-3.295212867527486100e-01;7.680214218573803388e-09;-2.283367480268386633e-07;2.132207883356329603e-04;-2.347556216933999185e-03;-1.214791919043556323e-03;-9.446178173222047336e-04;7.118020493100951640e-04;1.296475219451753702e-03;1.928316297741816676e-04;7.680214218573803388e-09;-2.283367480268386633e-07;2.132207883356329603e-04
2.570000000000009521e+01;3.216080685046067700e-01;4.738879457668759843e-01;9.779428316252544717e-02;-2.524429479230955176e-01;1.962975532227366759e-01;-1.346893033361286907e-01;-2.151988919257260269e-01;-2.018706415101962498e-02;9.285424837912811258e-01;3.018124834224401587e-01;3.875330793116728557e-08;2.388952406480157203e-07;5.998873746181097033e-01;2.052267355781620219e-09;2.050675638437422540e-09;9.194864455622158783e-04;9.192534067165941897e-04;3.495270414756789415e-09;3.493678697485288504e-09;1.705353556201860124e-03;1.705120517356237785e-03;1.652186089135059932e+00;1.652775489468039094e+00;5.629675159589959756e-08;2.535579971577735139e-08;5.831978427190089772e-13;2.399489907079872224e-06;-1.762330887156858513e-12;1.740178907924564534e-06;5.249202833944801791e-03;-3.304961496950547861e+00;4.139669994137481641e-06;7.911703843518934056e-08;2.330372539046960539e-08;2.416565748865617813e-04;2.277652810446506582e-03;1.085043809304353513e-03;9.259281982865880112e-04;-6.855969207948953148e-04;-1.297254945833992146e-03;-1.807822712795448261e-04;3.875330793116728557e-08;2.388952406480157203e-07;5.998873746181097033e-01;-3.216080685046067700e-01;-4.738879457668759843e-01;-9.779428316252544717e-02;2.524429479230955176e-01;-1.962975532227366759e-01;1.346893033361286907e-01;2.151988919257260269e-01;2.018706415101962498e-02;-9.285424837912811258e-01;-3.018124834224401587e-01;-3.875330793116728557e-08;-2.388952406480157203e-07;1.126253818902744896e-04;-2.277652810446506582e-03;-1.085043809304353513e-03;-9.259281982865880112e-04;6.855969207948953148e-04;1.297254945833992146e-03;1.807822712795448261e-04;-3.875330793116728557e-08;-2.388952406480157203e-07;1.126253818902744896e-04
2.580000000000009663e+01;2.958038985084853745e-01;4.926571426719354996e-01;8.415873843131788101e-02;-2.634864248631887951e-01;1.789729022219446464e-01;-1.379400529737427050e-01;-2.157075470366755232e-01;-1.372366926288660569e-02;9.371768045296654526e-01;2.738275955869833855e-01;8.195711138871022513e-08;2.472665372237095552e-07;5.999840361341894912e-01;2.026732317758457261e-09;2.025252786227981166e-09;7.947635126586816536e-04;7.946039630739692690e-04;3.708260516309350491e-09;3.706780984588803594e-09;1.543360029957056715e-03;1.543200480372344981e-03;1.652311311967061158e+00;1.652872759355034749e+00;5.056484356569808352e-08;1.450778770334134986e-08;6.932997962438305653e-13;2.382917899661161210e-06;-1.520721446585603243e-12;1.776660649915697197e-06;4.675916519035447881e-03;-3.305184006249464623e+00;4.159579376998508373e-06;7.275060428690655678e-08;1.595481051803657440e-08;2.301962706375282330e-04;2.210643889028529596e-03;9.556278605762913436e-04;9.085260919277776681e-04;-6.540611954644059978e-04;-1.289776325173991323e-03;-1.671546863402650906e-04;8.195711138871022513e-08;2.472665372237095552e-07;5.999840361341894912e-01;-2.958038985084853745e-01;-4.926571426719354996e-01;-8.415873843131788101e-02;2.634864248631887951e-01;-1.789729022219446464e-01;1.379400529737427050e-01;2.157075470366755232e-01;1.372366926288660569e-02;-9.371768045296654526e-01;-2.738275955869833855e-01;-8.195711138871022513e-08;-2.472665372237095552e-07;1.596386581048658826e-05;-2.210643889028529596e-03;-9.556278605762913436e-04;-9.085260919277776681e-04;6.540611954644059978e-04;1.289776325173991323e-03;1.671546863402650906e-04;-8.195711138871022513e-08;-2.472665372237095552e-07;1.596386581048658826e-05
2.590000000000009805e+01;2.689424068734010964e-01;5.096608460174296695e-01;7.022284819612570339e-02;-2.735830056467945526e-01;1.609982924740791521e-01;-1.406943989471962642e-01;-2.160221554859177995e-01;-7.246905298632945296e-03;9.449690689197204341e-01;2.455918758587248563e-01;1.220886377708781827e-07;2.536050126928086994e-07;6.000761133443894835e-01;1.985009672063514050e-09;1.983629156064270184e-09;6.691765359941723905e-04;6.690855574406139950e-04;3.878538782170644425e-09;3.877158265868568909e-09;1.375802455291459236e-03;1.375711476737901708e-03;1.652410379662189843e+00;1.652940349101662543e+00;4.467397557836467984e-08;4.069635931579133580e-09;7.919316887352596501e-13;2.363966278170575081e-06;-1.295035308520117239e-12;1.807718227555739181e-06;4.089764301128270829e-03;-3.305350680020240794e+00;4.171685008829933945e-06;6.674951563774062161e-08;9.097717304170933189e-09;2.172906701274623931e-04;2.146996964542513542e-03;8.273820408263299342e-04;8.925383055814334332e-04;-6.185100842248658637e-04;-1.273824042252236222e-03;-1.525683247393105901e-04;1.220886377708781827e-07;2.536050126928086994e-07;6.000761133443894835e-01;-2.689424068734010964e-01;-5.096608460174296695e-01;-7.022284819612570339e-02;2.735830056467945526e-01;-1.609982924740791521e-01;1.406943989471962642e-01;2.160221554859177995e-01;7.246905298632945296e-03;-9.449690689197204341e-01;-2.455918758587248563e-01;-1.220886377708781827e-07;-2.536050126928086994e-07;-7.611334438950567716e-05;-2.146996964542513542e-03;-8.273820408263299342e-04;-8.925383055814334332e-04;6.185100842248658637e-04;1.273824042252236222e-03;1.525683247393105901e-04;-1.220886377708781827e-07;-2.536050126928086994e-07;-7.611334438950567716e-05
2.600000000000009948e+01;2.411201360036416275e-01;5.248372762762766319e-01;5.603676664266885737e-02;-2.826962112836380325e-01;1.424384268563340661e-01;-1.429423652084346186e-01;-2.161423422848870179e-01;-7.626498678359550174e-04;9.519118112769757722e-01;2.171308586732181856e-01;1.593010688359274057e-07;2.580447625529708639e-07;6.001630281506827869e-01;1.928241661239132175e-09;1.926948606802080937e-09;5.438539080660181706e-04;5.438271561948312483e-04;4.006734966583348977e-09;4.005441912107318922e-09;1.204408548483677874e-03;1.204381796612491061e-03;1.652483716649463918e+00;1.652979132629777137e+00;3.868302358621972416e-08;-5.888771616478925711e-09;8.794583183227351720e-13;2.342902456919580959e-06;-1.084448414367395353e-12;1.833714761565542074e-06;3.496459541989871758e-03;-3.305462816484989297e+00;4.176617423475219526e-06;6.110228777367672656e-08;2.675057813228323006e-09;2.031240645516130261e-04;2.087048000203151066e-03;7.011552380705721177e-04;8.780307711179075048e-04;-5.802555437243728242e-04;-1.249394490957012049e-03;-1.376195704987925872e-04;1.593010688359274057e-07;2.580447625529708639e-07;6.001630281506827869e-01;-2.411201360036416275e-01;-5.248372762762766319e-01;-5.603676664266885737e-02;2.826962112836380325e-01;-1.424384268563340661e-01;1.429423652084346186e-01;2.161423422848870179e-01;7.626498678359550174e-04;-9.519118112769757722e-01;-2.171308586732181856e-01;-1.593010688359274057e-07;-2.580447625529708639e-07;-1.630281506828090698e-04;-2.087048000203151066e-03;-7.011552380705721177e-04;-8.780307711179075048e-04;5.802555437243728242e-04;1.249394490957012049e-03;1.376195704987925872e-04;-1.593010688359274057e-07;-2.580447625529708639e-07;-1.630281506828090698e-04
2.610000000000010090e+01;2.124371009081577610e-01;5.381312337421952918e-01;4.165155476449326766e-02;-2.907930904144839790e-01;1.233601593852393513e-01;-1.446757974979726580e-01;-2.160679137591094146e-01;5.723202278573090961e-03;9.579983481367451148e-01;1.884703333862712271e-01;1.937437051244508249e-07;2.607022417194482140e-07;6.002442761719170017e-01;1.857646014208343509e-09;1.856430623257542759e-09;4.198666942064875097e-04;4.199003113618942902e-04;4.093811296567917987e-09;4.092595905473277146e-09;1.030854372508121890e-03;1.030887989663529158e-03;1.652531949118090537e+00;1.652990189876816451e+00;3.264887164126102841e-08;-1.530506151137873471e-08;9.562462642277217582e-13;2.319985010587838180e-06;-8.882114192598316597e-13;1.854995360926877797e-06;2.901497467256193216e-03;-3.305522121651097045e+00;4.174980303479870490e-06;5.579853662439322217e-08;-3.361837079809341759e-09;1.878824902520337403e-04;2.031003184567309328e-03;5.777865327667441875e-04;8.650114643428338801e-04;-5.405774856452882915e-04;-1.216686320473100991e-03;-1.228696273202212197e-04;1.937437051244508249e-07;2.607022417194482140e-07;6.002442761719170017e-01;-2.124371009081577610e-01;-5.381312337421952918e-01;-4.165155476449326766e-02;2.907930904144839790e-01;-1.233601593852393513e-01;1.446757974979726580e-01;2.160679137591094146e-01;-5.723202278573090961e-03;-9.579983481367451148e-01;-1.884703333862712271e-01;-1.937437051244508249e-07;-2.607022417194482140e-07;-2.442761719170238877e-04;-2.031003184567309328e-03;-5.777865327667441875e-04;-8.650114643428338801e-04;5.405774856452882915e-04;1.216686320473100991e-03;1.228696273202212197e-04;-1.937437051244508249e-07;-2.607022417194482140e-07;-2.442761719170238877e-04
2.620000000000010232e+01;1.829964300881362915e-01;5.494943016225859456e-01;2.711899652512037018e-02;-2.978443441123975743e-01;1.038322534422171511e-01;-1.458883953941219613e-01;-2.157988587426464266e-01;1.220474580658150766e-02;9.632227900045081670e-01;1.596363165482686808e-01;2.255622759009427397e-07;2.616791348052072344e-07;6.003194274416739917e-01;1.774501929882806642e-09;1.773356243587062901e-09;2.982221297128372106e-04;2.983126535753588852e-04;4.141038239103172041e-09;4.139892552850244203e-09;8.567523553114385956e-04;8.568428791739607581e-04;1.652555889835988223e+00;1.652974787505188337e+00;2.662601387920175693e-08;-2.412454772177504230e-08;1.022678886171659416e-12;2.295463274727889564e-06;-7.056446854526800112e-13;1.871888795858879270e-06;2.310118188984629922e-03;-3.305530674839710414e+00;4.167351753552567777e-06;5.082873006545262939e-08;-9.052500820822049869e-09;1.717520439534769849e-04;1.978943481688838490e-03;4.580856287229595480e-04;8.534344673831462114e-04;-5.006971180382402409e-04;-1.176086772114420809e-03;-1.088338015614864762e-04;2.255622759009427397e-07;2.616791348052072344e-07;6.003194274416739917e-01;-1.829964300881362915e-01;-5.494943016225859456e-01;-2.711899652512037018e-02;2.978443441123975743e-01;-1.038322534422171511e-01;1.458883953941219613e-01;2.157988587426464266e-01;-1.220474580658150766e-02;-9.632227900045081670e-01;-1.596363165482686808e-01;-2.255622759009427397e-07;-2.616791348052072344e-07;-3.194274416740139344e-04;-1.978943481688838490e-03;-4.580856287229595480e-04;-8.534344673831462114e-04;5.006971180382402409e-04;1.176086772114420809e-03;1.088338015614864762e-04;-2.255622759009427397e-07;-2.616791348052072344e-07;-3.194274416740139344e-04
2.630000000000010374e+01;1.529039946126260763e-01;5.588850245561760577e-01;1.249141215936091370e-02;-3.038244372319927611e-01;8.392513220123740125e-02;-1.465757374564054805e-01;-2.153353494382017619e-01;1.867607144213416850e-02;9.675800517159872660e-01;1.306550234744278116e-01;2.548991688138327884e-07;2.610653683295475652e-07;6.003881264322327160e-01;3.662410423207108359e-10;3.867166163996263035e-10;1.798565834978645486e-04;1.800008745555984431e-04;1.760200319825746504e-09;1.777523342902888275e-09;6.836381202181421660e-04;6.837824112758757351e-04;1.652556522423074492e+00;1.652934358575614437e+00;2.079356476810457172e-08;-3.242772208767165054e-08;1.079170995162454823e-12;2.269576593704799546e-06;-5.361334435832048934e-13;1.884709053773324616e-06;1.727273698866159477e-03;-3.305490892632846123e+00;4.154285104440572692e-06;4.618391095524436055e-08;-1.442721584350882677e-08;1.549172782853436292e-04;1.930831718569198108e-03;3.428148381378059995e-04;8.432050252281404062e-04;-4.617529226367822481e-04;-1.128154322997745873e-03;-9.597235906108614323e-05;2.548991688138327884e-07;2.610653683295475652e-07;6.003881264322327160e-01;-1.529039946126260763e-01;-5.588850245561760577e-01;-1.249141215936091370e-02;3.038244372319927611e-01;-8.392513220123740125e-02;1.465757374564054805e-01;2.153353494382017619e-01;-1.867607144213416850e-02;-9.675800517159872660e-01;-1.306550234744278116e-01;-2.548991688138327884e-07;-2.610653683295475652e-07;-3.881264322327382388e-04;-1.930831718569198108e-03;-3.428148381378059995e-04;-8.432050252281404062e-04;4.617529226367822481e-04;1.128154322997745873e-03;9.597235906108614323e-05;-2.548991688138327884e-07;-2.610653683295475652e-07;-3.881264322327382388e-04
2.640000000000010516e+01;1.222680267538145127e-01;5.662690618246614127e-01;-2.178530688631814469e-03;-3.087116957889144420e-01;6.371062224576171107e-02;-1.467352993285900575e-01;-2.146777419381670216e-01;2.513127267004116455e-02;9.710658613574644216e-01;1.015528392335703772e-01;2.818935665004173344e-07;2.589421634117594703e-07;6.004500914275777701e-01;-1.384864089164512854e-08;-1.377704398537685862e-08;6.562248635794551085e-05;6.581763262513818486e-05;-1.059786975686842044e-08;-1.050829813426884168e-08;5.129575042688369483e-04;5.131526619662235989e-04;1.652534982511181694e+00;1.652870484134201012e+00;1.496215150130137238e-08;-3.993746364108524485e-08;1.126179877732812572e-12;2.242553303740883669e-06;-3.791211532206654405e-13;1.893756735556100900e-06;1.157599017070912433e-03;-3.305405491620694747e+00;4.136309292238260135e-06;4.185540754605021915e-08;-1.950713980252490477e-08;1.375597103653314335e-04;1.886521924555337182e-03;2.326729617162515140e-04;8.341854320513346875e-04;-4.247796928432689967e-04;-1.073598211919449263e-03;-8.468309009657115638e-05;2.818935665004173344e-07;2.589421634117594703e-07;6.004500914275777701e-01;-1.222680267538145127e-01;-5.662690618246614127e-01;2.178530688631814469e-03;3.087116957889144420e-01;-6.371062224576171107e-02;1.467352993285900575e-01;2.146777419381670216e-01;-2.513127267004116455e-02;-9.710658613574644216e-01;-1.015528392335703772e-01;-2.818935665004173344e-07;-2.589421634117594703e-07;-4.500914275777923024e-04;-1.886521924555337182e-03;-2.326729617162515140e-04;-8.341854320513346875e-04;4.247796928432689967e-04;1.073598211919449263e-03;8.468309009657115638e-05;-2.818935665004173344e-07;-2.589421634117594703e-07;-4.500914275777923024e-04
2.650000000000010658e+01;9.119872960204633561e-02;5.716193146283238269e-01;-1.683800728123454812e-02;-3.124883899179680680e-01;4.326169140174167260e-02;-1.463664647008587061e-01;-2.138265764049580298e-01;3.156445246033460356e-02;9.736767677109635644e-01;7.235628917892548972e-02;3.066814838116116939e-07;2.553850474041880737e-07;6.005051133353347392e-01;4.366491415855487185e-05;4.342176686706336407e-05;1.124901733725539677e-08;1.115530073148413477e-08;1.473253675981077346e-09;1.578184115471564761e-09;3.461058376387761383e-04;3.463489920427418028e-04;1.652492542982308743e+00;1.652784869890266961e+00;8.888852891675335857e-09;-4.633426572401853591e-08;1.164214109927553613e-12;2.214609503960214972e-06;-2.341026925150453687e-13;1.899320287587495672e-06;6.053875015361769377e-04;-3.305277450317988475e+00;4.113928861436293215e-06;3.783453816671001302e-08;-2.430515242059503092e-08;1.198563183910927865e-04;1.845770600904725334e-03;1.282813446027430970e-04;8.262015725249670373e-04;-3.906909353033616306e-04;-1.013255473100140025e-03;-7.529565631475554355e-05;3.066814838116116939e-07;2.553850474041880737e-07;6.005051133353347392e-01;-9.119872960204633561e-02;-5.716193146283238269e-01;1.683800728123454812e-02;3.124883899179680680e-01;-4.326169140174167260e-02;1.463664647008587061e-01;2.138265764049580298e-01;-3.156445246033460356e-02;-9.736767677109635644e-01;-7.235628917892548972e-02;-3.066814838116116939e-07;-2.553850474041880737e-07;-5.051133353347614374e-04;-1.845770600904725334e-03;-1.282813446027430970e-04;-8.262015725249670373e-04;3.906909353033616306e-04;1.013255473100140025e-03;7.529565631475554355e-05;-3.066814838116116939e-07;-2.553850474041880737e-07;-5.051133353347614374e-04
2.660000000000010800e+01;5.980787912242705590e-02;5.749160268999546908e-01;-3.143422683948855767e-02;-3.151408020269299004e-01;2.265218184585371386e-02;-1.454705290651202854e-01;-2.127825769119766897e-01;3.796972999397561777e-02;9.754101462024283853e-01;4.309200914601873239e-02;3.293957003555186181e-07;2.504665831845958868e-07;6.005530538746557401e-01;1.473200580473326120e-04;1.470317723207307473e-04;8.661351347710457633e-09;8.633723530659614138e-09;-1.521016775142001053e-09;-1.488507953415059237e-09;1.843061212622805652e-04;1.845944069889650190e-04;1.652430601005573596e+00;1.652679320640041860e+00;3.100547132284915883e-09;-5.207966513715717606e-08;1.193836428087193189e-12;2.185947757798316720e-06;-1.006151483865484771e-13;1.901677012592035564e-06;7.456900248278914493e-05;-3.305109970624733329e+00;4.087623677169072714e-06;3.411233409056455287e-08;-2.882556583237751022e-08;1.019783020895503878e-04;1.808249569134681711e-03;3.017232594537677670e-05;8.190499363056047422e-04;-3.602649243892308561e-04;-9.480661113448682342e-04;-6.806778649659506186e-05;3.293957003555186181e-07;2.504665831845958868e-07;6.005530538746557401e-01;-5.980787912242705590e-02;-5.749160268999546908e-01;3.143422683948855767e-02;3.151408020269299004e-01;-2.265218184585371386e-02;1.454705290651202854e-01;2.127825769119766897e-01;-3.796972999397561777e-02;-9.754101462024283853e-01;-4.309200914601873239e-02;-3.293957003555186181e-07;-2.504665831845958868e-07;-5.530538746557622787e-04;-1.808249569134681711e-03;-3.017232594537677670e-05;-8.190499363056047422e-04;3.602649243892308561e-04;9.480661113448682342e-04;6.806778649659506186e-05;-3.293957003555186181e-07;-2.504665831845958868e-07;-5.530538746557622787e-04
2.670000000000010942e+01;2.820842014995808555e-02;5.761468592386531640e-01;-4.591462360881652660e-02;-3.166592798272602205e-01;1.956539573507616592e-03;-1.440506962291982218e-01;-2.115466509494755565e-01;4.434124736032112740e-02;9.762642033445019241e-01;1.378671544337590864e-02;3.501655960359503851e-07;2.442591938757512046e-07;6.005938432090005552e-01;2.447271831575008609e-04;2.443965661362733008e-04;1.032324398539901402e-08;1.040823046455739556e-08;-3.464174419810111885e-08;-3.467779101807329828e-08;2.869992420907467899e-05;2.903052353301433249e-05;1.652350655477650809e+00;1.652555724200961418e+00;5.843807372245846623e-10;-6.010678159687016696e-08;1.215670470143780225e-12;2.156755632672222958e-06;2.176647406623865492e-14;1.901093977145044822e-06;-4.313032505420190572e-04;-3.304906439201013235e+00;4.057848372380322935e-06;3.067925539478183200e-08;-3.306686892331444337e-08;8.408998151412938604e-05;1.773560026042654558e-03;-6.121976576145549132e-05;8.125049211439167030e-04;-3.341345338497836437e-04;-8.790470940530860540e-04;-6.318330875587641060e-05;3.501655960359503851e-07;2.442591938757512046e-07;6.005938432090005552e-01;-2.820842014995808555e-02;-5.761468592386531640e-01;4.591462360881652660e-02;3.166592798272602205e-01;-1.956539573507616592e-03;1.440506962291982218e-01;2.115466509494755565e-01;-4.434124736032112740e-02;-9.762642033445019241e-01;-1.378671544337590864e-02;-3.501655960359503851e-07;-2.442591938757512046e-07;-5.938432090005774100e-04;-1.773560026042654558e-03;6.121976576145549132e-05;-8.125049211439167030e-04;3.341345338497836437e-04;8.790470940530860540e-04;6.318330875587641060e-05;-3.501655960359503851e-07;-2.442591938757512046e-07;-5.938432090005774100e-04
2.680000000000011084e+01;-3.485942153210748462e-03;5.753069356546441915e-01;-6.022704721471099781e-02;-3.170382740280004996e-01;-1.875045866777797290e-02;-1.421120676055108167e-01;-2.101198886023821488e-01;5.067317619985479277e-02;9.762379796789284470e-01;-1.553282524028326735e-02;3.691168798968700037e-07;2.368370706068854559e-07;6.006274770167209232e-01;3.353285588201489263e-04;3.349584081601693461e-04;7.685674369353147884e-10;8.388895349737007043e-10;1.195834167812010872e-04;1.192132720576551569e-04;6.153492410130503664e-09;6.219492425811266012e-09;1.652254255402322070e+00;1.652416064644858684e+00;-5.750972194109636852e-09;-6.328148056813692373e-08;1.230388143861943739e-12;2.127204541833412232e-06;1.334456727329204167e-13;1.897828525462077110e-06;-9.090696753773666421e-04;-3.304670389079633175e+00;4.025031703461672682e-06;2.752499033146368256e-08;-3.702158528196252676e-08;6.634813481437573657e-05;1.741247422064289355e-03;-1.455649864128272242e-04;8.063262418042740909e-04;-3.127809460875541347e-04;-8.072658244487052048e-04;-6.075199710864342961e-05;3.691168798968700037e-07;2.368370706068854559e-07;6.006274770167209232e-01;3.485942153210748462e-03;-5.753069356546441915e-01;6.022704721471099781e-02;3.170382740280004996e-01;1.875045866777797290e-02;1.421120676055108167e-01;2.101198886023821488e-01;-5.067317619985479277e-02;-9.762379796789284470e-01;1.553282524028326735e-02;-3.691168798968700037e-07;-2.368370706068854559e-07;-6.274770167209453575e-04;-1.741247422064289355e-03;1.455649864128272242e-04;-8.063262418042740909e-04;3.127809460875541347e-04;8.072658244487052048e-04;6.075199710864342961e-05;-3.691168798968700037e-07;-2.368370706068854559e-07;-6.274770167209453575e-04
2.690000000000011227e+01;-3.516115383376672981e-02;5.723988629271333783e-01;-7.431995158651860667e-02;-3.162763604852726340e-01;-3.939397986821463471e-02;-1.396616242932368912e-01;-2.085035614081492128e-01;5.695972427294573176e-02;9.753313512352417280e-01;-4.483982591966347714e-02;3.863712474569341554e-07;2.282781245045731071e-07;6.006540141995448945e-01;4.186961961589338540e-04;4.182894185405071764e-04;-9.529888723917505197e-10;-9.522308424872679414e-10;2.596902543816889198e-04;2.592834767633308722e-04;-3.513298227529831514e-09;-3.512540252110674198e-09;1.652143064905418957e+00;1.652262319361756715e+00;-1.128852085492838642e-08;-6.618903898395881774e-08;1.238709699082436080e-12;2.097448584673188411e-06;2.348075901762618471e-13;1.892128717819803321e-06;-1.355968276902655249e-03;-3.304405461744735373e+00;3.989575828975702203e-06;2.463826355415315057e-08;-4.067783763949913475e-08;4.889865366933254798e-05;1.710816809338600031e-03;-2.226414967604339878e-04;8.002662818728800698e-04;-2.965305455910338672e-04;-7.338136640653442067e-04;-6.081085948131392804e-05;3.863712474569341554e-07;2.282781245045731071e-07;6.006540141995448945e-01;3.516115383376672981e-02;-5.723988629271333783e-01;7.431995158651860667e-02;3.162763604852726340e-01;3.939397986821463471e-02;1.396616242932368912e-01;2.085035614081492128e-01;-5.695972427294573176e-02;-9.753313512352417280e-01;4.483982591966347714e-02;-3.863712474569341554e-07;-2.282781245045731071e-07;-6.540141995449166856e-04;-1.710816809338600031e-03;2.226414967604339878e-04;-8.002662818728800698e-04;2.965305455910338672e-04;7.338136640653442067e-04;6.081085948131392804e-05;-3.863712474569341554e-07;-2.282781245045731071e-07;-6.540141995449166856e-04
2.700000000000011369e+01;-6.670322511933116094e-02;5.674327224889218479e-01;-8.814258173316116829e-02;-3.143762467658155479e-01;-5.989940954813507967e-02;-1.367082020493196604e-01;-2.066991209075175751e-01;6.319514192416496312e-02;9.735450295325013270e-01;-7.410750924032817599e-02;4.020459673196986745e-07;2.186654133412133747e-07;6.006735716845904571e-01;4.944585474092853556e-04;4.940183300699988247e-04;-8.205320970702616240e-10;-8.198588662532850344e-10;3.907984397689998968e-04;3.903582224297130407e-04;-3.317203991611990006e-09;-3.316530760796398324e-09;1.652018770183140806e+00;1.652096515263870691e+00;-1.564535538111854664e-08;-6.919142376897990654e-08;1.241393064365310432e-12;2.067623642192713877e-06;3.262286495748279964e-13;1.884233537928187066e-06;-1.769641813803712969e-03;-3.304115370283790654e+00;3.951855612499186733e-06;2.200670269201343816e-08;-4.402180125174381823e-08;3.187970304424636581e-05;1.681748249424283581e-03;-2.923366677672900593e-04;7.940772060672646182e-04;-2.855568186184154200e-04;-6.597802279458206409e-04;-6.332762115152101856e-05;4.020459673196986745e-07;2.186654133412133747e-07;6.006735716845904571e-01;6.670322511933116094e-02;-5.674327224889218479e-01;8.814258173316116829e-02;3.143762467658155479e-01;5.989940954813507967e-02;1.367082020493196604e-01;2.066991209075175751e-01;-6.319514192416496312e-02;-9.735450295325013270e-01;7.410750924032817599e-02;-4.020459673196986745e-07;-2.186654133412133747e-07;-6.735716845904793360e-04;-1.681748249424283581e-03;2.923366677672900593e-04;-7.940772060672646182e-04;2.855568186184154200e-04;6.597802279458206409e-04;6.332762115152101856e-05;-4.020459673196986745e-07;-2.186654133412133747e-07;-6.735716845904793360e-04
2.710000000000011511e+01;-9.799864326483798127e-02;5.604260348633597344e-01;-1.016451576638998378e-01;-3.113447630716689729e-01;-8.019262573669301564e-02;-1.332624592380659001e-01;-2.047081969019123038e-01;6.937372842263933581e-02;9.708805601654408868e-01;-1.033091371503482153e-01;4.162534160893847817e-07;2.080877458910150321e-07;6.006863216381461701e-01;5.623312307337536165e-04;5.618608476183980681e-04;-6.854874729587585433e-10;-6.848801632087066010e-10;5.122040887192637511e-04;5.117337056039085279e-04;-3.100362321807724883e-09;-3.099755012040415885e-09;1.651883088544676248e+00;1.651920683901186404e+00;-1.965369276228236717e-08;-7.144595928145842091e-08;1.239213013587109650e-12;2.037846972236098921e-06;4.080909850617617999e-13;1.874372755068914345e-06;-2.148137443160294102e-03;-3.303803863545514474e+00;3.912218080001013837e-06;1.961680632541871663e-08;-4.703837226652018760e-08;1.541817790337574046e-05;1.653511930737233682e-03;-3.546456759834226702e-04;7.875176848008424990e-04;-2.798842343572638391e-04;-5.862289126971342856e-04;-6.820498265475150035e-05;4.162534160893847817e-07;2.080877458910150321e-07;6.006863216381461701e-01;9.799864326483798127e-02;-5.604260348633597344e-01;1.016451576638998378e-01;3.113447630716689729e-01;8.019262573669301564e-02;1.332624592380659001e-01;2.047081969019123038e-01;-6.937372842263933581e-02;-9.708805601654408868e-01;1.033091371503482153e-01;-4.162534160893847817e-07;-2.080877458910150321e-07;-6.863216381461922921e-04;-1.653511930737233682e-03;3.546456759834226702e-04;-7.875176848008424990e-04;2.798842343572638391e-04;5.862289126971342856e-04;6.820498265475150035e-05;-4.162534160893847817e-07;-2.080877458910150321e-07;-6.863216381461922921e-04
2.720000000000011653e+01;-1.289347837125857654e-01;5.514036967903789277e-01;-1.147790547591347188e-01;-3.071928376029749996e-01;-1.002002710314673639e-01;-1.293368379069842755e-01;-2.025325954303507092e-01;7.548983816690704729e-02;9.673403200205454855e-01;-1.324180402525604872e-01;4.291006043875872599e-07;1.966400586715843572e-07;6.006924870447825082e-01;6.221141706049157201e-04;6.216170396490086668e-04;-5.511564333879107319e-10;-5.506179380256004576e-10;6.233314726528491230e-04;6.228343416969417444e-04;-2.867289721275098836e-09;-2.866751226059323711e-09;1.651737754228993271e+00;1.651736841252455568e+00;-2.329538155324888703e-08;-7.297040125571619916e-08;1.232950743105562828e-12;2.008217054972431860e-06;4.807854084612625798e-13;1.862766715349112721e-06;-2.489903860419033672e-03;-3.303474691747231518e+00;3.870982056585392938e-06;1.745395049495815989e-08;-4.971314944027065402e-08;-3.704055001052530827e-07;1.625582701586109069e-03;-4.096677341643983894e-04;7.803591121925690377e-04;-2.793960200647149783e-04;-5.141741604890170958e-04;-7.528646966697971621e-05;4.291006043875872599e-07;1.966400586715843572e-07;6.006924870447825082e-01;1.289347837125857654e-01;-5.514036967903789277e-01;1.147790547591347188e-01;3.071928376029749996e-01;1.002002710314673639e-01;1.293368379069842755e-01;2.025325954303507092e-01;-7.548983816690704729e-02;-9.673403200205454855e-01;1.324180402525604872e-01;-4.291006043875872599e-07;-1.966400586715843572e-07;-6.924870447825304254e-04;-1.625582701586109069e-03;4.096677341643983894e-04;-7.803591121925690377e-04;2.793960200647149783e-04;5.141741604890170958e-04;7.528646966697971621e-05;-4.291006043875872599e-07;-1.966400586715843572e-07;-6.924870447825304254e-04
2.730000000000011795e+01;-1.594003180153442667e-01;5.403978912881748364e-01;-1.274969799119656522e-01;-3.019354564818852449e-01;-1.198500216485411246e-01;-1.249455181558844774e-01;-2.001742964839233474e-01;8.153788673078281313e-02;9.629275131785633990e-01;-1.614076467159846762e-01;4.406887065063715179e-07;1.844231272488748174e-07;6.006923370942784945e-01;6.736875247868102153e-04;6.731671869783157659e-04;-4.186773792994374830e-10;-4.182101760761528265e-10;7.237222848933578135e-04;7.232019470848629304e-04;-2.620802210709742067e-09;-2.620335007339894241e-09;1.651584499744475965e+00;1.651546973674395735e+00;-2.655701054666514532e-08;-7.378731877076870765e-08;1.223372500942903398e-12;1.978813950767900169e-06;5.447215568744143450e-13;1.849625890490685491e-06;-2.793785021768120311e-03;-3.303131573763200990e+00;3.828438073164527673e-06;1.550248579515248483e-08;-5.203382756979279926e-08;-1.538196651501566592e-05;1.597453682696231558e-03;-4.576001575264943000e-04;7.723911852634823827e-04;-2.838447548139666488e-04;-4.445609627234670125e-04;-8.436333501007919899e-05;4.406887065063715179e-07;1.844231272488748174e-07;6.006923370942784945e-01;1.594003180153442667e-01;-5.403978912881748364e-01;1.274969799119656522e-01;3.019354564818852449e-01;1.198500216485411246e-01;1.249455181558844774e-01;2.001742964839233474e-01;-8.153788673078281313e-02;-9.629275131785633990e-01;1.614076467159846762e-01;-4.406887065063715179e-07;-1.844231272488748174e-07;-6.923370942785167514e-04;-1.597453682696231558e-03;4.576001575264943000e-04;-7.723911852634823827e-04;2.838447548139666488e-04;4.445609627234670125e-04;8.436333501007919899e-05;-4.406887065063715179e-07;-1.844231272488748174e-07;-6.923370942785167514e-04
2.740000000000011937e+01;-1.892856169880121620e-01;5.274479710050973269e-01;-1.397531427795686287e-01;-2.955916084363033325e-01;-1.390708523946429243e-01;-1.201043659984219469e-01;-1.976354514751551827e-01;8.751235673731934395e-02;9.576461655671192341e-01;-1.902515106722823812e-01;4.511126304563800074e-07;1.715428084107868468e-07;6.006861826073782717e-01;7.170085364631697752e-04;7.164686217909424634e-04;-2.891058879311666324e-10;-2.887117681233216856e-10;8.130340594304720676e-04;8.124941447582448642e-04;-2.363703108504939300e-09;-2.363308988716379914e-09;1.651425041031621133e+00;1.651353021889396366e+00;-2.942893122479653178e-08;-7.392455646163998328e-08;1.211211150566171710e-12;1.949700100621123424e-06;6.003334907415504988e-13;1.835150292959922447e-06;-3.059010667272582702e-03;-3.302778166274505267e+00;3.784848582036404634e-06;1.374590361402493349e-08;-5.399150663471072482e-08;-2.952434160946593167e-05;1.568648700909308635e-03;-4.987305055446089597e-04;7.634267514297077284e-04;-2.928653058511532237e-04;-3.782469102114882631e-04;-9.518226526546158528e-05;4.511126304563800074e-07;1.715428084107868468e-07;6.006861826073782717e-01;1.892856169880121620e-01;-5.274479710050973269e-01;1.397531427795686287e-01;2.955916084363033325e-01;1.390708523946429243e-01;1.201043659984219469e-01;1.976354514751551827e-01;-8.751235673731934395e-02;-9.576461655671192341e-01;1.902515106722823812e-01;-4.511126304563800074e-07;-1.715428084107868468e-07;-6.861826073782939517e-04;-1.568648700909308635e-03;4.987305055446089597e-04;-7.634267514297077284e-04;2.928653058511532237e-04;3.782469102114882631e-04;9.518226526546158528e-05;-4.511126304563800074e-07;-1.715428084107868468e-07;-6.861826073782939517e-04
2.750000000000012079e+01;-2.184831475765372510e-01;5.126003153218026132e-01;-1.515034215047407207e-01;-2.881842145086247475e-01;-1.577932965208334593e-01;-1.148308749426072695e-01;-1.949183804802580300e-01;9.340780354967601062e-02;9.515011184318578064e-01;-2.189233400300261978e-01;4.604606561464332883e-07;1.581088418462226631e-07;6.006743712688890069e-01;7.521080870007206768e-04;7.515522695695634522e-04;-1.634192113365508202e-10;-1.630990629172883167e-10;8.910374315898000452e-04;8.904816141586433626e-04;-2.098750306869141597e-09;-2.098430158411839332e-09;1.651261063331440848e+00;1.651156866322998074e+00;-3.190535639773025737e-08;-7.341450657103604337e-08;1.197147283615743871e-12;1.920921579846514704e-06;6.480842759192695287e-13;1.819528782079377063e-06;-3.285183926017466814e-03;-3.302418034974301975e+00;3.740448516694331995e-06;1.216706984449557852e-08;-5.558177513053752343e-08;-4.271750211715108492e-05;1.538733323100366368e-03;-5.334270695432907772e-04;7.533058514647417159e-04;-3.059898361282287205e-04;-3.159870971232159320e-04;-1.074537373679240737e-04;4.604606561464332883e-07;1.581088418462226631e-07;6.006743712688890069e-01;2.184831475765372510e-01;-5.126003153218026132e-01;1.515034215047407207e-01;2.881842145086247475e-01;1.577932965208334593e-01;1.148308749426072695e-01;1.949183804802580300e-01;-9.340780354967601062e-02;-9.515011184318578064e-01;2.189233400300261978e-01;-4.604606561464332883e-07;-1.581088418462226631e-07;-6.743712688890290963e-04;-1.538733323100366368e-03;5.334270695432907772e-04;-7.533058514647417159e-04;3.059898361282287205e-04;3.159870971232159320e-04;1.074537373679240737e-04;-4.604606561464332883e-07;-1.581088418462226631e-07;-6.743712688890290963e-04
2.760000000000012221e+01;-2.468878619625202164e-01;4.959081617661734720e-01;-1.627055222919073230e-01;-2.797400431180727121e-01;-1.759496994498633282e-01;-1.091441015422898592e-01;-1.920255692731499819e-01;9.921886076886618500e-02;9.444980206994857408e-01;-2.473970236437877945e-01;4.688141693901310499e-07;1.442332874201953640e-07;6.006572827737098885e-01;7.790867777562385504e-04;7.785187227380934013e-04;-4.251237538709508258e-11;-4.226601814738639706e-11;9.576125356703373438e-04;9.570444806521912189e-04;-1.828633489274099545e-09;-1.828387131921317189e-09;1.651094208013178299e+00;1.650960313694742609e+00;-3.398423544445984027e-08;-7.229360557111737298e-08;1.181792296611554657e-12;1.892509758165584690e-06;6.884683062253657550e-13;1.802938315361146578e-06;-3.472266258615875137e-03;-3.302054627985762103e+00;3.695446203266128234e-06;1.074851393765373105e-08;-5.680552645028521652e-08;-5.489365138436341773e-05;1.507324306839197270e-03;-5.621280022564678625e-04;7.418989047747182042e-04;-3.226644066643413744e-04;-2.584220837700546003e-04;-1.208607878785683543e-04;4.688141693901310499e-07;1.442332874201953640e-07;6.006572827737098885e-01;2.468878619625202164e-01;-4.959081617661734720e-01;1.627055222919073230e-01;2.797400431180727121e-01;1.759496994498633282e-01;1.091441015422898592e-01;1.920255692731499819e-01;-9.921886076886618500e-02;-9.444980206994857408e-01;2.473970236437877945e-01;-4.688141693901310499e-07;-1.442332874201953640e-07;-6.572827737099107281e-04;-1.507324306839197270e-03;5.621280022564678625e-04;-7.418989047747182042e-04;3.226644066643413744e-04;2.584220837700546003e-04;1.208607878785683543e-04;-4.688141693901310499e-07;-1.442332874201953640e-07;-6.572827737099107281e-04
2.770000000000012363e+01;-2.743975774578232274e-01;4.774314124024754968e-01;-1.733191322482802166e-01;-2.702896108654992413e-01;-1.934744654066453129e-01;-1.030645951952007672e-01;-1.889596661702648284e-01;1.049402455309511040e-01;9.366433203092544568e-01;-2.756466577863429523e-01;4.762475146287924480e-07;1.300286881065415634e-07;6.006353239340161965e-01;7.981105936080676354e-04;7.975338990699780894e-04;7.280556280081222938e-11;7.297947978602858971e-11;1.012744620047826985e-03;1.012167925509737222e-03;-1.555953852402086151e-09;-1.555779935386707555e-09;1.650926060436449960e+00;1.650765084916620218e+00;-3.566708592407221010e-08;-7.060180810124325830e-08;1.165673323377316522e-12;1.864483321241421814e-06;7.220118005396872852e-13;1.785543188217186934e-06;-3.620560004184355217e-03;-3.301691251621964085e+00;3.650024621773484703e-06;9.472762723525437143e-09;-5.766947120066062259e-08;-6.599720990746460458e-05;1.474097331291279733e-03;-5.853294020644606022e-04;7.291090068529682000e-04;-3.422667121977251981e-04;-2.060690445499779866e-04;-1.350679723906844654e-04;4.762475146287924480e-07;1.300286881065415634e-07;6.006353239340161965e-01;2.743975774578232274e-01;-4.774314124024754968e-01;1.733191322482802166e-01;2.702896108654992413e-01;1.934744654066453129e-01;1.030645951952007672e-01;1.889596661702648284e-01;-1.049402455309511040e-01;-9.366433203092544568e-01;2.756466577863429523e-01;-4.762475146287924480e-07;-1.300286881065415634e-07;-6.353239340162186721e-04;-1.474097331291279733e-03;5.853294020644606022e-04;-7.291090068529682000e-04;3.422667121977251981e-04;2.060690445499779866e-04;1.350679723906844654e-04;-4.762475146287924480e-07;-1.300286881065415634e-07;-6.353239340162186721e-04
2.780000000000012506e+01;-3.009133457852487536e-01;4.572364159512339321e-01;-1.833060649295046307e-01;-2.598670695260884012e-01;-2.103042960226514380e-01;-9.661432248462011041e-02;-1.857234787051316727e-01;1.105667635984841635e-01;9.279442545914156071e-01;-3.036465718821858562e-01;4.828279854306944815e-07;1.156060612234032517e-07;6.006089237924008284e-01;8.094062082465741008e-04;8.088243449504289861e-04;1.818145824902020287e-10;1.819186235176042005e-10;1.056518957536010765e-03;1.055937094239865759e-03;-1.283205922942540946e-09;-1.283101881845719890e-09;1.650758138905227268e+00;1.650572804343259703e+00;-3.695879992672616690e-08;-6.838206147981110989e-08;1.149222313358516487e-12;1.836850554972544527e-06;7.492704403147184625e-13;1.767494331520108611e-06;-3.730688807547478340e-03;-3.301331048589348782e+00;3.604342987999899236e-06;8.322698820067545015e-09;-5.818634001860225127e-08;-7.598469391792428418e-05;1.438792918194820025e-03;-6.035726732492308066e-04;7.148733307129895298e-04;-3.641244861840031710e-04;-1.593161476929338960e-04;-1.497302995493304811e-04;4.828279854306944815e-07;1.156060612234032517e-07;6.006089237924008284e-01;3.009133457852487536e-01;-4.572364159512339321e-01;1.833060649295046307e-01;2.598670695260884012e-01;2.103042960226514380e-01;9.661432248462011041e-02;1.857234787051316727e-01;-1.105667635984841635e-01;-9.279442545914156071e-01;3.036465718821858562e-01;-4.828279854306944815e-07;-1.156060612234032517e-07;-6.089237924008505942e-04;-1.438792918194820025e-03;6.035726732492308066e-04;-7.148733307129895298e-04;3.641244861840031710e-04;1.593161476929338960e-04;1.497302995493304811e-04;-4.828279854306944815e-07;-1.156060612234032517e-07;-6.089237924008505942e-04
2.790000000000012648e+01;-3.263398103885609691e-01;4.353957264870191302e-01;-1.926303980598234322e-01;-2.485100797280747065e-01;-2.263784200299257532e-01;-8.981658638108915016e-02;-1.823199701514155446e-01;1.160933142431482268e-01;9.184088397719792907e-01;-3.313713534702651953e-01;4.886159633028731052e-07;1.010728225777584311e-07;6.005785287835940789e-01;8.132559915963144233e-04;8.126722438708090324e-04;2.838852627285238212e-10;2.839231813943063816e-10;1.089115131202081409e-03;1.088531383476576669e-03;-1.012760658745937084e-09;-1.012722740189495910e-09;1.650591884758085381e+00;1.650384990403380936e+00;-3.786744396145524308e-08;-6.567979308080286023e-08;1.132768523649482435e-12;1.809611810109127772e-06;7.708250736560170372e-13;1.748928712275968487e-06;-3.803576207820736667e-03;-3.300976978708703768e+00;3.558538618791498936e-06;7.281928306765100543e-09;-5.837477634238440183e-08;-8.482449351238097179e-05;1.401220498831456940e-03;-6.174314844232253741e-04;6.991636451146310272e-04;-3.875341189149561494e-04;-1.184201365095061131e-04;-1.645019355169252684e-04;4.886159633028731052e-07;1.010728225777584311e-07;6.005785287835940789e-01;3.263398103885609691e-01;-4.353957264870191302e-01;1.926303980598234322e-01;2.485100797280747065e-01;2.263784200299257532e-01;8.981658638108915016e-02;1.823199701514155446e-01;-1.160933142431482268e-01;-9.184088397719792907e-01;3.313713534702651953e-01;-4.886159633028731052e-07;-1.010728225777584311e-07;-5.785287835941010925e-04;-1.401220498831456940e-03;6.174314844232253741e-04;-6.991636451146310272e-04;3.875341189149561494e-04;1.184201365095061131e-04;1.645019355169252684e-04;-4.886159633028731052e-07;-1.010728225777584311e-07;-5.785287835941010925e-04
2.800000000000012790e+01;-3.505855504673971446e-01;4.119878396473903859e-01;-2.012586029293062517e-01;-2.362596718642292204e-01;-2.416388132082623597e-01;-8.269594063780509596e-02;-1.787522559125835908e-01;1.215148949185494015e-01;9.080458596827489792e-01;-3.587958723732945221e-01;4.936652092705689362e-07;8.653074838304817240e-08;6.005445979849427518e-01;8.099927793428367316e-04;8.094101898874059200e-04;3.784804036416310002e-10;3.784570645227065597e-10;1.110800777691691322e-03;1.110218188236260402e-03;-7.468514646449514084e-10;-7.468748038159569497e-10;1.650428653626597075e+00;1.650203047627834207e+00;-3.840401993686388207e-08;-6.254236754109032413e-08;1.116535785307239918e-12;1.782762032778346645e-06;7.872748664393849791e-13;1.729968898955696261e-06;-3.840422671946994593e-03;-3.300631802200818754e+00;3.512729027923391062e-06;6.335136547407793639e-09;-5.825894320917878073e-08;-9.249655712073590053e-05;1.361260627694149683e-03;-6.274986405962468261e-04;6.819859820628715319e-04;-4.117790504755691749e-04;-8.350700946768707666e-05;-1.790444902460136545e-04;4.936652092705689362e-07;8.653074838304817240e-08;6.005445979849427518e-01;3.505855504673971446e-01;-4.119878396473903859e-01;2.012586029293062517e-01;2.362596718642292204e-01;2.416388132082623597e-01;8.269594063780509596e-02;1.787522559125835908e-01;-1.215148949185494015e-01;-9.080458596827489792e-01;3.587958723732945221e-01;-4.936652092705689362e-07;-8.653074838304817240e-08;-5.445979849427740049e-04;-1.361260627694149683e-03;6.274986405962468261e-04;-6.819859820628715319e-04;4.117790504755691749e-04;8.350700946768707666e-05;1.790444902460136545e-04;-4.936652092705689362e-07;-8.653074838304817240e-08;-5.445979849427740049e-04
2.810000000000012932e+01;-3.735634104895488861e-01;3.870969073673966032e-01;-2.091596650048268557e-01;-2.231600948273937679e-01;-2.560304077994075556e-01;-7.527809972843604869e-02;-1.750235997956250678e-01;1.268266057240110267e-01;8.968648537541912269e-01;-3.858953040600265338e-01;4.980233036414812114e-07;7.207407178937989473e-08;6.005075984931124156e-01;7.999944635769355716e-04;7.994157847005317011e-04;4.651540459416553458e-10;4.650752962081191431e-10;1.121924870986506064e-03;1.121346192110103061e-03;-4.875604459559561284e-10;-4.876391957419524875e-10;1.650269707881347969e+00;1.650028260075790953e+00;-3.858222916519762767e-08;-5.901858877060033531e-08;1.100644432409975585e-12;1.756293249257999028e-06;7.992283802339151381e-13;1.710722841119904440e-06;-3.842681356344376017e-03;-3.300298065557957017e+00;3.467014190505090855e-06;5.468412806645092382e-09;-5.786787976535775254e-08;-9.899198965754307800e-05;1.318865386085443792e-03;-6.343731707353361671e-04;6.633795039911460911e-04;-4.361475274967108184e-04;-5.457563007427168600e-05;-1.930347160599144019e-04;4.980233036414812114e-07;7.207407178937989473e-08;6.005075984931124156e-01;3.735634104895488861e-01;-3.870969073673966032e-01;2.091596650048268557e-01;2.231600948273937679e-01;2.560304077994075556e-01;7.527809972843604869e-02;1.750235997956250678e-01;-1.268266057240110267e-01;-8.968648537541912269e-01;3.858953040600265338e-01;-4.980233036414812114e-07;-7.207407178937989473e-08;-5.075984931124377653e-04;-1.318865386085443792e-03;6.343731707353361671e-04;-6.633795039911460911e-04;4.361475274967108184e-04;5.457563007427168600e-05;1.930347160599144019e-04;-4.980233036414812114e-07;-7.207407178937989473e-08;-5.075984931124377653e-04
2.820000000000013074e+01;-3.951908139942740261e-01;3.608124322300504394e-01;-2.163051953270126171e-01;-2.092586532017355339e-01;-2.695012906544044795e-01;-6.758984468911624632e-02;-1.711374101853268270e-01;1.320236536619298906e-01;8.848761043662849435e-01;-4.126451521953961032e-01;5.017322210609467636e-07;5.778779888247320563e-08;6.004680009615391834e-01;7.836784619129360694e-04;7.831061152335823264e-04;5.435514204123218946e-10;5.434239183145349844e-10;1.122910629665957363e-03;1.122338282986602752e-03;-2.368084019362023278e-10;-2.369359040407844750e-10;1.650116210273367523e+00;1.649861786147552634e+00;-3.841821884272473616e-08;-5.515819368450581577e-08;1.085118013151817907e-12;1.730196890067407639e-06;8.072927235783119425e-13;1.691283908998827898e-06;-3.812032876568045934e-03;-3.299978089997332553e+00;3.421478906655499010e-06;4.669524389194822117e-09;-5.723465518520554247e-08;-1.043125722726689908e-04;1.274057058257949127e-03;-6.386479127657440635e-04;6.434146369020121714e-04;-4.599493480741123630e-04;-3.150403848595217937e-05;-2.061714711508455533e-04;5.017322210609467636e-07;5.778779888247320563e-08;6.004680009615391834e-01;3.951908139942740261e-01;-3.608124322300504394e-01;2.163051953270126171e-01;2.092586532017355339e-01;2.695012906544044795e-01;6.758984468911624632e-02;1.711374101853268270e-01;-1.320236536619298906e-01;-8.848761043662849435e-01;4.126451521953961032e-01;-5.017322210609467636e-07;-5.778779888247320563e-08;-4.680009615392055622e-04;-1.274057058257949127e-03;6.386479127657440635e-04;-6.434146369020121714e-04;4.599493480741123630e-04;3.150403848595217937e-05;2.061714711508455533e-04;-5.017322210609467636e-07;-5.778779888247320563e-08;-4.680009615392055622e-04
2.830000000000013216e+01;-4.153900605653121358e-01;3.332289425939053973e-01;-2.226695323021326001e-01;-1.946055335776877004e-01;-2.820028894339363101e-01;-5.965892523739151077e-02;-1.670972361345156310e-01;1.371013566927964389e-01;8.720906236291972036e-01;-4.390212703813317630e-01;5.048290194816129180e-07;4.374631293668182281e-08;6.004262753299900446e-01;7.614961205013070274e-04;7.609321666279730010e-04;6.134076395730979658e-10;6.132386532961642228e-10;1.114248129914956371e-03;1.113684176041621586e-03;3.653707636910444020e-12;3.484721136030118600e-12;1.649969218767331824e+00;1.649704654760271172e+00;-3.793031627501245799e-08;-5.101136990059641353e-08;1.069893692757643485e-12;1.704465865052382950e-06;8.120618470085244709e-13;1.671731213985655032e-06;-3.750359359301136571e-03;-3.299673962469289012e+00;3.376195197082497844e-06;3.928127188185859589e-09;-5.639537043478364160e-08;-1.084702119408809118e-04;1.226925198205663925e-03;-6.408978525717090591e-04;6.221905492728163622e-04;-4.825312615784616010e-04;-1.405818605471065297e-05;-2.181818250190925568e-04;5.048290194816129180e-07;4.374631293668182281e-08;6.004262753299900446e-01;4.153900605653121358e-01;-3.332289425939053973e-01;2.226695323021326001e-01;1.946055335776877004e-01;2.820028894339363101e-01;5.965892523739151077e-02;1.670972361345156310e-01;-1.371013566927964389e-01;-8.720906236291972036e-01;4.390212703813317630e-01;-5.048290194816129180e-07;-4.374631293668182281e-08;-4.262753299900667869e-04;-1.226925198205663925e-03;6.408978525717090591e-04;-6.221905492728163622e-04;4.825312615784616010e-04;1.405818605471065297e-05;2.181818250190925568e-04;-5.048290194816129180e-07;-4.374631293668182281e-08;-4.262753299900667869e-04
2.840000000000013358e+01;-4.340886049207194897e-01;3.044456497241515014e-01;-2.282298335356366947e-01;-1.792536206908179330e-01;-2.934901462363000424e-01;-5.151395854996401041e-02;-1.629067633844508700e-01;1.420551475933287400e-01;8.585201396615461666e-01;-4.649998830982211007e-01;5.073466160158586869e-07;3.001231865192441337e-08;6.003828867742949660e-01;7.339271038029154771e-04;7.333732229343802120e-04;6.745444174652782781e-10;6.743416058403204641e-10;1.096486705112166603e-03;1.095932824243631230e-03;2.322525616199382369e-10;2.320497499942832389e-10;1.649829682552345744e+00;1.649557762851363574e+00;-3.713875743010726796e-08;-4.662828265869862203e-08;1.054836639959556983e-12;1.679096293229687324e-06;8.141036966679979993e-13;1.652130236286494727e-06;-3.659718042904758478e-03;-3.299387529170749289e+00;3.331224660575845672e-06;3.235897945229903074e-09;-5.538806657236477332e-08;-1.114863294953971629e-04;1.177622236176123494e-03;-6.416694435317227274e-04;5.998320675408286284e-04;-5.032907379780848789e-04;-1.902772355510951030e-06;-2.288262088827597296e-04;5.073466160158586869e-07;3.001231865192441337e-08;6.003828867742949660e-01;4.340886049207194897e-01;-3.044456497241515014e-01;2.282298335356366947e-01;1.792536206908179330e-01;2.934901462363000424e-01;5.151395854996401041e-02;1.629067633844508700e-01;-1.420551475933287400e-01;-8.585201396615461666e-01;4.649998830982211007e-01;-5.073466160158586869e-07;-3.001231865192441337e-08;-3.828867742949881858e-04;-1.177622236176123494e-03;6.416694435317227274e-04;-5.998320675408286284e-04;5.032907379780848789e-04;1.902772355510951030e-06;2.288262088827597296e-04;-5.073466160158586869e-07;-3.001231865192441337e-08;-3.828867742949881858e-04
2.850000000000013500e+01;-4.512193171381125856e-01;2.745660882134162151e-01;-2.329661573926196938e-01;-1.632583041132475710e-01;-3.039216780830644726e-01;-4.318432508832897171e-02;-1.585698103282152938e-01;1.468805776243164996e-01;8.441770824292539332e-01;-4.905576058634232850e-01;5.093146159123232109e-07;1.663615823569950887e-08;6.003382919008733998e-01;7.014738213277306369e-04;7.009313051510082096e-04;7.268683551215275209e-10;7.266395407291500975e-10;1.070227210482018951e-03;1.069684694305296849e-03;4.475961456753275470e-10;4.473673313670595543e-10;1.649698439206030542e+00;1.649421874164163970e+00;-3.606541380950076017e-08;-4.205865073015302870e-08;1.039756771637291252e-12;1.654088831657282537e-06;8.139477835854141137e-13;1.632533750785767126e-06;-3.542314682794681872e-03;-3.299120391494259064e+00;3.286620728738494806e-06;2.586582607503271354e-09;-5.425159479078742967e-08;-1.133911947990284830e-04;1.126357799940691518e-03;-6.414710994234740227e-04;5.764861273403754094e-04;-5.216878733502738896e-04;5.386167806098463018e-06;-2.379025410044616207e-04;5.093146159123232109e-07;1.663615823569950887e-08;6.003382919008733998e-01;4.512193171381125856e-01;-2.745660882134162151e-01;2.329661573926196938e-01;1.632583041132475710e-01;3.039216780830644726e-01;4.318432508832897171e-02;1.585698103282152938e-01;-1.468805776243164996e-01;-8.441770824292539332e-01;4.905576058634232850e-01;-5.093146159123232109e-07;-1.663615823569950887e-08;-3.382919008734219801e-04;-1.126357799940691518e-03;6.414710994234740227e-04;-5.764861273403754094e-04;5.216878733502738896e-04;-5.386167806098463018e-06;2.379025410044616207e-04;-5.093146159123232109e-07;-1.663615823569950887e-08;-3.382919008734219801e-04
2.860000000000013642e+01;-4.667207231080328644e-01;2.436977410326704174e-01;-2.368615340096834609e-01;-1.466772762508862238e-01;-3.132599237481807353e-01;-3.470006186691201172e-02;-1.540903239285319193e-01;1.515733200157126093e-01;8.290745692026773028e-01;-5.156714646287979820e-01;5.107601584204782124e-07;3.655512438356763565e-09;6.002929352071970648e-01;6.646559383208013733e-04;6.641256930979211803e-04;7.703663908013608368e-10;7.701193325120044568e-10;1.036114228467696456e-03;1.035583983244815504e-03;6.484778257533850877e-10;6.482307675435149742e-10;1.649576212978446588e+00;1.649297619260835068e+00;-3.473353088606447785e-08;-3.735132497019414386e-08;1.024426891502927245e-12;1.629449568988667911e-06;8.120735471876472305e-13;1.612983031212313485e-06;-3.400477005936917898e-03;-3.298873904324137740e+00;3.242430763700542800e-06;1.975959050761226996e-09;-5.302449758222036683e-08;-1.142232178720226088e-04;1.073391946469604008e-03;-6.407650171036671782e-04;5.523178653147331474e-04;-5.372552529893936946e-04;8.307302154286766438e-06;-2.452492840149950171e-04;5.107601584204782124e-07;3.655512438356763565e-09;6.002929352071970648e-01;4.667207231080328644e-01;-2.436977410326704174e-01;2.368615340096834609e-01;1.466772762508862238e-01;3.132599237481807353e-01;3.470006186691201172e-02;1.540903239285319193e-01;-1.515733200157126093e-01;-8.290745692026773028e-01;5.156714646287979820e-01;-5.107601584204782124e-07;-3.655512438356763565e-09;-2.929352071970869886e-04;-1.073391946469604008e-03;6.407650171036671782e-04;-5.523178653147331474e-04;5.372552529893936946e-04;-8.307302154286766438e-06;2.452492840149950171e-04;-5.107601584204782124e-07;-3.655512438356763565e-09;-2.929352071970869886e-04
2.870000000000013785e+01;-4.805372243845546509e-01;2.119516506012792123e-01;-2.399020255223386355e-01;-1.295703224208326343e-01;-3.214712764720171201e-01;-2.609175356221620987e-02;-1.494723755999640968e-01;1.561291732772406293e-01;8.132263896839567741e-01;-5.403189144439289882e-01;5.117087425032528302e-07;-8.904517177134973537e-09;6.002472458258076848e-01;6.240050141801402024e-04;6.234875743965272383e-04;8.051027732891091450e-10;8.048449563671041785e-10;9.948282869531564505e-04;9.943108471695432694e-04;8.338765468133225230e-10;8.336187300717349539e-10;1.649463614153982682e+00;1.649185496699401510e+00;-3.316743893613208072e-08;-3.255390734280782103e-08;1.008601547178946212e-12;1.605190466893291149e-06;8.089001807198715576e-13;1.593509297635543879e-06;-3.236628445256360502e-03;-3.298649176574730557e+00;3.198697947027107000e-06;1.401716346765711055e-09;-5.174395257962469998e-08;-1.140282046899199209e-04;1.019027514731873918e-03;-6.399604472155651091e-04;5.275064592807077180e-04;-5.496056495312151569e-04;7.419050638557411759e-06;-2.507474180228619343e-04;5.117087425032528302e-07;-8.904517177134973537e-09;6.002472458258076848e-01;4.805372243845546509e-01;-2.119516506012792123e-01;2.399020255223386355e-01;1.295703224208326343e-01;3.214712764720171201e-01;2.609175356221620987e-02;1.494723755999640968e-01;-1.561291732772406293e-01;-8.132263896839567741e-01;5.403189144439289882e-01;-5.117087425032528302e-07;8.904517177134973537e-09;-2.472458258077070425e-04;-1.019027514731873918e-03;6.399604472155651091e-04;-5.275064592807077180e-04;5.496056495312151569e-04;-7.419050638557411759e-06;2.507474180228619343e-04;-5.117087425032528302e-07;8.904517177134973537e-09;-2.472458258077070425e-04
2.880000000000013927e+01;-4.926192966806068330e-01;1.794420173083169923e-01;-2.420767753120711407e-01;-1.119991038010211409e-01;-3.285262021572281643e-01;-1.739042186389160721e-02;-1.447201570639546353e-01;1.605440643433129200e-01;7.966469908504516528e-01;-5.644778574155365769e-01;5.121849962499841344e-07;-2.103096600078337373e-08;6.002016345660191599e-01;5.800593088303707383e-04;5.795548604469712975e-04;8.312137563557258056e-10;8.309521981198022219e-10;9.470781584233542568e-04;9.465737100399552496e-04;1.002957165715920792e-09;1.002695607557010515e-09;1.649361139441650304e+00;1.649085875304454607e+00;-3.139229474988073837e-08;-2.771239998531266249e-08;9.920346290890833565e-13;1.581329379199933614e-06;8.047790320154805079e-13;1.574135345639204190e-06;-3.053262369921923985e-03;-3.298447073850799605e+00;3.155462928025476522e-06;8.632615566158852025e-10;-5.044481218408980536e-08;-1.128585862220088387e-04;9.636018197955453779e-04;-6.394084922563547657e-04;5.022408248531173847e-04;-5.584374894083699026e-04;3.324037078367148013e-06;-2.543213389839538152e-04;5.121849962499841344e-07;-2.103096600078337373e-08;6.002016345660191599e-01;4.926192966806068330e-01;-1.794420173083169923e-01;2.420767753120711407e-01;1.119991038010211409e-01;3.285262021572281643e-01;1.739042186389160721e-02;1.447201570639546353e-01;-1.605440643433129200e-01;-7.966469908504516528e-01;5.644778574155365769e-01;-5.121849962499841344e-07;2.103096600078337373e-08;-2.016345660191820599e-04;-9.636018197955453779e-04;6.394084922563547657e-04;-5.022408248531173847e-04;5.584374894083699026e-04;-3.324037078367148013e-06;2.543213389839538152e-04;-5.121849962499841344e-07;2.103096600078337373e-08;-2.016345660191820599e-04
2.890000000000014069e+01;-5.029236663354409442e-01;1.462857869548255252e-01;-2.433780461173520593e-01;-9.402693405877600441e-02;-3.343993426983299933e-01;-8.627413469661900092e-03;-1.398379761836615887e-01;1.648140515613770174e-01;7.793514615538650325e-01;-5.881266599964976027e-01;5.122133589187438257e-07;-3.272223681878415618e-08;6.001564912640070526e-01;5.333587936843728339e-04;5.328672056489732389e-04;8.489034503461094273e-10;8.486445325483115406e-10;8.935933037778266046e-04;8.931017157424276601e-04;1.155067615226530905e-09;1.154808697508865003e-09;1.649269173337631011e+00;1.648998997455062065e+00;-2.943381283749269310e-08;-2.287087579677251685e-08;9.744958670984912716e-13;1.557889675315117295e-06;7.999883937445830260e-13;1.554877299774742556e-06;-2.852917011429304504e-03;-3.298268223097381657e+00;3.112765200605598962e-06;3.614641239481470855e-10;-4.915877764814639058e-08;-1.107726290385802059e-04;9.074779123493526001e-04;-6.393984725910073497e-04;4.767152744765690286e-04;-5.635380754484969890e-04;-3.346673485893347788e-06;-2.559387159192672706e-04;5.122133589187438257e-07;-3.272223681878415618e-08;6.001564912640070526e-01;5.029236663354409442e-01;-1.462857869548255252e-01;2.433780461173520593e-01;9.402693405877600441e-02;3.343993426983299933e-01;8.627413469661900092e-03;1.398379761836615887e-01;-1.648140515613770174e-01;-7.793514615538650325e-01;5.881266599964976027e-01;-5.122133589187438257e-07;3.272223681878415618e-08;-1.564912640070748040e-04;-9.074779123493526001e-04;6.393984725910073497e-04;-4.767152744765690286e-04;5.635380754484969890e-04;3.346673485893347788e-06;2.559387159192672706e-04;-5.122133589187438257e-07;3.272223681878415618e-08;-1.564912640070748040e-04
2.900000000000014211e+01;-5.114134641629514144e-01;1.126022286187871035e-01;-2.438012468930614851e-01;-7.571855047658827831e-02;-3.390696041511804815e-01;1.657128742007709515e-04;-1.348302527840698484e-01;1.689353275329378012e-01;7.613555169083061624e-01;-6.112441696399310009e-01;5.118186489766189353e-07;-4.398704875450296634e-08;6.001121824486581602e-01;4.844404000214152335e-04;4.839612625150770966e-04;8.584380860764824418e-10;8.581874211872262723e-10;8.351165196541867654e-04;8.346373821478492248e-04;1.289735808209955597e-09;1.289485143440771001e-09;1.649187990398008230e+00;1.648924983308283299e+00;-2.731802280671181049e-08;-1.807120846072843454e-08;9.557842858911268866e-13;1.534899540383037549e-06;7.947317655553553675e-13;1.535746408056551060e-06;-2.638151268492069761e-03;-3.298113019095522791e+00;3.070644197923536967e-06;-1.016434471240627230e-10;-4.791372556730340987e-08;-1.078336354889408710e-04;8.510356263685681100e-04;-6.401558633081644301e-04;4.511252403350818341e-04;-5.647846053374733222e-04;-1.194918271391065545e-05;-2.556093626497037900e-04;5.118186489766189353e-07;-4.398704875450296634e-08;6.001121824486581602e-01;5.114134641629514144e-01;-1.126022286187871035e-01;2.438012468930614851e-01;7.571855047658827831e-02;3.390696041511804815e-01;-1.657128742007709515e-04;1.348302527840698484e-01;-1.689353275329378012e-01;-7.613555169083061624e-01;6.112441696399310009e-01;-5.118186489766189353e-07;4.398704875450296634e-08;-1.121824486581823876e-04;-8.510356263685681100e-04;6.401558633081644301e-04;-4.511252403350818341e-04;5.647846053374733222e-04;1.194918271391065545e-05;2.556093626497037900e-04;-5.118186489766189353e-07;4.398704875450296634e-08;-1.121824486581823876e-04
2.910000000000014353e+01;-5.180583561718546948e-01;7.851250447128146903e-02;-2.433449483429059035e-01;-5.713988040236298027e-02;-3.425202295021334553e-01;8.957299886564455693e-03;-1.297015144614269699e-01;1.729042218164475453e-01;7.426754824942050082e-01;-6.338097308549790476e-01;5.110265001072106013e-07;-5.484315673425796843e-08;6.000690493273489468e-01;4.338335338400893808e-04;4.333662015633311547e-04;8.601413074124984282e-10;8.599036358538427724e-10;7.723968430985827648e-04;7.719295108218250266e-04;1.406663885640629689e-09;1.406426214037940004e-09;1.649117758354774921e+00;1.648863835872830697e+00;-2.507101487421945020e-08;-1.335280857182002024e-08;9.357389339603588553e-13;1.512391017848422123e-06;7.891390521391815209e-13;1.516750807057676580e-06;-2.411521556188785369e-03;-3.297981632651429074e+00;3.029140100028112729e-06;-5.231922970963639624e-10;-4.673320390864460928e-08;-1.041091410701744380e-04;7.946626312426152694e-04;-6.418417689822014660e-04;4.256631560471402231e-04;-5.621430739461280579e-04;-2.184186553855216317e-05;-2.533831993591865311e-04;5.110265001072106013e-07;-5.484315673425796843e-08;6.000690493273489468e-01;5.180583561718546948e-01;-7.851250447128146903e-02;2.433449483429059035e-01;5.713988040236298027e-02;3.425202295021334553e-01;-8.957299886564455693e-03;1.297015144614269699e-01;-1.729042218164475453e-01;-7.426754824942050082e-01;6.338097308549790476e-01;-5.110265001072106013e-07;5.484315673425796843e-08;-6.904932734896895852e-05;-7.946626312426152694e-04;6.418417689822014660e-04;-4.256631560471402231e-04;5.621430739461280579e-04;2.184186553855216317e-05;2.533831993591865311e-04;-5.110265001072106013e-07;5.484315673425796843e-08;-6.904932734896895852e-05
2.920000000000014495e+01;-5.228346507318002434e-01;4.413923309367704523e-02;-2.420108870893233066e-01;-3.835780385780314383e-02;-3.447388558493723609e-01;1.771570542146053834e-02;-1.244563923846874476e-01;1.767172035010305120e-01;7.233282783987793341e-01;-6.558032007012637443e-01;5.098636544900803006e-07;-6.531589935710403972e-08;6.000274060927774933e-01;3.820558823384308483e-04;3.815995211024311067e-04;8.543876295479836107e-10;8.541667538629657789e-10;7.061827621550936709e-04;7.057264009190935498e-04;1.505722788443973662e-09;1.505501912798345654e-09;1.649058542004178118e+00;1.648815446844316801e+00;-2.271871323291066218e-08;-8.752405042419930740e-09;9.142459354356033100e-13;1.490398882687061589e-06;7.832711079879963200e-13;1.497897177747262964e-06;-2.175559846735964850e-03;-3.297874020319612853e+00;2.988294362917281122e-06;-8.998111242034448859e-10;-4.563610151242996705e-08;-9.967011619083088192e-05;7.387456936689407172e-04;-6.445538701578268359e-04;4.005145836599444120e-04;-5.556651912502694191e-04;-3.239965790108323418e-05;-2.493473961919893955e-04;5.098636544900803006e-07;-6.531589935710403972e-08;6.000274060927774933e-01;5.228346507318002434e-01;-4.413923309367704523e-02;2.420108870893233066e-01;3.835780385780314383e-02;3.447388558493723609e-01;-1.771570542146053834e-02;1.244563923846874476e-01;-1.767172035010305120e-01;-7.233282783987793341e-01;6.558032007012637443e-01;-5.098636544900803006e-07;6.531589935710403972e-08;-2.740609277751548944e-05;-7.387456936689407172e-04;6.445538701578268359e-04;-4.005145836599444120e-04;5.556651912502694191e-04;3.239965790108323418e-05;2.493473961919893955e-04;-5.098636544900803006e-07;6.531589935710403972e-08;-2.740609277751548944e-05
2.930000000000014637e+01;-5.257253818430788206e-01;9.606047861857459902e-03;-2.398039584849906980e-01;-1.943991314269083795e-02;-3.457175558607888943e-01;2.640941590003919454e-02;-1.190996170903696055e-01;1.803708836596254195e-01;7.033314031077636530e-01;-6.772049637585638715e-01;5.083581118612497176e-07;-7.543663441999577945e-08;5.999875385490897051e-01;3.296095333337498525e-04;3.291631682273780382e-04;8.415969958845166603e-10;8.413957492042953672e-10;6.372157755763486987e-04;6.367694104699768301e-04;1.586944465353708053e-09;1.586743218680957028e-09;1.649010307793350893e+00;1.648779603111669934e+00;-2.028665831161775522e-08;-4.303871585582483088e-09;8.912426798725846196e-13;1.468959413415061478e-06;7.771265462594026031e-13;1.479192237502102987e-06;-1.932753030927024341e-03;-3.297789935495550662e+00;2.948149982547938447e-06;-1.227952584381010533e-09;-4.463649051251886504e-08;-9.459017905694144801e-05;6.836623394905760875e-04;-6.483287453278741702e-04;3.758546625256542484e-04;-5.454834860119869844e-04;-4.302724299870552827e-05;-2.436228049966238096e-04;5.083581118612497176e-07;-7.543663441999577945e-08;5.999875385490897051e-01;5.257253818430788206e-01;-9.606047861857459902e-03;2.398039584849906980e-01;1.943991314269083795e-02;3.457175558607888943e-01;-2.640941590003919454e-02;1.190996170903696055e-01;-1.803708836596254195e-01;-7.033314031077636530e-01;6.772049637585638715e-01;-5.083581118612497176e-07;7.543663441999577945e-08;1.246145091027273111e-05;-6.836623394905760875e-04;6.483287453278741702e-04;-3.758546625256542484e-04;5.454834860119869844e-04;4.302724299870552827e-05;2.436228049966238096e-04;-5.083581118612497176e-07;7.543663441999577945e-08;1.246145091027273111e-05
2.940000000000014779e+01;-5.267203682514841612e-01;-2.496284802550629428e-02;-2.367321981092806726e-01;-4.542702747662302754e-04;-3.454528634237437057e-01;3.500715911436876049e-02;-1.136360142710496068e-01;1.838620176896030300e-01;6.827029172574059501e-01;-6.979959466070885243e-01;5.065391393344126658e-07;-8.524112114665704899e-08;5.999497030528488928e-01;2.769774250671467653e-04;2.765399885950770194e-04;8.222292465475583633e-10;8.220494922673391501e-10;5.662243393961567325e-04;5.657869029240868240e-04;1.650513059341250425e-09;1.650333305057725178e-09;1.648972929028934331e+00;1.648755993843187273e+00;-1.779980860593974817e-08;-3.807289943587327616e-11;8.667183576408769640e-13;1.448109150744803166e-06;7.706512152836491052e-13;1.460644004458826314e-06;-1.685523710857364261e-03;-3.297728940710002998e+00;2.908751517834056608e-06;-1.504193973739862693e-09;-4.374362923155580753e-08;-8.894482592425312362e-05;6.297730869697648615e-04;-6.531454458565087717e-04;3.518449454677496924e-04;-5.318047979492700065e-04;-5.317089283274345490e-05;-2.363597960971658418e-04;5.065391393344126658e-07;-8.524112114665704899e-08;5.999497030528488928e-01;5.267203682514841612e-01;2.496284802550629428e-02;2.367321981092806726e-01;4.542702747662302754e-04;3.454528634237437057e-01;-3.500715911436876049e-02;1.136360142710496068e-01;-1.838620176896030300e-01;-6.827029172574059501e-01;6.979959466070885243e-01;-5.065391393344126658e-07;8.524112114665704899e-08;5.029694715108501413e-05;-6.297730869697648615e-04;6.531454458565087717e-04;-3.518449454677496924e-04;5.318047979492700065e-04;5.317089283274345490e-05;2.363597960971658418e-04;-5.065391393344126658e-07;8.524112114665704899e-08;5.029694715108501413e-05
2.950000000000014921e+01;-5.258162482338697430e-01;-5.944312829167245488e-02;-2.328067520317740891e-01;1.853083689515466759e-02;-3.439457834521406077e-01;4.347801601812472522e-02;-1.080705005566531957e-01;1.871875075482676565e-01;6.614614272504254489e-01;-7.181576318519018454e-01;5.044371552096474164e-07;-9.476790392904844513e-08;5.999141257619035050e-01;2.246201400746696377e-04;2.241905188155495833e-04;7.967773976502551358e-10;7.966200601739196289e-10;4.939182326786831613e-04;4.934886114195631340e-04;1.696756352747612253e-09;1.696599015303109758e-09;1.648946191630012992e+00;1.648744218060559152e+00;-1.528234169150208127e-08;4.017252740839026008e-09;8.407121332783525594e-13;1.427883699891757527e-06;7.637489356890729776e-13;1.442262804281851172e-06;-1.436212516235639818e-03;-3.297690420955660784e+00;2.870144899712539554e-06;-1.725501762394960708e-09;-4.296211017826002910e-08;-8.281068444440653487e-05;5.774144013744875181e-04;-6.589301790977594719e-04;3.286306755669043955e-04;-5.149023873810137930e-04;-6.232876474127069244e-05;-2.277336245267783110e-04;5.044371552096474164e-07;-9.476790392904844513e-08;5.999141257619035050e-01;5.258162482338697430e-01;5.944312829167245488e-02;2.328067520317740891e-01;-1.853083689515466759e-02;3.439457834521406077e-01;-4.347801601812472522e-02;1.080705005566531957e-01;-1.871875075482676565e-01;-6.614614272504254489e-01;7.181576318519018454e-01;-5.044371552096474164e-07;9.476790392904844513e-08;8.587423809647276585e-05;-5.774144013744875181e-04;6.589301790977594719e-04;-3.286306755669043955e-04;5.149023873810137930e-04;6.232876474127069244e-05;2.277336245267783110e-04;-5.044371552096474164e-07;9.476790392904844513e-08;8.587423809647276585e-05
2.960000000000015064e+01;-5.230164899638269915e-01;-9.371079051557956729e-02;-2.280418359631425085e-01;3.744713905511877494e-02;-3.412017858655002067e-01;5.179153112511408058e-02;-1.024080792867641393e-01;1.903444038898941260e-01;6.396260687347342655e-01;-7.376720717226222801e-01;5.020835044299229133e-07;-1.040567471113864724e-07;5.998810021829131811e-01;1.729730530715525903e-04;1.725501316184480398e-04;7.657631265697102640e-10;7.656282457589427728e-10;4.209833693885411759e-04;4.205604479354365169e-04;1.726134286724816205e-09;1.725999405938855550e-09;1.648929800347042951e+00;1.648743792609805192e+00;-1.275749467022707336e-08;7.837566328320347566e-09;8.133089073201045042e-13;1.408316633653794678e-06;7.562933135077621528e-13;1.424061993380698255e-06;-1.187062018488913538e-03;-3.297673597876776164e+00;2.832377057432271697e-06;-1.889450009099691832e-09;-4.229213182238168570e-08;-7.626479533390240206e-05;5.268924968208077431e-04;-6.655619371712384602e-04;3.063385442085564403e-04;-4.951069110460531997e-04;-7.005949780536369076e-05;-2.179394545032478647e-04;5.020835044299229133e-07;-1.040567471113864724e-07;5.998810021829131811e-01;5.230164899638269915e-01;9.371079051557956729e-02;2.280418359631425085e-01;-3.744713905511877494e-02;3.412017858655002067e-01;-5.179153112511408058e-02;1.024080792867641393e-01;-1.903444038898941260e-01;-6.396260687347342655e-01;7.376720717226222801e-01;-5.020835044299229133e-07;1.040567471113864724e-07;1.189978170867966867e-04;-5.268924968208077431e-04;6.655619371712384602e-04;-3.063385442085564403e-04;4.951069110460531997e-04;7.005949780536369076e-05;2.179394545032478647e-04;-5.020835044299229133e-07;1.040567471113864724e-07;1.189978170867966867e-04
2.970000000000015206e+01;-5.183313774505111660e-01;-1.276426016745755287e-01;-2.224546834512958760e-01;5.622662945703581217e-02;-3.372307838031758931e-01;5.991782114320555463e-02;-9.665383627136274469e-02;1.933299081101063355e-01;6.172164899393451920e-01;-7.565219012765728168e-01;4.995101476445266475e-07;-1.131471630406266214e-07;5.998504970062039643e-01;1.224438392742256850e-04;1.220265404562949926e-04;7.297288241480840604e-10;7.296156299976443778e-10;3.480770779712282913e-04;3.476597791532979784e-04;1.739230339383954204e-09;1.739117145311940860e-09;1.648923385368599615e+00;1.648754160439576788e+00;-1.024740340083466189e-08;1.140159206770343853e-08;7.846336848993491706e-13;1.389438530419857286e-06;7.481396375867417554e-13;1.406058396817194978e-06;-9.402022991631081399e-04;-3.297677544653987880e+00;2.795495394463729977e-06;-1.994388346966210121e-09;-4.172987047363805550e-08;-6.938392702854345728e-05;4.784780857552961564e-04;-6.728788956603115601e-04;2.850749580813050077e-04;-4.727965258538510684e-04;-7.598900038707778748e-05;-2.071871721313137127e-04;4.995101476445266475e-07;-1.131471630406266214e-07;5.998504970062039643e-01;5.183313774505111660e-01;1.276426016745755287e-01;2.224546834512958760e-01;-5.622662945703581217e-02;3.372307838031758931e-01;-5.991782114320555463e-02;9.665383627136274469e-02;-1.933299081101063355e-01;-6.172164899393451920e-01;7.565219012765728168e-01;-4.995101476445266475e-07;1.131471630406266214e-07;1.495029937960135058e-04;-4.784780857552961564e-04;6.728788956603115601e-04;-2.850749580813050077e-04;4.727965258538510684e-04;7.598900038707778748e-05;2.071871721313137127e-04;-4.995101476445266475e-07;1.131471630406266214e-07;1.495029937960135058e-04
2.980000000000015348e+01;-5.117779721267884385e-01;-1.611165407247734938e-01;-2.160654833175740530e-01;7.480180676615183488e-02;-3.320470961845739533e-01;6.782768147855744445e-02;-9.081293553673916441e-02;1.961413743024882916e-01;5.942528348580379260e-01;-7.746903512301652750e-01;4.967492874235913357e-07;-1.220770674891338596e-07;5.998227442147586741e-01;7.340970334542928997e-05;7.299698965162027366e-05;8.705669629339915395e-11;4.996485555030567017e-11;2.758227862746336209e-04;2.754100725808246723e-04;6.186653518976786369e-10;5.869841534336602784e-10;1.648926509075040236e+00;1.648774699262843146e+00;-7.833640293476875550e-09;1.475198841604297437e-08;7.548447804326795945e-13;1.371276174654707207e-06;7.391365623752569365e-13;1.388272465894322662e-06;-6.976382091814506891e-04;-3.297701201419535266e+00;2.759547146567686703e-06;-2.039556833740022775e-09;-4.126793072893903823e-08;-6.224392747197771136e-05;4.324021499193531071e-04;-6.806853979382798681e-04;2.649248298842721283e-04;-4.483863888024852695e-04;-7.981536648188347627e-05;-1.956961145267721580e-04;4.967492874235913357e-07;-1.220770674891338596e-07;5.998227442147586741e-01;5.117779721267884385e-01;1.611165407247734938e-01;2.160654833175740530e-01;-7.480180676615183488e-02;3.320470961845739533e-01;-6.782768147855744445e-02;9.081293553673916441e-02;-1.961413743024882916e-01;-5.942528348580379260e-01;7.746903512301652750e-01;-4.967492874235913357e-07;1.220770674891338596e-07;1.772557852413036983e-04;-4.324021499193531071e-04;6.806853979382798681e-04;-2.649248298842721283e-04;4.483863888024852695e-04;7.981536648188347627e-05;1.956961145267721580e-04;-4.967492874235913357e-07;1.220770674891338596e-07;1.772557852413036983e-04
2.990000000000015490e+01;-5.033800502453958936e-01;-1.940122366611283233e-01;-2.088973065638777271e-01;9.310591591347215645e-02;-3.256693947732901551e-01;7.549269025303960434e-02;-8.489061505278000519e-02;1.987763111313620157e-01;5.707557262679960886e-01;-7.921612604396032209e-01;4.938329560684385133e-07;-1.308815891375545094e-07;5.997978474568550489e-01;2.621194769439336224e-05;2.580287040280648537e-05;-6.357632113363642886e-09;-6.471467968622410556e-09;2.048054580461475759e-04;2.043963610247168214e-04;-4.387641825874026044e-09;-4.533231048893755111e-09;1.648938674349253786e+00;1.648804729030682648e+00;-5.373086826884552689e-09;1.771134549089466203e-08;7.241265538399541498e-13;1.353851931255014390e-06;7.291368509963300210e-13;1.370728178324879700e-06;-4.612383871410210005e-04;-3.297743391041677796e+00;2.724578656316488995e-06;-2.025149047148188017e-09;-4.089574439696847137e-08;-5.491912739988280556e-05;3.888527797347718362e-04;-6.887593367614630591e-04;2.459508948688404750e-04;-4.223178221338247385e-04;-8.131190168314539335e-05;-1.836898395429775732e-04;4.938329560684385133e-07;-1.308815891375545094e-07;5.997978474568550489e-01;5.033800502453958936e-01;1.940122366611283233e-01;2.088973065638777271e-01;-9.310591591347215645e-02;3.256693947732901551e-01;-7.549269025303960434e-02;8.489061505278000519e-02;-1.987763111313620157e-01;-5.707557262679960886e-01;7.921612604396032209e-01;-4.938329560684385133e-07;1.308815891375545094e-07;2.021525431449289201e-04;-3.888527797347718362e-04;6.887593367614630591e-04;-2.459508948688404750e-04;4.223178221338247385e-04;8.131190168314539335e-05;1.836898395429775732e-04;-4.938329560684385133e-07;1.308815891375545094e-07;2.021525431449289201e-04


==> debug_data_w_noise.csv <==
# time;position_x;position_y;position_z;velocity_x;velocity_y;velocity_z;orientation_x;orientation_y;orientation_z;orientation_w;angular_velocity_x;angular_velocity_y;angular_velocity_z;input_0;input_1;input_2;input_3;input_4;input_5;input_6;input_7;input_8;input_9;input_10;input_11;input_12;input_13;input_14;input_15;force_x;force_y;force_z;torque_x;torque_y;torque_z;circle_position_x;circle_position_y;circle_position_z;circle_velocity_x;circle_velocity_y;circle_velocity_z;circle_angular_velocity_x;circle_angular_velocity_y;circle_angular_velocity_z;position_error_x;position_error_y;position_error_z;velocity_error_x;velocity_error_y;velocity_error_z;orientation_error_x;orientation_error_y;orientation_error_z;orientation_error_w;angular_velocity_error_x;angular_velocity_error_y;angular_velocity_error_z;circle_position_error_x;circle_position_error_y;circle_position_error_z;circle_velocity_error_x;circle_velocity_error_y;circle_velocity_error_z;circle_angular_velocity_error_x;circle_angular_velocity_error_y;circle_angular_velocity_error_z
0.000000000000000000e+00;1.000000000000000000e+00;0.000000000000000000e+00;1.000000000000000000e+00;1.000000000000000000e+00;5.000000000000000000e-01;0.000000000000000000e+00;3.266701292872763174e-02;2.692556411481340506e-01;3.862204035220013765e-01;8.816280768439285209e-01;2.999999999999999889e-01;8.000000000000000444e-01;-1.000000000000000056e-01;3.400003049103732966e+00;2.197830024021994788e+00;-3.049103735274367791e-06;-1.153042217339319019e-06;3.399969215435623138e+00;-1.153042521911794539e-06;-7.430189963896947687e-07;3.399898611038400631e+00;-2.243409679078617412e-06;1.954091913417536788e-04;2.243409678363996043e-06;2.436911724327502942e-07;3.399996728004127888e+00;3.271995871530276640e-06;1.440432742564101770e-15;2.618200910628638134e+00;-5.597907469645376999e+00;-1.906786808118783149e-04;-7.817925453796195079e-01;-7.221833239964271511e-01;-4.001022321839399210e-01;6.717500184165153820e-01;6.160798911059384153e-01;4.048225302889082444e-01;1.153694650647450803e+00;1.119020277733010271e+00;5.665363575088148140e-01;1.220527930276675554e-01;2.999999999999999889e-01;8.000000000000000444e-01;-1.000000000000000056e-01;-1.000000000000000000e+00;0.000000000000000000e+00;-1.000000000000000000e+00;-1.000000000000000000e+00;-5.000000000000000000e-01;0.000000000000000000e+00;-3.266701292872763174e-02;-2.692556411481340506e-01;-3.862204035220013765e-01;-8.816280768439285209e-01;-2.999999999999999889e-01;-8.000000000000000444e-01;6.999999999999999556e-01;-6.160798911059384153e-01;-4.048225302889082444e-01;-1.153694650647450803e+00;-1.119020277733010271e+00;-5.665363575088148140e-01;-1.220527930276675554e-01;-2.999999999999999889e-01;-8.000000000000000444e-01;6.999999999999999556e-01
1.000000000000000056e-01;1.098589451471923883e+00;5.024265332831179959e-02;1.001505460456572072e+00;9.538757824589487733e-01;5.051297450566812897e-01;2.329313818340201028e-02;2.450612844241670599e-02;3.037867911043393709e-01;3.874833846898633194e-01;8.700400346010405128e-01;-6.052312768391195086e-02;6.672447674722843391e-01;1.654916349628929584e-01;3.399986809706465607e+00;1.417460445452835449e+00;1.319029353978996591e-05;9.900767422344660413e-09;3.400007499406250577e+00;2.067979901781121776e-05;-7.499406250799284165e-06;3.399979320200986255e+00;3.556175109341620924e-05;2.004447625107926665e-05;-1.778246684930062885e-05;-1.002064595497329663e-05;3.399998301531845346e+00;1.698468155566445573e-06;1.373322738054603420e-01;6.436408511086648526e-08;-4.817490413375526082e+00;-8.340934014876939459e-05;-3.537328812505065034e+00;-3.915197272346777058e-01;-4.391243411537663621e-01;5.780832284679190414e-01;7.170137346883771468e-01;4.544742230714266529e-01;1.162424033233377285e+00;8.853606292135171030e-01;4.323780623600655959e-01;4.358171103989957884e-02;-6.052312768391195086e-02;6.672447674722843391e-01;1.654916349628929584e-01;-1.098589451471923883e+00;-5.024265332831179959e-02;-1.001505460456572072e+00;-9.538757824589487733e-01;-5.051297450566812897e-01;-2.329313818340201028e-02;-2.450612844241670599e-02;-3.037867911043393709e-01;-3.874833846898633194e-01;-8.700400346010405128e-01;6.052312768391195086e-02;-6.672447674722843391e-01;4.345083650371069917e-01;-7.170137346883771468e-01;-4.544742230714266529e-01;-1.162424033233377285e+00;-8.853606292135171030e-01;-4.323780623600655959e-01;-4.358171103989957884e-02;6.052312768391195086e-02;-6.672447674722843391e-01;4.345083650371069917e-01
2.000000000000000111e-01;1.191670303526517705e+00;1.016294169217027421e-01;1.004387619030911782e+00;9.016053870188700525e-01;5.086028519416997407e-01;3.392597368284461928e-02;1.136613725837786956e-02;3.268072047839882255e-01;4.031133793937144438e-01;8.547323938981600255e-01;-2.517431234815765695e-01;5.202746897678022231e-01;4.009659665847197796e-01;3.399988146441562442e+00;-2.540793812248557888e-07;1.185355843802871072e-05;3.390900293792321052e-01;3.399988654600922811e+00;2.540793743535064097e-07;1.134539968265773903e-05;2.221065525067888569e+00;-4.382517802761728641e-07;1.988533438221199193e-04;1.446281213248175529e-07;2.771529968938470610e-07;3.399985732141555417e+00;2.187915973884507014e-14;1.673741751039256931e+00;-1.174523509740317602e-15;-4.239798047637236778e+00;-1.979933109236250760e-04;-5.073727483180792142e+00;-2.071492777322730128e-01;-4.680054578265746001e-01;2.258548008617796143e-01;7.971801088101229116e-01;4.921044334467061798e-01;1.168109103335212229e+00;7.118194591296905793e-01;3.114235711881637725e-01;4.690469344110041044e-02;-2.517431234815765695e-01;5.202746897678022231e-01;4.009659665847197796e-01;-1.191670303526517705e+00;-1.016294169217027421e-01;-1.004387619030911782e+00;-9.016053870188700525e-01;-5.086028519416997407e-01;-3.392597368284461928e-02;-1.136613725837786956e-02;-3.268072047839882255e-01;-4.031133793937144438e-01;-8.547323938981600255e-01;2.517431234815765695e-01;-5.202746897678022231e-01;1.990340334152801982e-01;-7.971801088101229116e-01;-4.921044334467061798e-01;-1.168109103335212229e+00;-7.118194591296905793e-01;-3.114235711881637725e-01;-4.690469344110041044e-02;2.517431234815765695e-01;-5.202746897678022231e-01;1.990340334152801982e-01
3.000000000000000444e-01;1.279571465896151450e+00;1.527697346072391660e-01;1.008510894978201344e+00;8.461785479401802146e-01;5.093129995090744933e-01;3.684372782757159431e-02;-2.288724011557025963e-03;3.397770627501202068e-01;4.269844322722847196e-01;8.379920071029403061e-01;-3.501074163151782770e-01;3.623257292453966327e-01;4.973375281239299506e-01;3.399980413633079124e+00;-7.645554508186488970e-07;1.958636692151638598e-05;2.054588617000098871e+00;3.399981942743998342e+00;7.645554692769225859e-07;1.805725599983342965e-05;8.538890392587468181e-01;5.887210725353036539e-05;5.772527406350547185e-05;-2.940280451744817542e-05;-2.889588614076353402e-05;3.399979475574961718e+00;-2.451288279264428182e-15;2.486313916308831917e+00;3.697078115770923371e-14;-3.891447056495329626e+00;-1.748960719752475535e-04;-5.886293391883758552e+00;-1.096398671119403062e-01;-4.854201184506492517e-01;-1.440846486465345577e-01;8.645399875122927735e-01;5.204538275927872437e-01;1.174207172535325361e+00;6.147855175745318146e-01;2.442316889268519864e-01;4.547874238289512788e-02;-3.501074163151782770e-01;3.623257292453966327e-01;4.973375281239299506e-01;-1.279571465896151450e+00;-1.527697346072391660e-01;-1.008510894978201344e+00;-8.461785479401802146e-01;-5.093129995090744933e-01;-3.684372782757159431e-02;2.288724011557025963e-03;-3.397770627501202068e-01;-4.269844322722847196e-01;-8.379920071029403061e-01;3.501074163151782770e-01;-3.623257292453966327e-01;1.026624718760700272e-01;-8.645399875122927735e-01;-5.204538275927872437e-01;-1.174207172535325361e+00;-6.147855175745318146e-01;-2.442316889268519864e-01;-4.547874238289512788e-02;3.501074163151782770e-01;-3.623257292453966327e-01;1.026624718760700272e-01
4.000000000000000222e-01;1.361501888813320571e+00;2.036287792217647274e-01;1.012707599054788021e+00;7.880048635522308720e-01;5.063162368465194962e-01;3.520421895214898012e-02;-1.565063343360081211e-02;3.436896291508678147e-01;4.533599145085969173e-01;8.222513511110963735e-01;-4.014925459085875170e-01;1.985238738757669763e-01;4.446113270544927998e-01;3.399993823722207154e+00;5.827382206206185959e-06;6.176277792310851316e-06;1.919948882330180018e+00;3.399982168761253032e+00;-5.827578748285086196e-06;1.783123874736837431e-05;1.276101406280060857e+00;1.435284917971096031e-05;2.309406989594744812e-05;-7.429312783238664724e-06;-1.129414656058837991e-05;3.399989229828527026e+00;-4.564827359410411689e-13;2.853276064827124259e+00;-1.198850934913766555e-10;-3.603901696160137558e+00;-5.617037841948545053e-05;-6.253265294775993688e+00;-6.560557978583690664e-02;-4.998001136886851548e-01;-7.725636679516630079e-02;9.238227653815203055e-01;5.441610079137608746e-01;1.178154759243220884e+00;5.692357541908870111e-01;2.388693526379429555e-01;6.939070867251484476e-03;-4.014925459085875170e-01;1.985238738757669763e-01;4.446113270544927998e-01;-1.361501888813320571e+00;-2.036287792217647274e-01;-1.012707599054788021e+00;-7.880048635522308720e-01;-5.063162368465194962e-01;-3.520421895214898012e-02;1.565063343360081211e-02;-3.436896291508678147e-01;-4.533599145085969173e-01;-8.222513511110963735e-01;4.014925459085875170e-01;-1.985238738757669763e-01;1.553886729455071780e-01;-9.238227653815203055e-01;-5.441610079137608746e-01;-1.178154759243220884e+00;-5.692357541908870111e-01;-2.388693526379429555e-01;-6.939070867251484476e-03;4.014925459085875170e-01;-1.985238738757669763e-01;1.553886729455071780e-01
5.000000000000000000e-01;1.438040689806664885e+00;2.543723254352671104e-01;1.016450042181047619e+00;7.297437607812391480e-01;5.001383752245522896e-01;3.080498174067089825e-02;-2.697295998712099727e-02;3.391739221754636047e-01;4.784326809161832950e-01;8.095280599071285055e-01;-4.324337560920176182e-01;2.929004048568404142e-02;4.158548232527106703e-01;3.399927397494484360e+00;5.968099629415036466e-08;7.260250551517237255e-05;1.715516970099576488e+00;3.399927278132486741e+00;-5.968100077621214222e-08;7.272186751255587452e-05;1.695246565748444789e+00;5.145432602198395826e-05;5.154384751928954160e-05;-2.572975842587066345e-05;-2.576932834507730333e-05;3.399952287090191483e+00;-2.575314383937887963e-15;2.903089786456103827e+00;-1.127384963525513540e-15;-3.388945815405917550e+00;-1.544972603122214531e-04;-6.303042073546299306e+00;-5.962350007609069219e-02;-5.105236443550984493e-01;-2.432393933589243815e-03;9.791828141009266684e-01;5.673059241168491029e-01;1.178992311758521261e+00;5.236640376484791304e-01;2.259806741275958153e-01;-2.313882004687378355e-02;-4.324337560920176182e-01;2.929004048568404142e-02;4.158548232527106703e-01;-1.438040689806664885e+00;-2.543723254352671104e-01;-1.016450042181047619e+00;-7.297437607812391480e-01;-5.001383752245522896e-01;-3.080498174067089825e-02;2.697295998712099727e-02;-3.391739221754636047e-01;-4.784326809161832950e-01;-8.095280599071285055e-01;4.324337560920176182e-01;-2.929004048568404142e-02;1.841451767472893075e-01;-9.791828141009266684e-01;-5.673059241168491029e-01;-1.178992311758521261e+00;-5.236640376484791304e-01;-2.259806741275958153e-01;2.313882004687378355e-02;4.324337560920176182e-01;-2.929004048568404142e-02;1.841451767472893075e-01
5.999999999999999778e-01;1.508192907998470833e+00;3.043084359435953012e-01;1.019460612103934460e+00;6.721604455350141949e-01;4.914769715980303877e-01;2.497337469747940020e-02;-3.600316125888416985e-02;3.272306171344649406e-01;5.029161650157102370e-01;7.991866030878239657e-01;-4.624149106875941606e-01;-1.439593899838375879e-01;4.143594077182050084e-01;3.400000221019015001e+00;1.369917489438153545e-07;-2.210190140840686287e-07;1.583276284290638269e+00;3.399066816270434277e+00;-1.369914647793917296e-07;5.296419951314503091e-08;2.010857683699506016e+00;5.346343344383849220e-05;5.366892085421457213e-05;-2.673957108301413952e-05;-2.682660606619826895e-05;3.399917063585977672e+00;2.945180694311726811e-17;2.724547315848142137e+00;-2.944126824327913886e-17;-3.204933237354403275e+00;-1.606985314472654525e-04;-6.124464379434119365e+00;-8.104436972854027477e-02;-5.196600586667062815e-01;5.142186858188052545e-02;1.029367447079029496e+00;5.887749907413473149e-01;1.176632282124858708e+00;4.747464898041997006e-01;2.008938416164645080e-01;-5.052144237072617172e-02;-4.624149106875941606e-01;-1.439593899838375879e-01;4.143594077182050084e-01;-1.508192907998470833e+00;-3.043084359435953012e-01;-1.019460612103934460e+00;-6.721604455350141949e-01;-4.914769715980303877e-01;-2.497337469747940020e-02;3.600316125888416985e-02;-3.272306171344649406e-01;-5.029161650157102370e-01;-7.991866030878239657e-01;4.624149106875941606e-01;1.439593899838375879e-01;1.856405922817949694e-01;-1.029367447079029496e+00;-5.887749907413473149e-01;-1.176632282124858708e+00;-4.747464898041997006e-01;-2.008938416164645080e-01;5.052144237072617172e-02;4.624149106875941606e-01;1.439593899838375879e-01;1.856405922817949694e-01
6.999999999999999556e-01;1.573587619290363948e+00;3.537407204057445576e-01;1.021990485867898313e+00;6.165505641650059765e-01;4.818195021350357710e-01;1.779337534303802176e-02;-4.196751818769998282e-02;3.064627093631849819e-01;5.280994703458720130e-01;7.908415041001265466e-01;-5.051552155443892467e-01;-3.198967621775119508e-01;4.309096986235304017e-01;3.066769421659806927e+00;2.143029467379493437e-07;-1.419378802536836449e-06;1.189564807100529142e+00;2.719769980337988891e+00;-5.353209879237595065e-07;-6.697552372749114950e-07;1.536564248423586188e+00;5.658199062093355563e-05;5.714420828197753517e-05;-2.832706331418508001e-05;-2.853603622121701411e-05;3.399805619709880933e+00;-2.537789010062388357e-10;2.372767916889860107e+00;-8.162013943320758696e-07;-3.060412114589679877e+00;-1.705892984383131951e-04;-5.772574353054913843e+00;-1.232444264246886495e-01;-4.256335433836995752e-01;8.328011523423611839e-02;1.075318569785895351e+00;6.076176611899742896e-01;1.170894582266681638e+00;4.243706346742617819e-01;1.659098570077781609e-01;-8.667075229513340751e-02;-5.051552155443892467e-01;-3.198967621775119508e-01;4.309096986235304017e-01;-1.573587619290363948e+00;-3.537407204057445576e-01;-1.021990485867898313e+00;-6.165505641650059765e-01;-4.818195021350357710e-01;-1.779337534303802176e-02;4.196751818769998282e-02;-3.064627093631849819e-01;-5.280994703458720130e-01;-7.908415041001265466e-01;5.051552155443892467e-01;3.198967621775119508e-01;1.690903013764695761e-01;-1.075318569785895351e+00;-6.076176611899742896e-01;-1.170894582266681638e+00;-4.243706346742617819e-01;-1.659098570077781609e-01;8.667075229513340751e-02;5.051552155443892467e-01;3.198967621775119508e-01;1.690903013764695761e-01
7.999999999999999334e-01;1.632830033476140308e+00;4.023379097516833758e-01;1.023672234977091255e+00;5.629167974265653074e-01;4.706850412186197596e-01;9.098149465547432022e-03;-4.582652767076667022e-02;2.780137104223719957e-01;5.542686926798793268e-01;7.831950730780699033e-01;-5.702163732645888494e-01;-4.651245596041403418e-01;4.560958929097278514e-01;2.740753983170218788e-01;1.516571897412892778e+00;1.934038852529888185e-08;7.204093687687699920e-09;4.218965605233950795e-09;1.169773214330043887e+00;7.272328494786529929e-02;-1.629144833148533538e-08;2.094084141617812573e-05;2.092321975988047555e-05;-1.046930266498317338e-05;-1.046272775083384790e-05;3.399709261203225363e+00;1.007211404525122951e-12;1.851780783562388510e+00;2.043672231698065771e-09;-2.887697219078024791e+00;-6.279609159187563103e-05;-5.251490042720934781e+00;-1.857514175620202102e-01;1.242496511291278777e-01;8.323167613744941740e-02;1.115653051691617437e+00;6.230394672477225226e-01;1.160481477031339415e+00;3.750101782284295249e-01;1.228686021193323707e-01;-1.401413904640033681e-01;-5.702163732645888494e-01;-4.651245596041403418e-01;4.560958929097278514e-01;-1.632830033476140308e+00;-4.023379097516833758e-01;-1.023672234977091255e+00;-5.629167974265653074e-01;-4.706850412186197596e-01;-9.098149465547432022e-03;4.582652767076667022e-02;-2.780137104223719957e-01;-5.542686926798793268e-01;-7.831950730780699033e-01;5.702163732645888494e-01;4.651245596041403418e-01;1.439041070902721264e-01;-1.115653051691617437e+00;-6.230394672477225226e-01;-1.160481477031339415e+00;-3.750101782284295249e-01;-1.228686021193323707e-01;1.401413904640033681e-01;5.702163732645888494e-01;4.651245596041403418e-01;1.439041070902721264e-01
8.999999999999999112e-01;1.687477849465239377e+00;4.494044683749429114e-01;1.024581380179794721e+00;5.123258427099247614e-01;4.589637379213084012e-01;1.684981976133388855e-05;-5.059943506788577849e-02;2.443666740272701643e-01;5.813350880652472519e-01;7.744508642772837126e-01;-6.682890162140380230e-01;-4.285110333444839270e-01;4.792519890426750195e-01;4.423434809342080554e-02;1.484557220647958919e+00;8.074634180767192513e-09;7.295856845192667300e-09;7.028988114570368718e-09;1.321626471432773675e+00;1.186964011182371909e-01;-7.807765028776719198e-09;1.973227108976659827e-05;1.972094337336179323e-05;-9.865728208515389146e-06;-9.860879018295272950e-06;2.221790239798325128e+00;4.740873925534836784e-09;2.397329398504857156e+00;-2.138601255973932322e-09;-2.731721638522178530e+00;-5.917982168993905529e-05;-4.619119635700909221e+00;2.106469987032088403e-02;1.440322873331551790e-01;3.910337473043030976e-02;1.152084010296211991e+00;6.339984643876535042e-01;1.143646363681632971e+00;3.319325592366267341e-01;7.590204555517510165e-02;-2.172641955802920577e-01;-6.682890162140380230e-01;-4.285110333444839270e-01;4.792519890426750195e-01;-1.687477849465239377e+00;-4.494044683749429114e-01;-1.024581380179794721e+00;-5.123258427099247614e-01;-4.589637379213084012e-01;-1.684981976133388855e-05;5.059943506788577849e-02;-2.443666740272701643e-01;-5.813350880652472519e-01;-7.744508642772837126e-01;6.682890162140380230e-01;4.285110333444839270e-01;1.207480109573249583e-01;-1.152084010296211991e+00;-6.339984643876535042e-01;-1.143646363681632971e+00;-3.319325592366267341e-01;-7.590204555517510165e-02;2.172641955802920577e-01;6.682890162140380230e-01;4.285110333444839270e-01;1.207480109573249583e-01
9.999999999999998890e-01;1.737211371560159812e+00;4.952972097809614782e-01;1.024413823319976879e+00;4.643246084119118100e-01;4.469538976134400654e-01;-9.210260687611470862e-03;-5.787282907113144859e-02;2.104510138553723209e-01;6.090060304941884439e-01;7.625436126834066464e-01;-6.620114859370406224e-01;-3.852303640557781517e-01;4.842746321870315951e-01;-1.478038903589820153e-08;1.339183413479941409e+00;2.126481866808092869e-01;1.440510412062165308e-08;1.427310978868430662e-08;1.523965395285445723e+00;2.786620487411262462e-02;-1.464839412999669883e-08;1.473036536105826279e-05;1.470857523744137356e-05;-7.364390915088323865e-06;-7.355079359753262462e-06;1.453733562552401271e+00;3.012597564214287118e-09;2.608030703867481037e+00;-8.255878912798322994e-10;-2.622634416946475699e+00;-4.415841087334122268e-05;-4.061764264232872179e+00;1.385156574183918354e-01;1.551831600535439337e-01;-4.434768540545487581e-02;1.185622188467894134e+00;6.408555320923218224e-01;1.121676995085518325e+00;3.208258176971341968e-01;6.146992412778257142e-02;-2.461137038752037598e-01;-6.620114859370406224e-01;-3.852303640557781517e-01;4.842746321870315951e-01;-1.737211371560159812e+00;-4.952972097809614782e-01;-1.024413823319976879e+00;-4.643246084119118100e-01;-4.469538976134400654e-01;9.210260687611470862e-03;5.787282907113144859e-02;-2.104510138553723209e-01;-6.090060304941884439e-01;-7.625436126834066464e-01;6.620114859370406224e-01;3.852303640557781517e-01;1.157253678129683827e-01;-1.185622188467894134e+00;-6.408555320923218224e-01;-1.121676995085518325e+00;-3.208258176971341968e-01;-6.146992412778257142e-02;2.461137038752037598e-01;6.620114859370406224e-01;3.852303640557781517e-01;1.157253678129683827e-01
1.099999999999999867e+00;1.781372473758613184e+00;5.394157049402251713e-01;1.023532198229622381e+00;4.178450312515865628e-01;4.336649048856359157e-01;-1.899416460097156159e-02;-6.575758379697449474e-02;1.785415745525760489e-01;6.338699995796306386e-01;7.496717081245561909e-01;-5.960907058470671371e-01;-3.375168359236713211e-01;4.579265951077646224e-01;1.074895233998757685e-09;1.224580089704707664e+00;1.610642019967177818e-01;-4.238636217623542743e-10;1.294696927441280933e-02;1.398591260974794359e+00;7.984841951486052620e-10;1.449515812284475490e-09;3.638007635162098305e-05;3.638148138664152302e-05;-1.819011058774505367e-05;-1.819066838449210480e-05;1.261934236637091589e+00;7.527727784163487110e-10;2.275211590848119858e+00;1.305780376951663305e-09;-2.475054117207956317e+00;-1.091423367104996578e-04;-3.537145825426658341e+00;1.215932824389624467e-01;1.385644291049871746e-01;-4.176268047868012673e-02;1.217790450768267974e+00;6.480786260121035314e-01;1.097462230196481814e+00;3.191016927691632254e-01;7.594037173168699528e-02;-2.459462881261417488e-01;-5.960907058470671371e-01;-3.375168359236713211e-01;4.579265951077646224e-01;-1.781372473758613184e+00;-5.394157049402251713e-01;-1.023532198229622381e+00;-4.178450312515865628e-01;-4.336649048856359157e-01;1.899416460097156159e-02;6.575758379697449474e-02;-1.785415745525760489e-01;-6.338699995796306386e-01;-7.496717081245561909e-01;5.960907058470671371e-01;3.375168359236713211e-01;1.420734048922353554e-01;-1.217790450768267974e+00;-6.480786260121035314e-01;-1.097462230196481814e+00;-3.191016927691632254e-01;-7.594037173168699528e-02;2.459462881261417488e-01;5.960907058470671371e-01;3.375168359236713211e-01;1.420734048922353554e-01
1.199999999999999956e+00;1.821811693019365297e+00;5.826212871043215946e-01;1.021737439416379400e+00;3.738295431499390475e-01;4.206111008000746887e-01;-2.895377394089616516e-02;-7.214795013621834452e-02;1.500327611163659869e-01;6.563055993590015680e-01;7.358993165732407027e-01;-5.379350682735798417e-01;-2.948471217165966607e-01;4.340708345701568827e-01;5.785629488459048141e-10;1.110197478191925713e+00;1.215896162879483017e-01;7.889900589819258928e-11;4.263927328944820683e-02;1.274426367769322166e+00;2.832068276682106197e-10;9.406689912661298652e-10;1.176504678192350582e-05;1.176569310930263148e-05;-5.882547796678271118e-06;-5.882822029881854472e-06;1.092120056640359937e+00;6.664903572796223668e-10;1.976043558325385696e+00;1.173749133959698348e-09;-2.305673502238536177e+00;-3.529610971778626374e-05;-3.068163613125506117e+00;1.060708201413320395e-01;1.231787093822411944e-01;-3.941493320889993129e-02;1.250284611770171805e+00;6.567620666658533501e-01;1.074253312113785830e+00;3.110804369877969711e-01;8.904092890872472577e-02;-2.437448817163201942e-01;-5.379350682735798417e-01;-2.948471217165966607e-01;4.340708345701568827e-01;-1.821811693019365297e+00;-5.826212871043215946e-01;-1.021737439416379400e+00;-3.738295431499390475e-01;-4.206111008000746887e-01;2.895377394089616516e-02;7.214795013621834452e-02;-1.500327611163659869e-01;-6.563055993590015680e-01;-7.358993165732407027e-01;5.379350682735798417e-01;2.948471217165966607e-01;1.659291654298430951e-01;-1.250284611770171805e+00;-6.567620666658533501e-01;-1.074253312113785830e+00;-3.110804369877969711e-01;-8.904092890872472577e-02;2.437448817163201942e-01;5.379350682735798417e-01;2.948471217165966607e-01;1.659291654298430951e-01
1.300000000000000044e+00;1.857179754658486948e+00;6.241724699576161051e-01;1.019223034545851281e+00;3.310138689452307714e-01;4.067622062272115979e-01;-3.840742810333316187e-02;-7.857041558967882422e-02;1.246297118210064059e-01;6.765807356287295571e-01;7.214794750383166644e-01;-4.869952088588429540e-01;-2.571013211968569134e-01;4.133878965930007920e-01;-5.760432043792583527e-10;9.838163746166832535e-01;1.090421664991332168e-01;1.169712030180582867e-09;7.020764154153694148e-02;1.163066182657353398e+00;-7.472235847170744269e-10;-1.535551782007522168e-10;1.153037097768509447e-05;1.152937852734885034e-05;-5.765147921208447774e-06;-5.764726830037783777e-06;9.304387841955427119e-01;6.345398664806897763e-10;1.716869071555499948e+00;1.016857730836632973e-09;-2.108048031471463801e+00;-3.458962425628017636e-05;-2.647307854099644864e+00;9.437163443731673429e-02;1.092858540522147898e-01;-4.301995437456365701e-02;1.280870353946620854e+00;6.659145972378849310e-01;1.051208127036440620e+00;2.975171662492417379e-01;9.841321237030764557e-02;-2.395424321719969163e-01;-4.869952088588429540e-01;-2.571013211968569134e-01;4.133878965930007920e-01;-1.857179754658486948e+00;-6.241724699576161051e-01;-1.019223034545851281e+00;-3.310138689452307714e-01;-4.067622062272115979e-01;3.840742810333316187e-02;7.857041558967882422e-02;-1.246297118210064059e-01;-6.765807356287295571e-01;-7.214794750383166644e-01;4.869952088588429540e-01;2.571013211968569134e-01;1.866121034069991858e-01;-1.280870353946620854e+00;-6.659145972378849310e-01;-1.051208127036440620e+00;-2.975171662492417379e-01;-9.841321237030764557e-02;2.395424321719969163e-01;4.869952088588429540e-01;2.571013211968569134e-01;1.866121034069991858e-01
1.400000000000000133e+00;1.888599906124076799e+00;6.651074872162879847e-01;1.015172147975531791e+00;2.902482970201257229e-01;3.931505173290347210e-01;-4.824861907105981729e-02;-8.447434989112902193e-02;1.020461712183949599e-01;6.944459895330350463e-01;7.072449581097208782e-01;-4.420719986053333606e-01;-2.230906476379427572e-01;3.925572151352390016e-01;9.514485518869818776e-08;8.840538939775869354e-01;8.719635983460745365e-02;-9.514484889830181387e-08;7.333125187102954023e-02;1.044581505683223055e+00;9.514485363458610452e-08;9.514485998572233755e-08;1.005123769796969189e-04;3.521329812365492811e-07;-8.827487617604762043e-08;-1.498505782997103404e-07;7.766004401922577127e-01;7.254644752734497006e-15;1.496688874457418716e+00;1.093507530161342274e-14;-1.914770291697222682e+00;-1.011026354154092222e-04;-2.273289314649657999e+00;8.641061211181887136e-02;9.712502538121875473e-02;-3.853559001996931938e-02;1.310169687664229698e+00;6.773862509106802765e-01;1.028044250174279917e+00;2.800054492960264985e-01;1.070894145708124467e-01;-2.356535919752393293e-01;-4.420719986053333606e-01;-2.230906476379427572e-01;3.925572151352390016e-01;-1.888599906124076799e+00;-6.651074872162879847e-01;-1.015172147975531791e+00;-2.902482970201257229e-01;-3.931505173290347210e-01;4.824861907105981729e-02;8.447434989112902193e-02;-1.020461712183949599e-01;-6.944459895330350463e-01;-7.072449581097208782e-01;4.420719986053333606e-01;2.230906476379427572e-01;2.074427848647609762e-01;-1.310169687664229698e+00;-6.773862509106802765e-01;-1.028044250174279917e+00;-2.800054492960264985e-01;-1.070894145708124467e-01;2.356535919752393293e-01;4.420719986053333606e-01;2.230906476379427572e-01;2.074427848647609762e-01
1.500000000000000222e+00;1.915726935773411688e+00;7.045993884316835709e-01;1.010235077573055751e+00;2.497801653179518300e-01;3.791447007598224839e-01;-5.780790962107668768e-02;-8.913307220780856965e-02;8.164878570364929311e-02;7.107978060897199857e-01;6.929323560708923191e-01;-4.000037595285607650e-01;-1.932914553354411757e-01;3.742991701434957852e-01;6.570407315644790257e-08;7.955078514910057796e-01;8.288977042951732599e-02;-2.233216467007167729e-07;6.315146982223036887e-02;9.415490917427529194e-01;5.573525416457408520e-08;-1.018823197106614280e-07;1.243654906534522168e-05;1.252762853834774779e-05;-6.224216080036931847e-06;-6.257872308735929932e-06;6.528161490680153278e-01;-2.102896083634391727e-07;1.288479159082422054e+00;-3.537158554916773927e-07;-1.717318977799257018e+00;-3.744626599246583294e-05;-1.941295872155901270e+00;7.627957841287846819e-02;8.783977795380966402e-02;-3.504985728876770096e-02;1.337240355246126722e+00;6.893468123863576436e-01;1.005920943336076512e+00;2.580736899402738538e-01;1.134602083899384772e-01;-2.305702147347633568e-01;-4.000037595285607650e-01;-1.932914553354411757e-01;3.742991701434957852e-01;-1.915726935773411688e+00;-7.045993884316835709e-01;-1.010235077573055751e+00;-2.497801653179518300e-01;-3.791447007598224839e-01;5.780790962107668768e-02;8.913307220780856965e-02;-8.164878570364929311e-02;-7.107978060897199857e-01;-6.929323560708923191e-01;4.000037595285607650e-01;1.932914553354411757e-01;2.257008298565041926e-01;-1.337240355246126722e+00;-6.893468123863576436e-01;-1.005920943336076512e+00;-2.580736899402738538e-01;-1.134602083899384772e-01;2.305702147347633568e-01;4.000037595285607650e-01;1.932914553354411757e-01;2.257008298565041926e-01
1.600000000000000311e+00;1.938816839076426435e+00;7.422161448015619500e-01;1.004860038507467523e+00;2.107829241558308586e-01;3.649181905451144847e-01;-6.709032159576364118e-02;-9.412943283807710670e-02;6.387623330949913913e-02;7.254192302318439589e-01;6.788419676932263558e-01;-3.628576076150621943e-01;-1.663077470255155121e-01;3.575484133127049824e-01;1.285578298251831175e-08;6.974527474329048626e-01;7.646780623644149066e-02;2.615518747587735216e-08;6.284377426156978474e-02;8.367643279309162629e-01;1.057280264273431738e-08;4.958377314429852080e-08;1.367959217571166221e-05;1.369716361492451217e-05;-6.840949436175786635e-06;-6.847428465131588364e-06;5.378979373198459202e-01;4.290759472456638836e-08;1.115405603694863856e+00;6.462136451333926558e-08;-1.520592969932968996e+00;-4.106513369194355023e-05;-1.653303433485750373e+00;6.930091735934977570e-02;7.739205146583759409e-02;-3.343477153212003061e-02;1.361898261221858863e+00;7.015987724444102680e-01;9.845336942850587691e-01;2.337937803655516233e-01;1.173219878141223416e-01;-2.254406498184895746e-01;-3.628576076150621943e-01;-1.663077470255155121e-01;3.575484133127049824e-01;-1.938816839076426435e+00;-7.422161448015619500e-01;-1.004860038507467523e+00;-2.107829241558308586e-01;-3.649181905451144847e-01;6.709032159576364118e-02;9.412943283807710670e-02;-6.387623330949913913e-02;-7.254192302318439589e-01;-6.788419676932263558e-01;3.628576076150621943e-01;1.663077470255155121e-01;2.424515866872949954e-01;-1.361898261221858863e+00;-7.015987724444102680e-01;-9.845336942850587691e-01;-2.337937803655516233e-01;-1.173219878141223416e-01;2.254406498184895746e-01;3.628576076150621943e-01;1.663077470255155121e-01;2.424515866872949954e-01
1.700000000000000400e+00;1.958444236292487650e+00;7.787313686897807674e-01;9.979005917279026860e-01;1.727332965479277671e-01;3.509804071847924534e-01;-7.659784950989531604e-02;-9.818856243522838811e-02;4.799317400457112082e-02;7.391412717807129829e-01;6.646245871213766199e-01;-3.288681453798784071e-01;-1.420606082795422553e-01;3.424334980074235091e-01;-2.031583091479196261e-09;6.093976920252780483e-01;8.304645251556294627e-02;3.245432927474052598e-08;5.599174620286857113e-02;7.484358907437096420e-01;2.983384876362627437e-09;3.340613088729922919e-08;1.551815996605507723e-05;1.551887381741526550e-05;-7.759126843107182734e-06;-7.759390057547614869e-06;4.341780902259744779e-01;3.872648175495182677e-08;9.647563153800737812e-01;5.624882220852510457e-08;-1.330778805580865143e+00;-4.655555068412513525e-05;-1.398934310630744138e+00;6.366938491581106141e-02;6.924441141180949499e-02;-3.336916737605524763e-02;1.384412010200082310e+00;7.139503346125740668e-01;9.634274469385237794e-01;2.074916867991238867e-01;1.198057381961209478e-01;-2.209624571529400783e-01;-3.288681453798784071e-01;-1.420606082795422553e-01;3.424334980074235091e-01;-1.958444236292487650e+00;-7.787313686897807674e-01;-9.979005917279026860e-01;-1.727332965479277671e-01;-3.509804071847924534e-01;7.659784950989531604e-02;9.818856243522838811e-02;-4.799317400457112082e-02;-7.391412717807129829e-01;-6.646245871213766199e-01;3.288681453798784071e-01;1.420606082795422553e-01;2.575665019925764687e-01;-1.384412010200082310e+00;-7.139503346125740668e-01;-9.634274469385237794e-01;-2.074916867991238867e-01;-1.198057381961209478e-01;2.209624571529400783e-01;3.288681453798784071e-01;1.420606082795422553e-01;2.575665019925764687e-01
1.800000000000000488e+00;1.974597603135495705e+00;8.133363791266742249e-01;9.901731393784807267e-01;1.344947090593358041e-01;3.369251180508632815e-01;-8.561971214246835715e-02;-1.019122619687985870e-01;3.389802505787155307e-02;7.514577299512318342e-01;6.509808713427150950e-01;-2.977558483753713348e-01;-1.204621220629645828e-01;3.278463573267657027e-01;3.783460323726976091e-08;5.333204343146302762e-01;7.414308836033546568e-02;-6.103410997546525670e-09;4.268742244731731778e-02;6.501509451222827751e-01;3.947793702092948364e-08;7.120912922346606254e-08;1.854698982000239495e-05;1.860497422518660703e-05;-9.277300866654086104e-06;-9.298681171045892246e-06;3.474438313818843937e-01;3.238447390805319671e-08;8.318939100094528971e-01;4.960762828203684876e-08;-1.152015646774842805e+00;-5.572794608288898202e-05;-1.179337659399235072e+00;5.813400736852968737e-02;6.074634909437733737e-02;-2.803929689600312067e-02;1.404413306572076303e+00;7.264442158823971596e-01;9.428698984790161441e-01;1.782644743800620435e-01;1.209719736090530962e-01;-2.165239980317168744e-01;-2.977558483753713348e-01;-1.204621220629645828e-01;3.278463573267657027e-01;-1.974597603135495705e+00;-8.133363791266742249e-01;-9.901731393784807267e-01;-1.344947090593358041e-01;-3.369251180508632815e-01;8.561971214246835715e-02;1.019122619687985870e-01;-3.389802505787155307e-02;-7.514577299512318342e-01;-6.509808713427150950e-01;2.977558483753713348e-01;1.204621220629645828e-01;2.721536426732342751e-01;-1.404413306572076303e+00;-7.264442158823971596e-01;-9.428698984790161441e-01;-1.782644743800620435e-01;-1.209719736090530962e-01;2.165239980317168744e-01;2.977558483753713348e-01;1.204621220629645828e-01;2.721536426732342751e-01
1.900000000000000577e+00;1.986226879147754865e+00;8.465074354477233332e-01;9.818053650273128596e-01;9.697296562599533321e-02;3.226110733285444954e-01;-9.421540431468557186e-02;-1.054878432546409589e-01;2.144048529972073652e-02;7.627588045132530636e-01;6.376610593827332085e-01;-2.689279684507419055e-01;-1.015636498249005704e-01;3.154581173926613302e-01;1.048663100980556511e-07;4.611813345339390025e-01;7.296510127072676488e-02;-1.048700405937584211e-07;2.990506871160466401e-02;5.640515045162715069e-01;1.048657193641627117e-07;1.048619888668613920e-07;7.069045765378040769e-05;3.558000973137663923e-07;-8.578792239867054412e-08;-1.520666444783144894e-07;2.775657187510827129e-01;-3.564661900225626200e-12;7.130392200899500210e-01;-6.063165937311984816e-12;-9.821728064997310437e-01;-7.128411231797115760e-05;-9.906049388506605879e-01;5.225682016096389743e-02;5.341464358083968661e-02;-2.469511461416769305e-02;1.420667506587536710e+00;7.389510940854515653e-01;9.228799356912537055e-01;1.477964678064642434e-01;1.198250285834185080e-01;-2.118689035000486109e-01;-2.689279684507419055e-01;-1.015636498249005704e-01;3.154581173926613302e-01;-1.986226879147754865e+00;-8.465074354477233332e-01;-9.818053650273128596e-01;-9.697296562599533321e-02;-3.226110733285444954e-01;9.421540431468557186e-02;1.054878432546409589e-01;-2.144048529972073652e-02;-7.627588045132530636e-01;-6.376610593827332085e-01;2.689279684507419055e-01;1.015636498249005704e-01;2.845418826073386476e-01;-1.420667506587536710e+00;-7.389510940854515653e-01;-9.228799356912537055e-01;-1.477964678064642434e-01;-1.198250285834185080e-01;2.118689035000486109e-01;2.689279684507419055e-01;1.015636498249005704e-01;2.845418826073386476e-01
2.000000000000000444e+00;1.994229082550401877e+00;8.781592536360652845e-01;9.728954010700138211e-01;5.979574120163217571e-02;3.080487568292047951e-01;-1.028732896726569507e-01;-1.094335326258086549e-01;1.061706794251896131e-02;7.732536998456095434e-01;6.244920299574814315e-01;-2.426926587739192676e-01;-8.413241990364993261e-02;3.052557988786995802e-01;3.629577368399843363e-09;3.784967119257096058e-01;7.094220999098257985e-02;-3.796626430513064119e-09;3.142896831793656059e-02;4.808678902346287809e-01;3.616900472444230631e-09;3.449858551531817591e-09;1.015021469048417576e-04;1.252540407813514588e-08;-3.047083886282040226e-09;-5.348456881630660550e-09;2.153429489924932605e-01;-2.823621637345897398e-11;6.120203679051192669e-01;-1.702709703904631650e-10;-8.198513608467370428e-01;-1.015230678496877926e-04;-8.273633170961197658e-01;4.760129028655929462e-02;4.494389220837376880e-02;-2.457821491379656026e-02;1.433982976138601151e+00;7.509636721686023808e-01;9.032997044648697349e-01;1.163385128310317207e-01;1.163488960491055602e-01;-2.076856954357905183e-01;-2.426926587739192676e-01;-8.413241990364993261e-02;3.052557988786995802e-01;-1.994229082550401877e+00;-8.781592536360652845e-01;-9.728954010700138211e-01;-5.979574120163217571e-02;-3.080487568292047951e-01;1.028732896726569507e-01;1.094335326258086549e-01;-1.061706794251896131e-02;-7.732536998456095434e-01;-6.244920299574814315e-01;2.426926587739192676e-01;8.413241990364993261e-02;2.947442011213003976e-01;-1.433982976138601151e+00;-7.509636721686023808e-01;-9.032997044648697349e-01;-1.163385128310317207e-01;-1.163488960491055602e-01;2.076856954357905183e-01;2.426926587739192676e-01;8.413241990364993261e-02;2.947442011213003976e-01
2.100000000000000533e+00;1.999307433143768575e+00;9.089202811902366008e-01;9.629431500586181913e-01;2.359428513120686091e-02;2.936305634808246690e-01;-1.113206498724088750e-01;-1.132969865536337384e-01;1.617909069713075864e-03;7.831578193272011879e-01;6.114123037973399066e-01;-2.191938505944987792e-01;-6.938712671657368269e-02;2.949354513718398518e-01;-4.626113274919954684e-07;3.130729613779174025e-01;7.009476956101001743e-02;4.625700507531624945e-07;2.145061509484026338e-02;4.046183460337675619e-01;-4.626170147627696501e-07;-4.626582914716359219e-07;1.812054323274545000e-04;-1.720985847502007129e-06;4.323550088252996553e-07;7.321838640191872781e-07;1.642717956676429669e-01;-3.180367006527965438e-11;5.264692989313007887e-01;-5.327574215141047398e-11;-6.690471530394432875e-01;-1.783199076071080114e-04;-6.907410946840231158e-01;4.346370039421558473e-02;3.831677309802041659e-02;-2.198760473443890640e-02;1.444891193822170017e+00;7.628874372834409945e-01;8.842347085966422160e-01;8.454305975096905457e-02;1.123433921664398483e-01;-2.042853826148947061e-01;-2.191938505944987792e-01;-6.938712671657368269e-02;2.949354513718398518e-01;-1.999307433143768575e+00;-9.089202811902366008e-01;-9.629431500586181913e-01;-2.359428513120686091e-02;-2.936305634808246690e-01;1.113206498724088750e-01;1.132969865536337384e-01;-1.617909069713075864e-03;-7.831578193272011879e-01;-6.114123037973399066e-01;2.191938505944987792e-01;6.938712671657368269e-02;3.050645486281601260e-01;-1.444891193822170017e+00;-7.628874372834409945e-01;-8.842347085966422160e-01;-8.454305975096905457e-02;-1.123433921664398483e-01;2.042853826148947061e-01;2.191938505944987792e-01;6.938712671657368269e-02;3.050645486281601260e-01
2.200000000000000622e+00;1.999870349883753562e+00;9.382076080082600855e-01;9.523002066169621305e-01;-1.239650661887884038e-02;2.786885078627781009e-01;-1.203842483092126825e-01;-1.163322700499789669e-01;-6.472629510691239874e-03;7.922036129705101182e-01;5.990311708155983128e-01;-1.975090542853304432e-01;-5.669694457927717396e-02;2.861438626489327119e-01;-1.059075616983240726e-06;2.796126034925629500e-01;7.487730781804004254e-02;6.134416606332912296e-07;1.138979709210545923e-06;3.417739111464318524e-01;1.271600016424592923e-02;-1.584581954343316442e-06;2.495616253971663558e-03;-3.890798336469158822e-06;9.570613207708645606e-07;1.659114875751761421e-06;1.205929806696154627e-01;-9.581402243683061455e-08;4.493028669267246644e-01;-7.786095732456704133e-07;-5.337942577010947875e-01;-2.489109279438672055e-03;-5.698967220199357975e-01;3.944526828631920307e-02;3.544903569287410905e-02;-1.514426018592017302e-02;1.451488773358405648e+00;7.748745507646132014e-01;8.657095857657302052e-01;5.182584267857516525e-02;1.065156464287725369e-01;-2.023427012424614257e-01;-1.975090542853304432e-01;-5.669694457927717396e-02;2.861438626489327119e-01;-1.999870349883753562e+00;-9.382076080082600855e-01;-9.523002066169621305e-01;1.239650661887884038e-02;-2.786885078627781009e-01;1.203842483092126825e-01;1.163322700499789669e-01;6.472629510691239874e-03;-7.922036129705101182e-01;-5.990311708155983128e-01;1.975090542853304432e-01;5.669694457927717396e-02;3.138561373510672659e-01;-1.451488773358405648e+00;-7.748745507646132014e-01;-8.657095857657302052e-01;-5.182584267857516525e-02;-1.065156464287725369e-01;2.023427012424614257e-01;1.975090542853304432e-01;5.669694457927717396e-02;3.138561373510672659e-01
2.300000000000000711e+00;1.997177688256486450e+00;9.656848058684149860e-01;9.407710771681415673e-01;-4.841130863514869070e-02;2.632961578096693622e-01;-1.291337548740255359e-01;-1.192339251978205422e-01;-1.343560994098500459e-02;8.006301589163562493e-01;5.870213830015088563e-01;-1.777962252448209990e-01;-4.529624543002814391e-02;2.802418438202060602e-01;-2.224278068000751589e-09;2.426233350294151048e-01;7.211958110210810180e-02;1.830650382429731254e-08;-7.057011498662005040e-09;2.763308208285397138e-01;3.841209530298338864e-02;2.313923726952500937e-08;8.958994834130651341e-02;6.430933399337611378e-02;4.857403442517461761e-10;-7.260641457138281562e-10;8.733537055294270102e-02;1.345689410347438885e-08;3.804653262179225059e-01;2.785328543649031137e-08;-4.084224287258326758e-01;-1.538992825750064020e-01;-4.678006554606856660e-01;3.517559295223061933e-02;3.147429000492973916e-02;-1.036505061418522937e-02;1.455065370375575817e+00;7.860258009094920340e-01;8.473106394453266965e-01;1.865144831221284688e-02;9.814466132884203109e-02;-2.006569924049793341e-01;-1.777962252448209990e-01;-4.529624543002814391e-02;2.802418438202060602e-01;-1.997177688256486450e+00;-9.656848058684149860e-01;-9.407710771681415673e-01;4.841130863514869070e-02;-2.632961578096693622e-01;1.291337548740255359e-01;1.192339251978205422e-01;1.343560994098500459e-02;-8.006301589163562493e-01;-5.870213830015088563e-01;1.777962252448209990e-01;4.529624543002814391e-02;3.197581561797939176e-01;-1.455065370375575817e+00;-7.860258009094920340e-01;-8.473106394453266965e-01;-1.865144831221284688e-02;-9.814466132884203109e-02;2.006569924049793341e-01;1.777962252448209990e-01;4.529624543002814391e-02;3.197581561797939176e-01
2.400000000000000799e+00;1.990569704628398995e+00;9.920634720129617445e-01;9.276676897946302125e-01;-8.378568556958736202e-02;2.481662267088174667e-01;-1.377558113434561304e-01;-1.224681890342715906e-01;-1.956489683581635886e-02;8.087552054492430642e-01;5.749206685667355154e-01;-1.598678552070398329e-01;-3.468594431037175241e-02;2.765225594730303937e-01;-1.819631696082351826e-09;1.992451716828669284e-01;7.208061193017974155e-02;1.938702769964205981e-08;-3.649792280286644025e-09;2.193573040160808618e-01;5.196847959696587749e-02;2.121718828792089275e-08;1.895159167248053056e-01;1.744318174748949735e-01;8.002129231739461139e-11;-4.150186023301243051e-10;5.468050690377813244e-02;1.321304835052405229e-08;3.235271624928201528e-01;2.303875481004384533e-08;-2.945533380981621985e-01;-3.639477345346975867e-01;-3.782076331447951079e-01;3.226159749160026347e-02;2.713257660456507014e-02;-6.184480208671136806e-03;1.455183123679809176e+00;7.963650464729367107e-01;8.278613179453423454e-01;-1.394025113746959199e-02;8.848581156326940089e-02;-1.993260536842810238e-01;-1.598678552070398329e-01;-3.468594431037175241e-02;2.765225594730303937e-01;-1.990569704628398995e+00;-9.920634720129617445e-01;-9.276676897946302125e-01;8.378568556958736202e-02;-2.481662267088174667e-01;1.377558113434561304e-01;1.224681890342715906e-01;1.956489683581635886e-02;-8.087552054492430642e-01;-5.749206685667355154e-01;1.598678552070398329e-01;3.468594431037175241e-02;3.234774405269695841e-01;-1.455183123679809176e+00;-7.963650464729367107e-01;-8.278613179453423454e-01;1.394025113746959199e-02;-8.848581156326940089e-02;1.993260536842810238e-01;1.598678552070398329e-01;3.468594431037175241e-02;3.234774405269695841e-01
2.500000000000000888e+00;1.980939160557766643e+00;1.016378872979931236e+00;9.140464637408297621e-01;-1.174076241122778141e-01;2.334632240960474447e-01;-1.460117634998372993e-01;-1.253490269944566304e-01;-2.475498847854521248e-02;8.163760892816823711e-01;5.632094573301449358e-01;-1.435948341042550258e-01;-2.603757241297571107e-02;2.743883741655205322e-01;-4.585065148748686946e-09;1.721158683201624295e-01;7.745986426127551838e-02;1.338555203856128181e-08;-6.986713400500667203e-09;1.743873455864824173e-01;7.518838699495561384e-02;1.578720027791374197e-08;2.857502359514614287e-01;2.840466280017215350e-01;1.606603686338290540e-10;-4.889609340584735205e-10;3.190903339527850768e-02;9.213956981360307290e-09;2.712680295027978250e-01;2.114549091268649989e-08;-1.938549219058828543e-01;-5.697968642814834617e-01;-3.031770325386284326e-01;2.872307810111824136e-02;2.495757237809511503e-02;-6.984786245318834463e-04;1.452365409976056343e+00;8.055197321010995060e-01;8.089456093950688764e-01;-4.502112923317308502e-02;7.808339363978650249e-02;-1.983266905671091096e-01;-1.435948341042550258e-01;-2.603757241297571107e-02;2.743883741655205322e-01;-1.980939160557766643e+00;-1.016378872979931236e+00;-9.140464637408297621e-01;1.174076241122778141e-01;-2.334632240960474447e-01;1.460117634998372993e-01;1.253490269944566304e-01;2.475498847854521248e-02;-8.163760892816823711e-01;-5.632094573301449358e-01;1.435948341042550258e-01;2.603757241297571107e-02;3.256116258344794456e-01;-1.452365409976056343e+00;-8.055197321010995060e-01;-8.089456093950688764e-01;4.502112923317308502e-02;-7.808339363978650249e-02;1.983266905671091096e-01;1.435948341042550258e-01;2.603757241297571107e-02;3.256116258344794456e-01
2.600000000000000977e+00;1.968229052639483001e+00;1.039327086185193316e+00;8.996640015865196016e-01;-1.495495518435865090e-01;2.187215189491170941e-01;-1.535540575974913280e-01;-1.283823967157419199e-01;-2.830394644935983056e-02;8.238207782906984411e-01;5.513947515940113009e-01;-1.291046291139611446e-01;-1.828680006168227623e-02;2.741793986323722288e-01;2.872474989618180673e-09;1.219898703958378489e-01;6.803539499745538122e-02;2.122277005757482160e-08;1.934321506592302806e-09;1.172922728150172927e-01;7.273299257827589570e-02;2.216092349640242887e-08;3.844308792491886173e-01;3.879540774348039234e-01;-3.466948064270870399e-11;-2.884300799639472817e-10;2.532024336655384900e-02;2.665994997870165179e-09;2.205957839305363599e-01;2.050339650133906051e-08;-9.851371705822678515e-02;-7.723849570070920878e-01;-2.459160041276987341e-01;2.343306272718972266e-02;1.900252412980481947e-02;1.444511504097592547e-03;1.446681917313207499e+00;8.134443147384684547e-01;7.907441417037299747e-01;-7.445726912531219766e-02;6.632422189201392371e-02;-1.970745057662597888e-01;-1.291046291139611446e-01;-1.828680006168227623e-02;2.741793986323722288e-01;-1.968229052639483001e+00;-1.039327086185193316e+00;-8.996640015865196016e-01;1.495495518435865090e-01;-2.187215189491170941e-01;1.535540575974913280e-01;1.283823967157419199e-01;2.830394644935983056e-02;-8.238207782906984411e-01;-5.513947515940113009e-01;1.291046291139611446e-01;1.828680006168227623e-02;3.258206013676277490e-01;-1.446681917313207499e+00;-8.134443147384684547e-01;-7.907441417037299747e-01;7.445726912531219766e-02;-6.632422189201392371e-02;1.970745057662597888e-01;1.291046291139611446e-01;1.828680006168227623e-02;3.258206013676277490e-01
2.700000000000001066e+00;1.952667598537038085e+00;1.060873835948298316e+00;8.843682244121008340e-01;-1.805669924520147407e-01;2.044767854050050238e-01;-1.608424548881675076e-01;-1.310935401435312786e-01;-3.161536782092280035e-02;8.312032128186673807e-01;5.393664535824500561e-01;-1.173227049849381171e-01;-1.197172782071216461e-02;2.753690576450563698e-01;-3.071508710765058643e-09;9.312210584262095581e-02;7.281839102608712866e-02;1.281666871827421157e-08;-4.204484150199154922e-09;8.000819409538802163e-02;8.593230277331999345e-02;1.394964414990492624e-08;4.802712132569303405e-01;4.901066470673549058e-01;-4.655960379087408083e-12;-3.111147498038743791e-10;3.895000499019288156e-03;7.851270115269426907e-09;1.906518324420943822e-01;1.211615342409682510e-08;-1.437957209629614486e-02;-9.703778606400559337e-01;-1.945468129736901142e-01;2.241081932138301591e-02;1.659404871235480722e-02;4.032528161769494135e-03;1.438572044585928689e+00;8.200355289258001168e-01;7.721156166088832817e-01;-1.022943212261218510e-01;5.423593480444768855e-02;-1.969741782238090821e-01;-1.173227049849381171e-01;-1.197172782071216461e-02;2.753690576450563698e-01;-1.952667598537038085e+00;-1.060873835948298316e+00;-8.843682244121008340e-01;1.805669924520147407e-01;-2.044767854050050238e-01;1.608424548881675076e-01;1.310935401435312786e-01;3.161536782092280035e-02;-8.312032128186673807e-01;-5.393664535824500561e-01;1.173227049849381171e-01;1.197172782071216461e-02;3.246309423549436080e-01;-1.438572044585928689e+00;-8.200355289258001168e-01;-7.721156166088832817e-01;1.022943212261218510e-01;-5.423593480444768855e-02;1.969741782238090821e-01;1.173227049849381171e-01;1.197172782071216461e-02;3.246309423549436080e-01
2.800000000000001155e+00;1.933927245389362337e+00;1.081019719636646892e+00;8.680191858474730626e-01;-2.100704384179382378e-01;1.897641270687490112e-01;-1.681495323866723512e-01;-1.338705978649803452e-01;-3.417677476305806122e-02;8.384313264450725667e-01;5.272034919550744325e-01;-1.053978613267618630e-01;-6.192182728849654309e-03;2.770812499559625053e-01;-2.771766542715026105e-09;6.790248405108177676e-02;7.582452489288331321e-02;1.175976603161113454e-08;-4.322756009623831221e-09;4.326703938632067703e-02;1.004599695576444407e-01;1.331075547313668164e-08;5.735704336852510687e-01;5.920470171838220219e-01;5.407371390897155776e-11;-3.654528166332183256e-10;-1.799948381784051145e-09;5.363942357768867499e-03;1.549759650840232261e-01;1.443544920682547997e-08;6.511500317816934502e-02;-1.165617451180452235e+00;-1.496120064908567637e-01;1.924078737675495240e-02;1.437269999559656272e-02;7.575399644408911670e-03;1.427620928496144970e+00;8.253618190149212275e-01;7.531674204970837394e-01;-1.287150169784831988e-01;4.142758981168354060e-02;-1.965979944342530483e-01;-1.053978613267618630e-01;-6.192182728849654309e-03;2.770812499559625053e-01;-1.933927245389362337e+00;-1.081019719636646892e+00;-8.680191858474730626e-01;2.100704384179382378e-01;-1.897641270687490112e-01;1.681495323866723512e-01;1.338705978649803452e-01;3.417677476305806122e-02;-8.384313264450725667e-01;-5.272034919550744325e-01;1.053978613267618630e-01;6.192182728849654309e-03;3.229187500440374725e-01;-1.427620928496144970e+00;-8.253618190149212275e-01;-7.531674204970837394e-01;1.287150169784831988e-01;-4.142758981168354060e-02;1.965979944342530483e-01;1.053978613267618630e-01;6.192182728849654309e-03;3.229187500440374725e-01
2.900000000000001243e+00;1.911961879044057566e+00;1.099766370616219291e+00;8.514307912920729970e-01;-2.381208513911732549e-01;1.753553294885871472e-01;-1.754145712444647731e-01;-1.362660853980706965e-01;-3.607697590549398953e-02;8.456825463297126255e-01;5.147339474069044796e-01;-9.558322643632116700e-02;-1.507229302111048105e-03;2.808079720328194862e-01;-6.406205174820761604e-09;5.052992415635096379e-02;9.053659938555277953e-02;7.482690854935556551e-09;-6.858329265133926918e-09;2.253587625363297556e-02;1.185306472882707990e-01;7.934814919340578046e-09;6.669175337937744974e-01;6.879130697208127865e-01;-8.973716272965331226e-11;-2.120311150112610504e-10;-5.389400005817838789e-09;1.868336548136422318e-02;1.299207448598319048e-01;1.013803566196363907e-08;1.360014749458798855e-01;-1.354830603816355783e+00;-1.112373638510320145e-01;1.783249267110725497e-02;1.410665224654180858e-02;8.608169849602005652e-03;1.413830574592931155e+00;8.292253808055471964e-01;7.349372161968541484e-01;-1.529596878226941459e-01;2.789621330822308898e-02;-1.971128172364310926e-01;-9.558322643632116700e-02;-1.507229302111048105e-03;2.808079720328194862e-01;-1.911961879044057566e+00;-1.099766370616219291e+00;-8.514307912920729970e-01;2.381208513911732549e-01;-1.753553294885871472e-01;1.754145712444647731e-01;1.362660853980706965e-01;3.607697590549398953e-02;-8.456825463297126255e-01;-5.147339474069044796e-01;9.558322643632116700e-02;1.507229302111048105e-03;3.191920279671804916e-01;-1.413830574592931155e+00;-8.292253808055471964e-01;-7.349372161968541484e-01;1.529596878226941459e-01;-2.789621330822308898e-02;1.971128172364310926e-01;9.558322643632116700e-02;1.507229302111048105e-03;3.191920279671804916e-01
3.000000000000001332e+00;1.886766888944480636e+00;1.117355144893642294e+00;8.337558265176941985e-01;-2.652839840894221646e-01;1.612227374922236001e-01;-1.824676470880776391e-01;-1.381217978343622643e-01;-3.769149582432650136e-02;8.528913883178372846e-01;5.020736996087329373e-01;-8.647373218495600644e-02;3.039203203284515827e-03;2.850173078083754197e-01;-4.193293855325691624e-09;4.084264789007160945e-02;9.441507823358701035e-02;3.786858143616031501e-09;-5.421060568198739096e-09;-5.014609549114252701e-09;1.384136164716048001e-01;3.155890349123236134e-03;7.534866765059857752e-01;7.864855801844987671e-01;3.374170730312000701e-11;-3.290165186413273830e-10;-4.506610380421368750e-09;2.982105047976896239e-02;1.070691038534047346e-01;9.246405801268138218e-09;1.951419555800655292e-01;-1.539972256985759458e+00;-7.724803962061960183e-02;1.642681795120539204e-02;1.352577265295134765e-02;1.352955083564209848e-02;1.397173928839338775e+00;8.320526549587760057e-01;7.162858331881878371e-01;-1.761081938833696237e-01;1.452230467921863943e-02;-1.978404268886017336e-01;-8.647373218495600644e-02;3.039203203284515827e-03;2.850173078083754197e-01;-1.886766888944480636e+00;-1.117355144893642294e+00;-8.337558265176941985e-01;2.652839840894221646e-01;-1.612227374922236001e-01;1.824676470880776391e-01;1.381217978343622643e-01;3.769149582432650136e-02;-8.528913883178372846e-01;-5.020736996087329373e-01;8.647373218495600644e-02;-3.039203203284515827e-03;3.149826921916245581e-01;-1.397173928839338775e+00;-8.320526549587760057e-01;-7.162858331881878371e-01;1.761081938833696237e-01;-1.452230467921863943e-02;1.978404268886017336e-01;8.647373218495600644e-02;-3.039203203284515827e-03;3.149826921916245581e-01
3.100000000000001421e+00;1.859164259550895704e+00;1.133314127097522217e+00;8.160939498793379210e-01;-2.914840580060099606e-01;1.467444280288500991e-01;-1.890056194101599474e-01;-1.405080479337263710e-01;-3.812743804046305612e-02;8.595483786311481911e-01;4.898779151246652752e-01;-7.785241113137780777e-02;8.048547105340536287e-03;2.909741107453707176e-01;1.113083505489001889e-08;1.089857615842643439e-03;6.127837554939723208e-02;1.693021448048054655e-08;8.161121717182455588e-09;-1.989992780591947949e-08;1.238709485378620273e-01;6.150271537069970651e-02;8.377904112910348200e-01;8.847348410323836454e-01;2.490459738229968403e-10;-5.401944708113880089e-10;2.374094159848836404e-09;2.395371225962821329e-02;7.755987982142555082e-02;1.194025245693554377e-08;2.455621993803018266e-01;-1.722525252614566904e+00;-5.360615799563903799e-02;1.218162933200485527e-02;6.236820510515156749e-03;1.924721697748509042e-02;1.378010838508264113e+00;8.340480081836542103e-01;6.984965342207152261e-01;-1.979990617273222897e-01;-1.163210957071392215e-04;-1.977658405305739164e-01;-7.785241113137780777e-02;8.048547105340536287e-03;2.909741107453707176e-01;-1.859164259550895704e+00;-1.133314127097522217e+00;-8.160939498793379210e-01;2.914840580060099606e-01;-1.467444280288500991e-01;1.890056194101599474e-01;1.405080479337263710e-01;3.812743804046305612e-02;-8.595483786311481911e-01;-4.898779151246652752e-01;7.785241113137780777e-02;-8.048547105340536287e-03;3.090258892546292602e-01;-1.378010838508264113e+00;-8.340480081836542103e-01;-6.984965342207152261e-01;1.979990617273222897e-01;1.163210957071392215e-04;1.977658405305739164e-01;7.785241113137780777e-02;-8.048547105340536287e-03;3.090258892546292602e-01
3.200000000000001510e+00;1.828891669859373348e+00;1.147892191457363653e+00;7.976401164326494264e-01;-3.160314528183469918e-01;1.321552118726174174e-01;-1.953482755403282423e-01;-1.430462223459507964e-01;-3.861415984169678378e-02;8.663768029732216158e-01;4.769045608947058423e-01;-7.131621123152347141e-02;1.046273135919309136e-02;2.991081078068399957e-01;-7.875289569081685128e-09;-1.307751774373667220e-09;8.091781988016936988e-02;2.974864122433198803e-03;-7.931341773860280133e-09;-1.363804568183233105e-09;1.432969822162537543e-01;6.535402645847349090e-02;9.252593205184111991e-01;9.720436922704747129e-01;-1.332294637364228939e-10;-1.455178315216843045e-10;-6.023682642763156925e-09;3.884069852985391758e-02;6.881436223502286620e-02;3.538677984246433131e-09;2.925437111555174718e-01;-1.897303013067633159e+00;-2.997365414280833001e-02;1.291860758998577066e-02;7.794296232529571156e-03;1.918159243289921378e-02;1.357068244978718363e+00;8.341526237981649050e-01;6.799620976725935240e-01;-2.170074222818714205e-01;-1.566500435455248086e-02;-1.982783597347942683e-01;-7.131621123152347141e-02;1.046273135919309136e-02;2.991081078068399957e-01;-1.828891669859373348e+00;-1.147892191457363653e+00;-7.976401164326494264e-01;3.160314528183469918e-01;-1.321552118726174174e-01;1.953482755403282423e-01;1.430462223459507964e-01;3.861415984169678378e-02;-8.663768029732216158e-01;-4.769045608947058423e-01;7.131621123152347141e-02;-1.046273135919309136e-02;3.008918921931599821e-01;-1.357068244978718363e+00;-8.341526237981649050e-01;-6.799620976725935240e-01;2.170074222818714205e-01;1.566500435455248086e-02;1.982783597347942683e-01;7.131621123152347141e-02;-1.046273135919309136e-02;3.008918921931599821e-01
3.300000000000001599e+00;1.796274544583062793e+00;1.160652272637014315e+00;7.783947803706529056e-01;-3.401325597532483536e-01;1.183836007612754787e-01;-2.011593647980188249e-01;-1.448368936590216649e-01;-3.829192386753289823e-02;8.733421834583895427e-01;4.634969615799667264e-01;-6.470370603794545206e-02;1.307491725320520000e-02;3.073655764392150824e-01;1.958214810945145797e-09;-7.233820092643737412e-09;7.225161306885678758e-02;1.702642523601364047e-02;4.143346553105392774e-10;-8.777700260413531075e-09;1.460994956818021662e-01;9.087430784895900171e-02;1.004974260665899344e+00;1.060360172625608444e+00;7.480911655747747388e-11;-3.427942227541775103e-10;1.016805117776304941e-09;3.632776699655332342e-02;4.923494252327456633e-02;7.922376291385536533e-09;3.262518554746024479e-01;-2.065334433559493199e+00;-1.290716862115007246e-02;1.026752406967757804e-02;5.522517864080823610e-03;2.270822431159624788e-02;1.334185001588414465e+00;8.322908198908777200e-01;6.619903677144828302e-01;-2.353447465304385477e-01;-3.011578348468495203e-02;-1.982374753987038163e-01;-6.470370603794545206e-02;1.307491725320520000e-02;3.073655764392150824e-01;-1.796274544583062793e+00;-1.160652272637014315e+00;-7.783947803706529056e-01;3.401325597532483536e-01;-1.183836007612754787e-01;2.011593647980188249e-01;1.448368936590216649e-01;3.829192386753289823e-02;-8.733421834583895427e-01;-4.634969615799667264e-01;6.470370603794545206e-02;-1.307491725320520000e-02;2.926344235607848954e-01;-1.334185001588414465e+00;-8.322908198908777200e-01;-6.619903677144828302e-01;2.353447465304385477e-01;3.011578348468495203e-02;1.982374753987038163e-01;6.470370603794545206e-02;-1.307491725320520000e-02;2.926344235607848954e-01
3.400000000000001688e+00;1.761685083413270014e+00;1.172569588951158703e+00;7.581690539894614389e-01;-3.624968725196732744e-01;1.042368510662131931e-01;-2.068870068757080183e-01;-1.468624590655537021e-01;-3.764034857746759860e-02;8.800244917791919530e-01;4.500794553686718880e-01;-5.892725426313150106e-02;1.528268064619198174e-02;3.171505305354736515e-01;-1.250510738157114640e-09;-3.171772388916692211e-09;7.281461235610071914e-02;2.233774107432580022e-02;-2.270306558609580704e-09;-4.191568168386755181e-09;1.542380519554033824e-01;1.037611806736284392e-01;1.082269862984437836e+00;1.143337442683914462e+00;1.011599308814967662e-11;-2.657285351739998302e-10;-1.669937311878912777e-09;4.045487326693950059e-02;3.692700319759589789e-02;4.980133984332357418e-09;3.531515969436161972e-01;-2.225607305923964940e+00;3.527876719414901885e-03;9.285824778520647069e-03;5.047686936051330210e-03;2.503770794636252239e-02;1.309656160011765991e+00;8.299634685645771448e-01;6.433262250338991350e-01;-2.512661794372895718e-01;-4.543169264033772303e-02;-1.981980128039575739e-01;-5.892725426313150106e-02;1.528268064619198174e-02;3.171505305354736515e-01;-1.761685083413270014e+00;-1.172569588951158703e+00;-7.581690539894614389e-01;3.624968725196732744e-01;-1.042368510662131931e-01;2.068870068757080183e-01;1.468624590655537021e-01;3.764034857746759860e-02;-8.800244917791919530e-01;-4.500794553686718880e-01;5.892725426313150106e-02;-1.528268064619198174e-02;2.828494694645263263e-01;-1.309656160011765991e+00;-8.299634685645771448e-01;-6.433262250338991350e-01;2.512661794372895718e-01;4.543169264033772303e-02;1.981980128039575739e-01;5.892725426313150106e-02;-1.528268064619198174e-02;2.828494694645263263e-01
3.500000000000001776e+00;1.724466806101820904e+00;1.182278936873069508e+00;7.380530296239717902e-01;-3.845075695157349482e-01;8.969126229694292241e-02;-2.117498142967517427e-01;-1.490051387965628527e-01;-3.709060786768365175e-02;8.871298354834198374e-01;4.352268493732699417e-01;-5.338161073925579841e-02;1.697361382562049062e-02;3.277536047609945768e-01;2.527645455707624241e-10;-5.740403388235454340e-09;7.308257462497776136e-02;3.741758668542043836e-02;6.129251773498543578e-10;-5.380242743869359649e-09;1.518305564548111386e-01;1.161655685152538503e-01;1.162302437888454332e+00;1.221363424260828889e+00;-1.747510571470407892e-10;-7.733012059734399214e-11;-5.578501639098487474e-10;4.183355522279809391e-02;2.577895535787553399e-02;4.510809599590579030e-09;3.784962965354196074e-01;-2.383665862401364244e+00;1.605460493358232613e-02;8.113500795325703785e-03;3.566498194638938191e-03;2.421500431746727300e-02;1.283985287457025670e+00;8.244063947519784108e-01;6.249104116210862925e-01;-2.659496471805017359e-01;-6.084499551455481436e-02;-1.971645093433225804e-01;-5.338161073925579841e-02;1.697361382562049062e-02;3.277536047609945768e-01;-1.724466806101820904e+00;-1.182278936873069508e+00;-7.380530296239717902e-01;3.845075695157349482e-01;-8.969126229694292241e-02;2.117498142967517427e-01;1.490051387965628527e-01;3.709060786768365175e-02;-8.871298354834198374e-01;-4.352268493732699417e-01;5.338161073925579841e-02;-1.697361382562049062e-02;2.722463952390054009e-01;-1.283985287457025670e+00;-8.244063947519784108e-01;-6.249104116210862925e-01;2.659496471805017359e-01;6.084499551455481436e-02;1.971645093433225804e-01;5.338161073925579841e-02;-1.697361382562049062e-02;2.722463952390054009e-01
3.600000000000001865e+00;1.685843864901372502e+00;1.191467053970110213e+00;7.171674348492700357e-01;-4.047412449955483660e-01;7.579104993370380794e-02;-2.170315493327631962e-01;-1.513702464873358244e-01;-3.557263238936447802e-02;8.939592271854933658e-01;4.203076687774916498e-01;-4.884222205235871916e-02;1.864943876366209619e-02;3.375732953837389805e-01;1.733656142845447704e-09;-2.258513931446730435e-09;6.451014975955922381e-02;3.871165198708479555e-02;3.690674919795148638e-12;-3.988479370906649663e-09;1.561091910147733852e-01;1.303106932422990194e-01;1.229934868696667793e+00;1.298634149638078439e+00;1.184199835264352287e-10;-3.495192801202407282e-10;-1.919578753759038043e-09;4.657762206079348738e-02;1.890326290292172404e-02;2.782095378328381548e-09;3.896416905133628927e-01;-2.528569018565845816e+00;2.767436385954589670e-02;7.857706092143829785e-03;2.579849378030433724e-03;2.816670564328459248e-02;1.257194234545491396e+00;8.186938463408029998e-01;6.067246589428854087e-01;-2.788660399476063922e-01;-7.491616622458804886e-02;-1.969011945205729475e-01;-4.884222205235871916e-02;1.864943876366209619e-02;3.375732953837389805e-01;-1.685843864901372502e+00;-1.191467053970110213e+00;-7.171674348492700357e-01;4.047412449955483660e-01;-7.579104993370380794e-02;2.170315493327631962e-01;1.513702464873358244e-01;3.557263238936447802e-02;-8.939592271854933658e-01;-4.203076687774916498e-01;4.884222205235871916e-02;-1.864943876366209619e-02;2.624267046162609973e-01;-1.257194234545491396e+00;-8.186938463408029998e-01;-6.067246589428854087e-01;2.788660399476063922e-01;7.491616622458804886e-02;1.969011945205729475e-01;4.884222205235871916e-02;-1.864943876366209619e-02;2.624267046162609973e-01
3.700000000000001954e+00;1.644369208984383324e+00;1.198868740726780180e+00;6.954409138731776352e-01;-4.240933918800620095e-01;6.171582829191323005e-02;-2.221427779713712747e-01;-1.534216942802048289e-01;-3.383816826703702624e-02;9.009559358212093638e-01;4.044689899127643651e-01;-4.440446335818000467e-02;2.022455266472355032e-02;3.491589624288332083e-01;6.278843512419211632e-10;-9.677909203426502510e-10;6.181898865122181091e-02;3.996413769165501478e-02;1.681870199858253312e-10;-1.427488221569895053e-09;1.568328921068540549e-01;1.349780411472872865e-01;1.298722701412184932e+00;1.369983129003909506e+00;-4.957811262629378497e-11;-1.739206340907063994e-10;-1.556158432227277030e-09;5.042352812536538692e-02;1.162095499987535197e-02;2.946622894745112646e-09;3.935940611962259750e-01;-2.668705830639593213e+00;3.880257762827136331e-02;7.445337808173153188e-03;2.185484936389151672e-03;2.921677543412515288e-02;1.228608528185024085e+00;8.108365479405766907e-01;5.883332561489609258e-01;-2.898505848882142466e-01;-8.926910428125371666e-02;-1.962423550171289166e-01;-4.440446335818000467e-02;2.022455266472355032e-02;3.491589624288332083e-01;-1.644369208984383324e+00;-1.198868740726780180e+00;-6.954409138731776352e-01;4.240933918800620095e-01;-6.171582829191323005e-02;2.221427779713712747e-01;1.534216942802048289e-01;3.383816826703702624e-02;-9.009559358212093638e-01;-4.044689899127643651e-01;4.440446335818000467e-02;-2.022455266472355032e-02;2.508410375711667695e-01;-1.228608528185024085e+00;-8.108365479405766907e-01;-5.883332561489609258e-01;2.898505848882142466e-01;8.926910428125371666e-02;1.962423550171289166e-01;4.440446335818000467e-02;-2.022455266472355032e-02;2.508410375711667695e-01
3.800000000000002043e+00;1.601690532887649621e+00;1.205237829375378045e+00;6.733605300755365342e-01;-4.429648210493837834e-01;4.706810535617377000e-02;-2.263163116038160450e-01;-1.550389640687931392e-01;-3.163847752271475855e-02;9.076978492094305295e-01;3.886470647015026758e-01;-4.027158677794188957e-02;2.098810357286459705e-02;3.609492266637163715e-01;4.184892259577583002e-09;-1.180778420179029723e-09;4.626507429252862957e-02;3.767127143545219436e-02;2.082383086289817756e-09;-3.283287586901400408e-09;1.568974779556129018e-01;1.483036750985364527e-01;1.360911225241300926e+00;1.443885527988613804e+00;1.758306898421811506e-10;-3.928768670252328075e-10;2.326658287309913460e-09;4.467339680965413257e-02;-2.366543631405005373e-09;7.882511401157827041e-04;3.891374969789208604e-01;-2.804796753446960889e+00;4.546164798965526138e-02;5.266216917160371734e-03;8.593797491405763544e-04;3.401946468218423891e-02;1.199064482018116218e+00;8.025150679877037785e-01;5.703818075068707305e-01;-3.000934500424096707e-01;-1.038278700939508220e-01;-1.948000144139488132e-01;-4.027158677794188957e-02;2.098810357286459705e-02;3.609492266637163715e-01;-1.601690532887649621e+00;-1.205237829375378045e+00;-6.733605300755365342e-01;4.429648210493837834e-01;-4.706810535617377000e-02;2.263163116038160450e-01;1.550389640687931392e-01;3.163847752271475855e-02;-9.076978492094305295e-01;-3.886470647015026758e-01;4.027158677794188957e-02;-2.098810357286459705e-02;2.390507733362836063e-01;-1.199064482018116218e+00;-8.025150679877037785e-01;-5.703818075068707305e-01;3.000934500424096707e-01;1.038278700939508220e-01;1.948000144139488132e-01;4.027158677794188957e-02;-2.098810357286459705e-02;2.390507733362836063e-01
3.900000000000002132e+00;1.556817156758807164e+00;1.209330359974546187e+00;6.506086931328655121e-01;-4.603164706271328233e-01;3.216092729366721442e-02;-2.306524282710873952e-01;-1.566516299247233124e-01;-2.921952374944844499e-02;9.145209159570268920e-01;3.718305804407479598e-01;-3.688049500889126198e-02;2.141800938701561921e-02;3.750934751490850316e-01;-3.109395303036220398e-09;4.091728077741938398e-09;5.587427581730386450e-02;2.948316768393713719e-02;-2.332946517424448776e-09;4.868176829316832130e-09;1.607388247674950421e-01;1.343477166341283113e-01;1.427929118612388137e+00;1.506577530325031722e+00;-2.084444792494912310e-10;1.576932815170487211e-12;-1.765605454263519726e-09;4.903693336236310263e-02;-1.671512939008500183e-09;4.919242727135551309e-03;3.804439813853012775e-01;-2.934506649144287493e+00;5.395617952661704853e-02;5.294122887518407788e-03;2.639111533449010200e-03;3.224584859693417627e-02;1.168542206545230222e+00;7.916356390475185467e-01;5.522640957890312396e-01;-3.073458490449392788e-01;-1.187985133244924829e-01;-1.934332922921268016e-01;-3.688049500889126198e-02;2.141800938701561921e-02;3.750934751490850316e-01;-1.556817156758807164e+00;-1.209330359974546187e+00;-6.506086931328655121e-01;4.603164706271328233e-01;-3.216092729366721442e-02;2.306524282710873952e-01;1.566516299247233124e-01;2.921952374944844499e-02;-9.145209159570268920e-01;-3.718305804407479598e-01;3.688049500889126198e-02;-2.141800938701561921e-02;2.249065248509149462e-01;-1.168542206545230222e+00;-7.916356390475185467e-01;-5.522640957890312396e-01;3.073458490449392788e-01;1.187985133244924829e-01;1.934332922921268016e-01;3.688049500889126198e-02;-2.141800938701561921e-02;2.249065248509149462e-01
4.000000000000001776e+00;1.510245325269308214e+00;1.212273725863134199e+00;6.278100670007107365e-01;-4.769759145505058640e-01;1.757116531435398352e-02;-2.343710365603610124e-01;-1.577279514484300760e-01;-2.670437140063093920e-02;9.213811831932082752e-01;3.542110742727594963e-01;-3.394983996019928368e-02;2.240930319093151213e-02;3.881342031395089154e-01;4.559849865755601205e-09;7.380641829333066758e-10;4.176391780066794623e-02;2.481821287840786303e-02;3.413656430119182661e-09;-4.081292443969185005e-10;1.551429713032068669e-01;1.381972663809468149e-01;1.484910963481383517e+00;1.569945253608288072e+00;5.904627219994159879e-11;-2.509869774954967325e-10;-1.163979962237454461e-09;5.191360411052248214e-02;-1.595803925264507359e-09;8.863126056471760245e-03;3.599223600597882822e-01;-3.054856217281612274e+00;6.077673292677812644e-02;5.166057314667210631e-03;1.694570110047439321e-03;3.486405925502017444e-02;1.137384916799594192e+00;7.796100783971215975e-01;5.346689877843515681e-01;-3.138178242862031952e-01;-1.321615283268378349e-01;-1.919761960899152298e-01;-3.394983996019928368e-02;2.240930319093151213e-02;3.881342031395089154e-01;-1.510245325269308214e+00;-1.212273725863134199e+00;-6.278100670007107365e-01;4.769759145505058640e-01;-1.757116531435398352e-02;2.343710365603610124e-01;1.577279514484300760e-01;2.670437140063093920e-02;-9.213811831932082752e-01;-3.542110742727594963e-01;3.394983996019928368e-02;-2.240930319093151213e-02;2.118657968604910624e-01;-1.137384916799594192e+00;-7.796100783971215975e-01;-5.346689877843515681e-01;3.138178242862031952e-01;1.321615283268378349e-01;1.919761960899152298e-01;3.394983996019928368e-02;-2.240930319093151213e-02;2.118657968604910624e-01
4.100000000000001421e+00;1.461909445156623022e+00;1.214184161479994639e+00;6.043534229897350452e-01;-4.924662162815808819e-01;2.502134130312874682e-03;-2.380130103988338519e-01;-1.588536314802806160e-01;-2.375855548297668707e-02;9.279526840212448668e-01;3.363106763465254501e-01;-3.084311741252914602e-02;2.340552612482204448e-02;4.023261051967793600e-01;4.901879332162668412e-09;2.010135977161409093e-09;2.696009668818110175e-02;1.716122133498302824e-02;3.816948841926712034e-09;9.252054572043291834e-10;1.483985617030587900e-01;1.385996863498606957e-01;1.538937731547349586e+00;1.630016580308506935e+00;5.574668553627233924e-11;-2.377162344828339232e-10;1.412436852932790861e-11;5.187870090434661824e-02;-2.758044285354974718e-09;1.567937750021678942e-02;3.311195544219139864e-01;-3.168954312037826071e+00;6.755808114848331491e-02;4.343918475835340312e-03;9.798872461454699243e-04;3.734232827886978245e-02;1.105073493809907825e+00;7.670421938680676011e-01;5.170027429293985177e-01;-3.185096090668084745e-01;-1.456972841574853961e-01;-1.900201606497162188e-01;-3.084311741252914602e-02;2.340552612482204448e-02;4.023261051967793600e-01;-1.461909445156623022e+00;-1.214184161479994639e+00;-6.043534229897350452e-01;4.924662162815808819e-01;-2.502134130312874682e-03;2.380130103988338519e-01;1.588536314802806160e-01;2.375855548297668707e-02;-9.279526840212448668e-01;-3.363106763465254501e-01;3.084311741252914602e-02;-2.340552612482204448e-02;1.976738948032206178e-01;-1.105073493809907825e+00;-7.670421938680676011e-01;-5.170027429293985177e-01;3.185096090668084745e-01;1.456972841574853961e-01;1.900201606497162188e-01;3.084311741252914602e-02;-2.340552612482204448e-02;1.976738948032206178e-01
4.200000000000001066e+00;1.411950235948285615e+00;1.214448803477296446e+00;5.812139051763659525e-01;-5.069499763021444450e-01;-1.309266328155436233e-02;-2.405019675075165675e-01;-1.603698609325162616e-01;-2.081710249465199003e-02;9.343770126337670456e-01;3.174708714351753835e-01;-2.790028709605438251e-02;2.381532682621945868e-02;4.178694572311227873e-01;8.154817355543770828e-09;-2.391559047955427558e-09;8.011329304223175490e-03;2.460035913906688868e-02;8.829961825262818587e-09;-1.716414567052069289e-09;1.247242354931380887e-01;1.413132653278537376e-01;1.594643646577924789e+00;1.682178326219516018e+00;-1.767217545235781885e-10;4.688350985537143699e-12;2.370424424426799336e-09;4.602042080046877398e-02;-3.357571159701755703e-09;2.397729927883512913e-02;2.986491763874763450e-01;-3.276821972969474306e+00;6.999772106645064940e-02;2.645173895236566965e-03;-1.658904038115608000e-03;3.588921847470583071e-02;1.072483744492553459e+00;7.528991576047068257e-01;4.997743432055005708e-01;-3.212592771321335361e-01;-1.591905411731417141e-01;-1.865275409018571917e-01;-2.790028709605438251e-02;2.381532682621945868e-02;4.178694572311227873e-01;-1.411950235948285615e+00;-1.214448803477296446e+00;-5.812139051763659525e-01;5.069499763021444450e-01;1.309266328155436233e-02;2.405019675075165675e-01;1.603698609325162616e-01;2.081710249465199003e-02;-9.343770126337670456e-01;-3.174708714351753835e-01;2.790028709605438251e-02;-2.381532682621945868e-02;1.821305427688771905e-01;-1.072483744492553459e+00;-7.528991576047068257e-01;-4.997743432055005708e-01;3.212592771321335361e-01;1.591905411731417141e-01;1.865275409018571917e-01;2.790028709605438251e-02;-2.381532682621945868e-02;1.821305427688771905e-01
4.300000000000000711e+00;1.360669694900899174e+00;1.213325954172205234e+00;5.578081231556353270e-01;-5.197859891269526189e-01;-2.849566412396750334e-02;-2.433462979622280364e-01;-1.619171682863932149e-01;-1.829060646864733714e-02;9.407107305013943099e-01;2.975090012901425163e-01;-2.629466506850444696e-02;2.367285890527919684e-02;4.328789337646584134e-01;-1.672779419647664888e-09;8.528822525687539187e-09;1.373226286513131063e-02;4.096502194261863669e-03;-8.477682989588737083e-10;9.353833627461974950e-09;1.252327738868272700e-01;1.155970132163980646e-01;1.644917656764565139e+00;1.728543040030836808e+00;-1.867479816517074472e-10;3.262280242592633008e-11;-6.797142325308046070e-09;6.281892762214381920e-02;4.292974706884287744e-09;1.336761608409322948e-02;2.586585368005100971e-01;-3.373460696949527104e+00;7.618654621040467367e-02;5.934158715380114663e-03;9.635770872251266106e-04;3.428640692147830182e-02;1.040173923224109842e+00;7.374534450676322184e-01;4.821391592655339675e-01;-3.219572706244117066e-01;-1.711415180575173167e-01;-1.841678396061150469e-01;-2.629466506850444696e-02;2.367285890527919684e-02;4.328789337646584134e-01;-1.360669694900899174e+00;-1.213325954172205234e+00;-5.578081231556353270e-01;5.197859891269526189e-01;2.849566412396750334e-02;2.433462979622280364e-01;1.619171682863932149e-01;1.829060646864733714e-02;-9.407107305013943099e-01;-2.975090012901425163e-01;2.629466506850444696e-02;-2.367285890527919684e-02;1.671210662353415644e-01;-1.040173923224109842e+00;-7.374534450676322184e-01;-4.821391592655339675e-01;3.219572706244117066e-01;1.711415180575173167e-01;1.841678396061150469e-01;2.629466506850444696e-02;-2.367285890527919684e-02;1.671210662353415644e-01
4.400000000000000355e+00;1.308374466311702511e+00;1.210666037997991884e+00;5.336595167134309259e-01;-5.314678556219940564e-01;-4.389511988461260866e-02;-2.450890374328907606e-01;-1.630744920363208783e-01;-1.539097349337609916e-02;9.469753545529824290e-01;2.764190764966760194e-01;-2.267185250198885255e-02;2.404840482357693474e-02;4.473753099676647249e-01;5.308032816671945171e-09;2.332520707308387151e-09;2.804688070330139341e-03;8.343290052549359997e-04;6.504154502987894980e-09;3.528642405296996499e-09;1.060076952953201007e-01;1.040373362301110910e-01;1.691211241576751956e+00;1.768613496995337320e+00;-2.294267756365790538e-10;9.168871593909086984e-11;2.670486431737596241e-09;5.621906739354864957e-02;-4.157107155074928266e-09;2.364152325355815473e-02;2.136840309276658301e-01;-3.459824738709827319e+00;7.986059213372753707e-02;3.909304477487629027e-03;1.970356089630006038e-04;3.173492440568462247e-02;1.008314075355370321e+00;7.206711166048773709e-01;4.646181126976325904e-01;-3.217395520414339516e-01;-1.815343250372158102e-01;-1.797462940938783227e-01;-2.267185250198885255e-02;2.404840482357693474e-02;4.473753099676647249e-01;-1.308374466311702511e+00;-1.210666037997991884e+00;-5.336595167134309259e-01;5.314678556219940564e-01;4.389511988461260866e-02;2.450890374328907606e-01;1.630744920363208783e-01;1.539097349337609916e-02;-9.469753545529824290e-01;-2.764190764966760194e-01;2.267185250198885255e-02;-2.404840482357693474e-02;1.526246900323352529e-01;-1.008314075355370321e+00;-7.206711166048773709e-01;-4.646181126976325904e-01;3.217395520414339516e-01;1.815343250372158102e-01;1.797462940938783227e-01;2.267185250198885255e-02;-2.404840482357693474e-02;1.526246900323352529e-01
4.500000000000000000e+00;1.254983391585595021e+00;1.205550880103801292e+00;5.096613530966064287e-01;-5.420869105997786486e-01;-5.982005645376171910e-02;-2.468893663870721511e-01;-1.641669528814271029e-01;-1.159034728147638818e-02;9.528286569676728268e-01;2.550145601582440857e-01;-1.974038815275563213e-02;2.490336753582025192e-02;4.608086080337572277e-01;2.543281015661961672e-02;2.147674223778242922e-03;-9.889328484231921426e-09;-6.405769068836844255e-11;9.346967970213092777e-09;-4.783039759219918663e-10;8.372831428167787360e-02;1.070134502143413602e-01;1.729996273065032231e+00;1.811867116393600430e+00;1.227749976305159619e-11;-1.431192278299151607e-10;2.994317187730122669e-09;4.881889763765664275e-02;-4.245742473777612162e-09;3.413447647988285261e-02;1.631612612935712248e-01;-3.541863389589474664e+00;8.295337536896478514e-02;1.762129670125695251e-03;-2.328514575802380013e-03;3.356704590889353357e-02;9.759528026194561612e-01;7.022716695051994806e-01;4.484245726387657283e-01;-3.208324613359526678e-01;-1.911335898365569275e-01;-1.758436304777932502e-01;-1.974038815275563213e-02;2.490336753582025192e-02;4.608086080337572277e-01;-1.254983391585595021e+00;-1.205550880103801292e+00;-5.096613530966064287e-01;5.420869105997786486e-01;5.982005645376171910e-02;2.468893663870721511e-01;1.641669528814271029e-01;1.159034728147638818e-02;-9.528286569676728268e-01;-2.550145601582440857e-01;1.974038815275563213e-02;-2.490336753582025192e-02;1.391913919662427501e-01;-9.759528026194561612e-01;-7.022716695051994806e-01;-4.484245726387657283e-01;3.208324613359526678e-01;1.911335898365569275e-01;1.758436304777932502e-01;1.974038815275563213e-02;-2.490336753582025192e-02;1.391913919662427501e-01
4.599999999999999645e+00;1.200338515388270411e+00;1.199373155179866979e+00;4.853308082376451837e-01;-5.514723066832395437e-01;-7.612302602587558975e-02;-2.481969330212386027e-01;-1.649301510363152257e-01;-8.072759386353461908e-03;9.583472352774015102e-01;2.330310118228667016e-01;-1.828173031976704915e-02;2.441207757891689090e-02;4.743539754847929668e-01;3.220671107518986720e-02;3.136118601376218507e-02;-1.697269683316098103e-09;-1.082692733123077636e-08;6.338309669768594345e-10;9.763488599518964414e-09;8.474102924267784553e-02;8.558655430416227394e-02;1.764135091468556515e+00;1.851845896706956873e+00;8.442870865882529543e-11;-2.026371040906608495e-10;-3.165984894626285847e-09;5.664333805688721857e-02;1.573126129711386398e-09;3.024664180695679772e-02;1.067596635363714797e-01;-3.615980988293721943e+00;8.688998145670277784e-02;3.167604118684972953e-03;-8.455159317984116754e-05;3.596143042881230767e-02;9.434019592662001852e-01;6.835960972114630829e-01;4.318929070628045874e-01;-3.183257994617719744e-01;-2.001134184202497113e-01;-1.724540786209119991e-01;-1.828173031976704915e-02;2.441207757891689090e-02;4.743539754847929668e-01;-1.200338515388270411e+00;-1.199373155179866979e+00;-4.853308082376451837e-01;5.514723066832395437e-01;7.612302602587558975e-02;2.481969330212386027e-01;1.649301510363152257e-01;8.072759386353461908e-03;-9.583472352774015102e-01;-2.330310118228667016e-01;1.828173031976704915e-02;-2.441207757891689090e-02;1.256460245152070110e-01;-9.434019592662001852e-01;-6.835960972114630829e-01;-4.318929070628045874e-01;3.183257994617719744e-01;2.001134184202497113e-01;1.724540786209119991e-01;1.828173031976704915e-02;-2.441207757891689090e-02;1.256460245152070110e-01
4.699999999999999289e+00;1.144885184678251955e+00;1.191219216934778391e+00;4.606970439914463422e-01;-5.597449284950670734e-01;-9.260597874317857969e-02;-2.495144688110262632e-01;-1.655989591294477203e-01;-4.076841709348157788e-03;9.635979736565518650e-01;2.098554484923074726e-01;-1.563640842861464819e-02;2.486700203802618900e-02;4.888569956893659141e-01;4.303080602505718333e-02;4.655328503184599787e-02;-5.065581853514542736e-09;-6.832961880541115549e-09;5.749570930050541806e-09;7.516950951167474934e-09;6.883591679602757418e-02;6.531343778923873189e-02;1.798546300073263771e+00;1.882446342189078026e+00;-1.443472582077620027e-10;4.066515206358292425e-11;4.826137275465749838e-10;5.545060420402207063e-02;-2.464020799742524921e-09;3.633624320558229148e-02;4.456523836329751020e-02;-3.680992642366023748e+00;9.178684939101142137e-02;2.293722966216629484e-03;3.522480774168848527e-04;3.439901708667514324e-02;9.116199483537487103e-01;6.635061728378230939e-01;4.159282011117982347e-01;-3.143720896079460481e-01;-2.079611296870496062e-01;-1.682645554278731914e-01;-1.563640842861464819e-02;2.486700203802618900e-02;4.888569956893659141e-01;-1.144885184678251955e+00;-1.191219216934778391e+00;-4.606970439914463422e-01;5.597449284950670734e-01;9.260597874317857969e-02;2.495144688110262632e-01;1.655989591294477203e-01;4.076841709348157788e-03;-9.635979736565518650e-01;-2.098554484923074726e-01;1.563640842861464819e-02;-2.486700203802618900e-02;1.111430043106340637e-01;-9.116199483537487103e-01;-6.635061728378230939e-01;-4.159282011117982347e-01;3.143720896079460481e-01;2.079611296870496062e-01;1.682645554278731914e-01;1.563640842861464819e-02;-2.486700203802618900e-02;1.111430043106340637e-01
4.799999999999998934e+00;1.088936415227606647e+00;1.181399548053663429e+00;4.359136299734056585e-01;-5.668505240810635115e-01;-1.093648662943440542e-01;-2.500202529055427503e-01;-1.664438290738823878e-01;-7.180679410769423066e-05;9.683647047811100306e-01;1.859199966146790894e-01;-1.410951232210643468e-02;2.569759422134112320e-02;5.036232629668049299e-01;6.569672651043087508e-02;4.633906209830457312e-02;-1.057034931299906246e-08;-1.312612504508847420e-09;1.196564658746118691e-08;2.707909797386519492e-09;3.580502397493757344e-02;5.516268838706386846e-02;1.830763762335133604e+00;1.906890075199159762e+00;-2.338895237227283505e-10;1.435241824000233386e-10;-2.164929690159733077e-09;6.080102743413345195e-02;1.061086797213538416e-09;3.371386644664222526e-02;-2.106810280325220608e-02;-3.737653837624658859e+00;9.451489498461856931e-02;3.250459705620925219e-03;-1.935767366986309527e-03;3.121178790541220827e-02;8.805725137959933280e-01;6.427030784904896876e-01;4.000169039283503203e-01;-3.090664373340904492e-01;-2.148199217758235413e-01;-1.637904379638755181e-01;-1.410951232210643468e-02;2.569759422134112320e-02;5.036232629668049299e-01;-1.088936415227606647e+00;-1.181399548053663429e+00;-4.359136299734056585e-01;5.668505240810635115e-01;1.093648662943440542e-01;2.500202529055427503e-01;1.664438290738823878e-01;7.180679410769423066e-05;-9.683647047811100306e-01;-1.859199966146790894e-01;1.410951232210643468e-02;-2.569759422134112320e-02;9.637673703319504792e-02;-8.805725137959933280e-01;-6.427030784904896876e-01;-4.000169039283503203e-01;3.090664373340904492e-01;2.148199217758235413e-01;1.637904379638755181e-01;1.410951232210643468e-02;-2.569759422134112320e-02;9.637673703319504792e-02
4.899999999999998579e+00;1.031936016593195005e+00;1.169995526661254726e+00;4.113797623046692720e-01;-5.730064356207557053e-01;-1.258035677211286618e-01;-2.497376937254296714e-01;-1.672760824368490218e-01;4.291494619274652256e-03;9.725432864367598018e-01;1.617400733439302019e-01;-1.131722881200074131e-02;2.512584470448790339e-02;5.161491492425083205e-01;9.315115070320012514e-02;6.537872670532664243e-02;-9.782202331372910362e-09;-6.377428709833566931e-09;8.459595359506732386e-09;5.054821713819945392e-09;1.817559468663429434e-02;4.594801868450778398e-02;1.850331550549313198e+00;1.933826609591688950e+00;1.417925372399893617e-10;-2.159598082595375224e-10;5.868736955753854280e-09;4.629699179877959370e-02;-5.705957688142531047e-09;4.781560677614876687e-02;-9.440629371143280379e-02;-3.784158160215169708e+00;9.411259841214909827e-02;-1.822351862476578866e-04;-2.777242740264712888e-03;3.423297455699744751e-02;8.490458697342372352e-01;6.215907445447814705e-01;3.848964503124630010e-01;-3.045308109326889112e-01;-2.197535208193303058e-01;-1.583194779020592469e-01;-1.131722881200074131e-02;2.512584470448790339e-02;5.161491492425083205e-01;-1.031936016593195005e+00;-1.169995526661254726e+00;-4.113797623046692720e-01;5.730064356207557053e-01;1.258035677211286618e-01;2.497376937254296714e-01;1.672760824368490218e-01;-4.291494619274652256e-03;-9.725432864367598018e-01;-1.617400733439302019e-01;1.131722881200074131e-02;-2.512584470448790339e-02;8.385085075749165728e-02;-8.490458697342372352e-01;-6.215907445447814705e-01;-3.848964503124630010e-01;3.045308109326889112e-01;2.197535208193303058e-01;1.583194779020592469e-01;1.131722881200074131e-02;-2.512584470448790339e-02;8.385085075749165728e-02
4.999999999999998224e+00;9.745139659170618529e-01;1.157131627429594856e+00;3.870964038415344310e-01;-5.772287330543143247e-01;-1.429906347615807205e-01;-2.490812999950904882e-01;-1.673405073951939881e-01;9.208486077565842740e-03;9.763505944155013161e-01;1.365718680892065717e-01;-1.096343696082133223e-02;2.453785696771521030e-02;5.304575043521039257e-01;9.633663810102428837e-02;8.119098718194070474e-02;-1.824273324726848391e-09;-8.747880118461964673e-09;7.987657468323866236e-04;1.013194446415238265e-08;-3.208309947507223026e-09;1.434688517375170072e-02;1.875551399984308976e+00;1.947204804251181809e+00;-2.297780115563366086e-10;1.682201222771380442e-10;-2.442965250886982077e-09;5.233455795649881448e-02;1.687123956824045541e-09;4.364603438483596193e-02;-1.639795297684535358e-01;-3.822756204297048654e+00;9.598059309717606180e-02;1.042623324210247091e-03;-1.514564399621319037e-03;2.937789538121271526e-02;8.183994088315367232e-01;6.001138859587803465e-01;3.710509236951697876e-01;-2.968376949048790459e-01;-2.243147032692055787e-01;-1.539874653471441646e-01;-1.096343696082133223e-02;2.453785696771521030e-02;5.304575043521039257e-01;-9.745139659170618529e-01;-1.157131627429594856e+00;-3.870964038415344310e-01;5.772287330543143247e-01;1.429906347615807205e-01;2.490812999950904882e-01;1.673405073951939881e-01;-9.208486077565842740e-03;-9.763505944155013161e-01;-1.365718680892065717e-01;1.096343696082133223e-02;-2.453785696771521030e-02;6.954249564789605209e-02;-8.183994088315367232e-01;-6.001138859587803465e-01;-3.710509236951697876e-01;2.968376949048790459e-01;2.243147032692055787e-01;1.539874653471441646e-01;1.096343696082133223e-02;-2.453785696771521030e-02;6.954249564789605209e-02
5.099999999999997868e+00;9.172456940977791184e-01;1.142181488410914936e+00;3.630314967809451510e-01;-5.806711527985320975e-01;-1.600256120103479285e-01;-2.475894615239982444e-01;-1.674179679074001004e-01;1.354132926698848466e-02;9.796118414099793670e-01;1.102202186206740625e-01;-9.974511125777581200e-03;2.458816671880836163e-02;5.428955218324303944e-01;1.202921493209151010e-01;8.571311656263359835e-02;-1.093602529230910884e-08;-2.691968651988823583e-09;3.297725517233267289e-02;3.750192843037012735e-09;-1.199424949376013147e-08;1.601777585789231117e-03;1.892884272897314313e+00;1.958370443508842040e+00;-1.664711545613257220e-10;1.210214584960792781e-10;-3.071210187521704024e-10;5.309357652845729525e-02;3.793651416574864331e-10;4.270847035183567703e-02;-2.373807728425284258e-01;-3.851254716451605997e+00;9.580204680804885187e-02;1.246212823572933606e-03;-3.457904100225836670e-03;2.684932967083000777e-02;7.896529936900786861e-01;5.777507756691396823e-01;3.570273318209807867e-01;-2.898648122161892604e-01;-2.268122670179266998e-01;-1.490457004965405063e-01;-9.974511125777581200e-03;2.458816671880836163e-02;5.428955218324303944e-01;-9.172456940977791184e-01;-1.142181488410914936e+00;-3.630314967809451510e-01;5.806711527985320975e-01;1.600256120103479285e-01;2.475894615239982444e-01;1.674179679074001004e-01;-1.354132926698848466e-02;-9.796118414099793670e-01;-1.102202186206740625e-01;9.974511125777581200e-03;-2.458816671880836163e-02;5.710447816756958339e-02;-7.896529936900786861e-01;-5.777507756691396823e-01;-3.570273318209807867e-01;2.898648122161892604e-01;2.268122670179266998e-01;1.490457004965405063e-01;9.974511125777581200e-03;-2.458816671880836163e-02;5.710447816756958339e-02
5.199999999999997513e+00;8.599893642095911561e-01;1.125758820552522188e+00;3.384778764589556066e-01;-5.824535037608649102e-01;-1.772995220632630486e-01;-2.457316593231366197e-01;-1.672403261077938519e-01;1.812939276524956969e-02;9.821663410315797371e-01;8.397188211515012324e-02;-8.894466503093504534e-03;2.366634425039431180e-02;5.539049809620366638e-01;1.288669716979920221e-01;1.172172002333859292e-01;-3.032576667399523383e-09;-1.205261298809641059e-08;3.800330686703116273e-02;2.635353540264028308e-02;-2.470614892002489367e-09;-1.149065032663800944e-08;1.902531846178272312e+00;1.970679594801493018e+00;5.715523838349798973e-11;-9.217511896975950966e-11;-1.062836607045397310e-09;5.572027829734636784e-02;5.064239860507459874e-10;4.145689225226636271e-02;-3.104410432475042669e-01;-3.873211441014785095e+00;9.717717110602534791e-02;1.711606513720872330e-03;-1.164976244446261702e-03;2.794057708380529026e-02;7.610237140188865768e-01;5.555967278071487492e-01;3.428327310984771725e-01;-2.826828454584860428e-01;-2.285574164643355832e-01;-1.443069730557437480e-01;-8.894466503093504534e-03;2.366634425039431180e-02;5.539049809620366638e-01;-8.599893642095911561e-01;-1.125758820552522188e+00;-3.384778764589556066e-01;5.824535037608649102e-01;1.772995220632630486e-01;2.457316593231366197e-01;1.672403261077938519e-01;-1.812939276524956969e-02;-9.821663410315797371e-01;-8.397188211515012324e-02;8.894466503093504534e-03;-2.366634425039431180e-02;4.609501903796331401e-02;-7.610237140188865768e-01;-5.555967278071487492e-01;-3.428327310984771725e-01;2.826828454584860428e-01;2.285574164643355832e-01;1.443069730557437480e-01;8.894466503093504534e-03;-2.366634425039431180e-02;4.609501903796331401e-02
5.299999999999997158e+00;8.021660775183526715e-01;1.107660455832325086e+00;3.142648619565147627e-01;-5.824736967052693837e-01;-1.938818116989721174e-01;-2.440051590188326847e-01;-1.676384156748644827e-01;2.257774475693618069e-02;9.839374528999139669e-01;5.704994138946770099e-02;-6.782120822539163506e-03;2.384056016838741535e-02;5.655620638273090028e-01;1.453247716735468764e-01;1.251199169007174428e-01;-8.366399779512782999e-09;-4.904854988136381283e-09;6.710734221661755761e-02;4.690248744378806151e-02;-1.006879267067696092e-08;-6.607247833674868943e-09;1.911844153175636274e+00;1.970507225268333107e+00;-2.375296490136972874e-10;2.229500595458836070e-10;1.449582880083940924e-09;5.213776993361934897e-02;-1.913975037928245788e-09;4.618710348969367468e-02;-3.844545481819652277e-01;-3.882351378458548830e+00;9.832487388770519421e-02;7.140795696441302109e-04;-2.020485823437426567e-03;2.405185910798829374e-02;7.328159949032988507e-01;5.333137548726618604e-01;3.289076014003688431e-01;-2.744222392330482041e-01;-2.283979617138871265e-01;-1.388911439540468362e-01;-6.782120822539163506e-03;2.384056016838741535e-02;5.655620638273090028e-01;-8.021660775183526715e-01;-1.107660455832325086e+00;-3.142648619565147627e-01;5.824736967052693837e-01;1.938818116989721174e-01;2.440051590188326847e-01;1.676384156748644827e-01;-2.257774475693618069e-02;-9.839374528999139669e-01;-5.704994138946770099e-02;6.782120822539163506e-03;-2.384056016838741535e-02;3.443793617269097496e-02;-7.328159949032988507e-01;-5.333137548726618604e-01;-3.289076014003688431e-01;2.744222392330482041e-01;2.283979617138871265e-01;1.388911439540468362e-01;6.782120822539163506e-03;-2.384056016838741535e-02;3.443793617269097496e-02
5.399999999999996803e+00;7.440488420116564416e-01;1.087732057942985220e+00;2.907954916924436195e-01;-5.815822043605183289e-01;-2.104050246460564266e-01;-2.413234105863892587e-01;-1.677755628913440988e-01;2.793919216198240477e-02;9.850034921804696753e-01;2.896346716309289651e-02;-5.501432058979028802e-03;2.373504757789441852e-02;5.755183981677587379e-01;1.726052478987733230e-01;1.247696516231766306e-01;-1.243876762706272925e-08;-1.258847422296487612e-09;1.047622722658650279e-01;5.692667599026829395e-02;-1.383534146383410436e-08;-2.655421264619257519e-09;1.914855729987211319e+00;1.965737961711892634e+00;-1.874768782778278431e-10;1.902811271698656736e-10;3.966099713679557378e-09;4.233592560826333895e-02;-2.952508363958033078e-09;5.348394771422292776e-02;-4.590638779664610869e-01;-3.880593691696299530e+00;9.581987230889491003e-02;-1.337763482948120574e-03;-4.783560745551690765e-03;2.086171463794339598e-02;7.056036684086391952e-01;5.109027534161008077e-01;3.170233155832781202e-01;-2.667893119491326903e-01;-2.264923104264649767e-01;-1.337029865259796446e-01;-5.501432058979028802e-03;2.373504757789441852e-02;5.755183981677587379e-01;-7.440488420116564416e-01;-1.087732057942985220e+00;-2.907954916924436195e-01;5.815822043605183289e-01;2.104050246460564266e-01;2.413234105863892587e-01;1.677755628913440988e-01;-2.793919216198240477e-02;-9.850034921804696753e-01;-2.896346716309289651e-02;5.501432058979028802e-03;-2.373504757789441852e-02;2.448160183224123987e-02;-7.056036684086391952e-01;-5.109027534161008077e-01;-3.170233155832781202e-01;2.667893119491326903e-01;2.264923104264649767e-01;1.337029865259796446e-01;5.501432058979028802e-03;-2.373504757789441852e-02;2.448160183224123987e-02
5.499999999999996447e+00;6.864041596430997538e-01;1.066213305071724182e+00;2.668563288729955407e-01;-5.797666179948979259e-01;-2.268584276253892973e-01;-2.383610574720045616e-01;-1.676484142220447393e-01;3.343233650964877457e-02;9.852796516727382325e-01;5.441360004419230510e-04;-5.608396005302287990e-03;2.215885701507988928e-02;5.844114967782182424e-01;1.766365013999423583e-01;1.541806041644074032e-01;-2.284837966608507785e-09;-1.255393881097931365e-08;1.136357489939931603e-01;9.117985175845821910e-02;-2.936681590915080222e-09;-1.320578239401438813e-08;1.911498977344759265e+00;1.958749541649222214e+00;-7.990845675132799436e-11;9.640803589414950671e-11;-2.135053750241068907e-09;4.761251333627066623e-02;2.618839708580314233e-09;4.701172719826870322e-02;-5.356327372980418389e-01;-3.870248518977482011e+00;9.462424005075341371e-02;7.209490702745045300e-05;-2.245588696643412846e-03;1.937273119251850528e-02;6.792965157443052737e-01;4.888036027667257422e-01;3.048759785642424225e-01;-2.595045725822289762e-01;-2.236443261489115819e-01;-1.296761541822412378e-01;-5.608396005302287990e-03;2.215885701507988928e-02;5.844114967782182424e-01;-6.864041596430997538e-01;-1.066213305071724182e+00;-2.668563288729955407e-01;5.797666179948979259e-01;2.268584276253892973e-01;2.383610574720045616e-01;1.676484142220447393e-01;-3.343233650964877457e-02;-9.852796516727382325e-01;-5.441360004419230510e-04;5.608396005302287990e-03;-2.215885701507988928e-02;1.558850322178173542e-02;-6.792965157443052737e-01;-4.888036027667257422e-01;-3.048759785642424225e-01;2.595045725822289762e-01;2.236443261489115819e-01;1.296761541822412378e-01;5.608396005302287990e-03;-2.215885701507988928e-02;1.558850322178173542e-02
5.599999999999996092e+00;6.291129675576495606e-01;1.043289471719619055e+00;2.438639136437877331e-01;-5.762667170906003999e-01;-2.435057488218313748e-01;-2.348037617942600186e-01;-1.671452676001828619e-01;3.824165263522173730e-02;9.847807892874729241e-01;-2.840479841386397628e-02;-5.002159096759556042e-03;2.218814526095330350e-02;5.921759937134739582e-01;2.008086326195890614e-01;1.613797771532677061e-01;-1.031763173572394562e-08;-3.450056507074162436e-09;1.417865496147960314e-01;1.023576941484747177e-01;-1.085322699200515301e-08;-3.985651700032059771e-09;1.904747117313107196e+00;1.949013679566699908e+00;-5.928761666302111718e-11;8.558337208727115881e-11;-3.811915324682497128e-10;4.855458976655690345e-02;8.294500642688336997e-10;4.496182055592107263e-02;-6.063326821426944235e-01;-3.853760796853511472e+00;9.351640987421945550e-02;4.311324505532913767e-04;-3.942886233389659642e-03;1.814929038239238013e-02;6.540905005881694212e-01;4.672122223784213046e-01;2.929465207014099182e-01;-2.523140951108854835e-01;-2.201433082842614852e-01;-1.254568161306381657e-01;-5.002159096759556042e-03;2.218814526095330350e-02;5.921759937134739582e-01;-6.291129675576495606e-01;-1.043289471719619055e+00;-2.438639136437877331e-01;5.762667170906003999e-01;2.435057488218313748e-01;2.348037617942600186e-01;1.671452676001828619e-01;-3.824165263522173730e-02;-9.847807892874729241e-01;2.840479841386397628e-02;5.002159096759556042e-03;-2.218814526095330350e-02;7.824006286526019593e-03;-6.540905005881694212e-01;-4.672122223784213046e-01;-2.929465207014099182e-01;2.523140951108854835e-01;2.201433082842614852e-01;1.254568161306381657e-01;5.002159096759556042e-03;-2.218814526095330350e-02;7.824006286526019593e-03
5.699999999999995737e+00;5.720434118450201666e-01;1.018326545036276842e+00;2.207072829373457890e-01;-5.717482117973795575e-01;-2.600596488986156030e-01;-2.311259005250121956e-01;-1.667173778813952900e-01;4.369740572996683170e-02;9.833496941561837845e-01;-5.761277330386357920e-02;-4.183862546648936184e-03;2.108005519506914865e-02;6.003434702334132789e-01;2.055854002141541959e-01;1.826798489046423946e-01;-3.262742353972880415e-09;-9.948380342850537796e-09;1.564148065380667196e-01;1.335092552285549461e-01;-4.588916296576336223e-09;-1.127455426053321144e-08;1.896296765262308837e+00;1.933174710519374617e+00;-1.599911234433782339e-10;1.987242610880668024e-10;7.322947420364156662e-10;4.674479088754580902e-02;-3.284665126109614493e-10;4.577359479519927526e-02;-6.781893399600114059e-01;-3.829471475742950215e+00;9.251838527891685648e-02;1.165434037902337379e-04;-2.290554462387382056e-03;1.511995720483078065e-02;6.291827476139140174e-01;4.456745715586053480e-01;2.815578397170644953e-01;-2.451404101834802618e-01;-2.157939784057414101e-01;-1.212391373174727394e-01;-4.183862546648936184e-03;2.108005519506914865e-02;6.003434702334132789e-01;-5.720434118450201666e-01;-1.018326545036276842e+00;-2.207072829373457890e-01;5.717482117973795575e-01;2.600596488986156030e-01;2.311259005250121956e-01;1.667173778813952900e-01;-4.369740572996683170e-02;-9.833496941561837845e-01;5.761277330386357920e-02;4.183862546648936184e-03;-2.108005519506914865e-02;-3.434702334133010737e-04;-6.291827476139140174e-01;-4.456745715586053480e-01;-2.815578397170644953e-01;2.451404101834802618e-01;2.157939784057414101e-01;1.212391373174727394e-01;4.183862546648936184e-03;-2.108005519506914865e-02;-3.434702334133010737e-04
5.799999999999995381e+00;5.151825764363462401e-01;9.923345728148567080e-01;1.981726952259173502e-01;-5.651405361436232511e-01;-2.763011941314118536e-01;-2.272219825550445271e-01;-1.657335235739620660e-01;4.889603634519355813e-02;9.811330182497211005e-01;-8.671549627189363563e-02;-3.373210235294087783e-03;2.123072975671233542e-02;6.070744800759688697e-01;2.172311416423109154e-01;1.963523642888517218e-01;-5.612408680874626836e-09;-6.432482031814736912e-09;1.747294941881868402e-01;1.538507168347277021e-01;-6.510159734097996707e-09;-7.330233048983246102e-09;1.883635455502079781e+00;1.915511691092673718e+00;-9.723558664487175340e-11;1.455964411494327890e-10;-1.354267181125080786e-09;5.009173733933858924e-02;5.705730377235885345e-10;4.436347806541698913e-02;-7.421637428393607072e-01;-3.799147146546392406e+00;9.445521618844970879e-02;6.873913438514183457e-04;-2.087877653338586492e-03;1.306925635482805714e-02;6.042748498090035891e-01;4.251012390925781315e-01;2.703314689127385706e-01;-2.377560153316505831e-01;-2.109588728231169830e-01;-1.177839874337123643e-01;-3.373210235294087783e-03;2.123072975671233542e-02;6.070744800759688697e-01;-5.151825764363462401e-01;-9.923345728148567080e-01;-1.981726952259173502e-01;5.651405361436232511e-01;2.763011941314118536e-01;2.272219825550445271e-01;1.657335235739620660e-01;-4.889603634519355813e-02;-9.811330182497211005e-01;8.671549627189363563e-02;3.373210235294087783e-03;-2.123072975671233542e-02;-7.074480075968891946e-03;-6.042748498090035891e-01;-4.251012390925781315e-01;-2.703314689127385706e-01;2.377560153316505831e-01;2.109588728231169830e-01;1.177839874337123643e-01;3.373210235294087783e-03;-2.123072975671233542e-02;-7.074480075968891946e-03
5.899999999999995026e+00;4.594882359636003333e-01;9.645282744244472184e-01;1.764334362921260169e-01;-5.575305453844113801e-01;-2.925769508896527427e-01;-2.222521402692547721e-01;-1.645876284032733172e-01;5.385686182575584457e-02;9.780300307181506447e-01;-1.160500324184386978e-01;-2.702359352456595691e-03;2.132682643354872828e-02;6.129456207543221291e-01;2.385182177862173181e-01;2.009085415542166408e-01;-9.152194709331636931e-09;-2.382557954830108042e-09;2.000093895873171490e-01;1.623997133553165273e-01;-9.689694579141709122e-09;-2.920057742466280158e-09;1.868169538804620444e+00;1.897051159953796029e+00;-4.564008842742381242e-11;9.974809311375943126e-11;6.834053185703601290e-10;4.840276297306846803e-02;-1.710010231510318385e-10;4.478609058867236842e-02;-8.018358864275725306e-01;-3.765220698704308866e+00;9.318885304933653690e-02;4.340005835987709041e-04;-3.760968300163741035e-03;1.184146452907697267e-02;5.805949994009892423e-01;4.047692137647704858e-01;2.595052277709466448e-01;-2.310656686475511812e-01;-2.058731168549323975e-01;-1.139584350639937654e-01;-2.702359352456595691e-03;2.132682643354872828e-02;6.129456207543221291e-01;-4.594882359636003333e-01;-9.645282744244472184e-01;-1.764334362921260169e-01;5.575305453844113801e-01;2.925769508896527427e-01;2.222521402692547721e-01;1.645876284032733172e-01;-5.385686182575584457e-02;-9.780300307181506447e-01;1.160500324184386978e-01;2.702359352456595691e-03;-2.132682643354872828e-02;-1.294562075432215131e-02;-5.805949994009892423e-01;-4.047692137647704858e-01;-2.595052277709466448e-01;2.310656686475511812e-01;2.058731168549323975e-01;1.139584350639937654e-01;2.702359352456595691e-03;-2.132682643354872828e-02;-1.294562075432215131e-02
5.999999999999994671e+00;4.045760689255439857e-01;9.344865311567051025e-01;1.547386325271377094e-01;-5.483367711027435920e-01;-3.075953476323890490e-01;-2.174934518161460439e-01;-1.633421381225041158e-01;5.870870366672428092e-02;9.739530810595040666e-01;-1.459041806187905133e-01;-1.903774288859096803e-03;2.084167782893796284e-02;6.180079582153992224e-01;2.351344475486816799e-01;2.169593326126559307e-01;-5.218230946096013539e-10;-8.385410665004318154e-09;2.106325573618686164e-01;1.924574424258429783e-01;-2.407389542033389770e-09;-1.027097705166448584e-08;1.851070401727945125e+00;1.869446819368056234e+00;-2.193646443429200511e-10;2.906605128785984625e-10;-1.988241614208058532e-09;5.331651752611770573e-02;1.347040515651128301e-09;4.145700719394094375e-02;-8.551838015346495681e-01;-3.720517221024705279e+00;9.477352536125974170e-02;1.423141640095067391e-03;-1.817510707243816942e-03;7.534330734006916552e-03;5.579490099785650026e-01;3.844110008422003677e-01;2.485023173008654718e-01;-2.246352376266034789e-01;-1.991644885433986878e-01;-1.108625517256387888e-01;-1.903774288859096803e-03;2.084167782893796284e-02;6.180079582153992224e-01;-4.045760689255439857e-01;-9.344865311567051025e-01;-1.547386325271377094e-01;5.483367711027435920e-01;3.075953476323890490e-01;2.174934518161460439e-01;1.633421381225041158e-01;-5.870870366672428092e-02;-9.739530810595040666e-01;1.459041806187905133e-01;1.903774288859096803e-03;-2.084167782893796284e-02;-1.800795821539924457e-02;-5.579490099785650026e-01;-3.844110008422003677e-01;-2.485023173008654718e-01;2.246352376266034789e-01;1.991644885433986878e-01;1.108625517256387888e-01;1.903774288859096803e-03;-2.084167782893796284e-02;-1.800795821539924457e-02
6.099999999999994316e+00;3.504748062522612395e-01;9.037903869025163406e-01;1.336756321445357054e-01;-5.376982866011245088e-01;-3.225986945375600157e-01;-2.122197868537447629e-01;-1.621545917522644875e-01;6.433992510012677413e-02;9.689066026511421459e-01;-1.754601315136527784e-01;-8.397970166743702006e-04;2.090993194916508993e-02;6.213138058381241224e-01;2.475617518600568001e-01;2.236781885567683537e-01;-5.623457669658642516e-09;-3.313714637633605546e-09;2.274682068057874706e-01;2.035846435024990797e-01;-6.216894560621729287e-09;-3.907151537831295731e-09;1.829024231004161116e+00;1.844094389794863398e+00;-4.246121889018999060e-11;1.180562105603233584e-10;1.500253620447839989e-09;4.960877956334260735e-02;-1.518938203230046380e-09;4.521092172892233335e-02;-9.022928097863300856e-01;-3.673118620723429650e+00;9.481970131094952237e-02;5.277425778274141615e-04;-2.388356561303144054e-03;6.178764947316423006e-03;5.351640025921149402e-01;3.655101597181161788e-01;2.387578592718364034e-01;-2.190252487922454971e-01;-1.928766488823558112e-01;-1.078125501788343016e-01;-8.397970166743702006e-04;2.090993194916508993e-02;6.213138058381241224e-01;-3.504748062522612395e-01;-9.037903869025163406e-01;-1.336756321445357054e-01;5.376982866011245088e-01;3.225986945375600157e-01;2.122197868537447629e-01;1.621545917522644875e-01;-6.433992510012677413e-02;-9.689066026511421459e-01;1.754601315136527784e-01;8.397970166743702006e-04;-2.090993194916508993e-02;-2.131380583812414464e-02;-5.351640025921149402e-01;-3.655101597181161788e-01;-2.387578592718364034e-01;2.190252487922454971e-01;1.928766488823558112e-01;1.078125501788343016e-01;8.397970166743702006e-04;-2.090993194916508993e-02;-2.131380583812414464e-02
6.199999999999993960e+00;2.982165479234668015e-01;8.713525199041506353e-01;1.134454268640841951e-01;-5.264000889927092919e-01;-3.373512097925394637e-01;-2.058335175866457256e-01;-1.603723507014050420e-01;6.953309893671978659e-02;9.630004765294502000e-01;-2.051242050242091108e-01;2.512038189596239391e-04;2.094744570287744925e-02;6.242321947257891690e-01;2.635170578479598680e-01;2.232342681194328105e-01;-7.237383274683793556e-09;-6.019461398365242383e-10;2.492127968965918705e-01;2.089300071680647020e-01;-8.016717043021047282e-09;-1.381279940492421810e-09;1.806240889254606907e+00;1.816969084968133474e+00;-6.560068999166102023e-11;1.452010385262052258e-10;2.988300438207981037e-09;4.222347502060424390e-02;-2.223231102566369130e-09;5.070542634253350639e-02;-9.448941472693757060e-01;-3.623209974143140055e+00;9.292890059806840908e-02;-1.017834784015296925e-03;-4.028279636396420865e-03;4.398560036533438744e-03;5.139382153517109142e-01;3.469437135784069204e-01;2.290202629244081911e-01;-2.141850965777349902e-01;-1.865676328392497363e-01;-1.044213309612788410e-01;2.512038189596239391e-04;2.094744570287744925e-02;6.242321947257891690e-01;-2.982165479234668015e-01;-8.713525199041506353e-01;-1.134454268640841951e-01;5.264000889927092919e-01;3.373512097925394637e-01;2.058335175866457256e-01;1.603723507014050420e-01;-6.953309893671978659e-02;-9.630004765294502000e-01;2.051242050242091108e-01;-2.512038189596239391e-04;-2.094744570287744925e-02;-2.423219472578919120e-02;-5.139382153517109142e-01;-3.469437135784069204e-01;-2.290202629244081911e-01;2.141850965777349902e-01;1.865676328392497363e-01;1.044213309612788410e-01;-2.512038189596239391e-04;-2.094744570287744925e-02;-2.423219472578919120e-02
6.299999999999993605e+00;2.462751838633792933e-01;8.370497495924590359e-01;9.341044013463288553e-02;-5.136998592120535223e-01;-3.511257217605573966e-01;-1.997686859950774385e-01;-1.585296523972919702e-01;7.522996110282695326e-02;9.562118703754000082e-01;-2.342384708292814532e-01;9.523965127995807868e-04;2.050066889347609486e-02;6.260012831981409676e-01;2.638721160933150123e-01;2.416381775765114037e-01;-2.066891004990063559e-10;-7.509592223393565829e-09;2.500346654494101095e-01;2.278007269326064732e-01;-2.695299204187280328e-10;-7.572433001436452698e-09;1.779099967825197304e+00;1.789478055808124690e+00;3.506728130097253089e-11;5.206312435634388206e-11;-3.496125938740933977e-11;4.230988187201914497e-02;-3.984402234966768786e-10;5.169013282590542019e-02;-9.833457016100872750e-01;-3.568578023546191691e+00;9.400001513132605346e-02;-1.125630158083828656e-03;-2.223393121390054850e-03;4.255016056389254731e-03;4.917097055324161081e-01;3.284006850831685531e-01;2.196483164923203613e-01;-2.095797029900235420e-01;-1.801630805301974447e-01;-1.021878108170928556e-01;9.523965127995807868e-04;2.050066889347609486e-02;6.260012831981409676e-01;-2.462751838633792933e-01;-8.370497495924590359e-01;-9.341044013463288553e-02;5.136998592120535223e-01;3.511257217605573966e-01;1.997686859950774385e-01;1.585296523972919702e-01;-7.522996110282695326e-02;-9.562118703754000082e-01;2.342384708292814532e-01;-9.523965127995807868e-04;-2.050066889347609486e-02;-2.600128319814098976e-02;-4.917097055324161081e-01;-3.284006850831685531e-01;-2.196483164923203613e-01;2.095797029900235420e-01;1.801630805301974447e-01;1.021878108170928556e-01;-9.523965127995807868e-04;-2.050066889347609486e-02;-2.600128319814098976e-02
6.399999999999993250e+00;1.965247873182114358e-01;8.014085711883565111e-01;7.454929445965505219e-02;-5.003817832261654441e-01;-3.647287388373788297e-01;-1.929202917682621699e-01;-1.561407751723030979e-01;8.079861539856286745e-02;9.484981095626829894e-01;-2.635203563944998328e-01;1.353983113240612209e-03;2.016851212967341392e-02;6.277439624830526421e-01;2.656413270026086737e-01;2.502790556579748693e-01;-1.587673895778994074e-09;-4.368082707785948056e-09;2.582617100550431144e-01;2.428994387104094488e-01;-2.457005544692416078e-09;-5.237414204465299314e-09;1.753142467618299838e+00;1.758677180328974465e+00;-7.231044158605619371e-11;1.628337026513156549e-10;9.670739712487776189e-11;4.207087860862553791e-02;-9.884607910310531508e-11;5.193442136838859191e-02;-1.017081545076212512e+00;-3.511819647856750937e+00;9.400529997915280100e-02;-1.183625154637983623e-03;-1.536226856422500536e-03;2.269231981573915924e-03;4.712152982328957074e-01;3.106347222122095575e-01;2.108729133044906223e-01;-2.055370416116700238e-01;-1.739054223667477750e-01;-1.000527396054860935e-01;1.353983113240612209e-03;2.016851212967341392e-02;6.277439624830526421e-01;-1.965247873182114358e-01;-8.014085711883565111e-01;-7.454929445965505219e-02;5.003817832261654441e-01;3.647287388373788297e-01;1.929202917682621699e-01;1.561407751723030979e-01;-8.079861539856286745e-02;-9.484981095626829894e-01;2.635203563944998328e-01;-1.353983113240612209e-03;-2.016851212967341392e-02;-2.774396248305266433e-02;-4.712152982328957074e-01;-3.106347222122095575e-01;-2.108729133044906223e-01;2.055370416116700238e-01;1.739054223667477750e-01;1.000527396054860935e-01;-1.353983113240612209e-03;-2.016851212967341392e-02;-2.774396248305266433e-02
6.499999999999992895e+00;1.478594184796823419e-01;7.645476735403806678e-01;5.633591256149044629e-02;-4.853099474975677285e-01;-3.773874310821402345e-01;-1.858764383135892151e-01;-1.539904052661405509e-01;8.617267088004032516e-02;9.396570629485202497e-01;-2.930969633591090084e-01;1.738784690722602541e-03;2.018299185320634667e-02;6.287763435187453398e-01;2.668478521778919754e-01;2.453223993419624827e-01;-2.512578642465812340e-09;-1.884017551731232560e-11;2.744636162569598636e-01;2.529381634210304264e-01;-4.531206183351202364e-09;-2.037467612217134278e-09;1.728485328309783631e+00;1.722773505250482673e+00;-2.247154757841717500e-10;3.213009540543112181e-10;4.994786943933034166e-11;4.194743668651234464e-02;2.457057955032513142e-10;5.132718192669013385e-02;-1.039572040297937372e+00;-3.451258833463680897e+00;9.327461831754881028e-02;-1.125569405330383932e-03;-2.152545532966797931e-03;-2.341847987925499419e-03;4.512632000045286862e-01;2.938666077266428589e-01;2.022929484359262398e-01;-2.015519601212172329e-01;-1.672280333012835518e-01;-9.800946531315440913e-02;1.738784690722602541e-03;2.018299185320634667e-02;6.287763435187453398e-01;-1.478594184796823419e-01;-7.645476735403806678e-01;-5.633591256149044629e-02;4.853099474975677285e-01;3.773874310821402345e-01;1.858764383135892151e-01;1.539904052661405509e-01;-8.617267088004032516e-02;-9.396570629485202497e-01;2.930969633591090084e-01;-1.738784690722602541e-03;-2.018299185320634667e-02;-2.877634351874536200e-02;-4.512632000045286862e-01;-2.938666077266428589e-01;-2.022929484359262398e-01;2.015519601212172329e-01;1.672280333012835518e-01;9.800946531315440913e-02;-1.738784690722602541e-03;-2.018299185320634667e-02;-2.877634351874536200e-02
6.599999999999992539e+00;1.006840441674917985e-01;7.266544065707519762e-01;3.869606521785557557e-02;-4.692286742149800460e-01;-3.894170047717108174e-01;-1.784364939085651969e-01;-1.520104549764878521e-01;9.113431942664289298e-02;9.300715929946379301e-01;-3.217983674677362682e-01;1.986537679972403929e-03;1.998650778302510714e-02;6.285091876394016674e-01;2.745703938911756015e-01;2.439422043618589275e-01;-3.477864518355524924e-09;2.052753627541434715e-10;2.848022521045409094e-01;2.541740625752243465e-01;-3.830034360750679064e-09;-1.468945359481727959e-10;1.700214518905578620e+00;1.692540625245555264e+00;-9.755682749896580876e-13;9.428181766550752056e-11;3.188251903155482602e-10;4.115948853561826604e-02;6.016902096289495477e-10;4.984015959481701702e-02;-1.057488920182317660e+00;-3.392755144057827632e+00;9.099964720991988998e-02;-1.041680493160048295e-03;-3.062819321245649484e-03;-3.146296493703709674e-03;4.310569039982496964e-01;2.774178943974390799e-01;1.934161553741999551e-01;-1.980392718532121288e-01;-1.615371886617769925e-01;-9.584660298387175092e-02;1.986537679972403929e-03;1.998650778302510714e-02;6.285091876394016674e-01;-1.006840441674917985e-01;-7.266544065707519762e-01;-3.869606521785557557e-02;4.692286742149800460e-01;3.894170047717108174e-01;1.784364939085651969e-01;1.520104549764878521e-01;-9.113431942664289298e-02;-9.300715929946379301e-01;3.217983674677362682e-01;-1.986537679972403929e-03;-1.998650778302510714e-02;-2.850918763940168965e-02;-4.310569039982496964e-01;-2.774178943974390799e-01;-1.934161553741999551e-01;1.980392718532121288e-01;1.615371886617769925e-01;9.584660298387175092e-02;-1.986537679972403929e-03;-1.998650778302510714e-02;-2.850918763940168965e-02
6.699999999999992184e+00;5.509915002623028829e-02;6.873729967615136438e-01;2.165891537531638988e-02;-4.524657765679108712e-01;-4.004005781748891657e-01;-1.707561025797327547e-01;-1.500332179900110141e-01;9.583351166493256357e-02;9.196663589936265870e-01;-3.500282269716760153e-01;2.506631813303993213e-03;1.948791324701263858e-02;6.274221281834063690e-01;2.799031449088085766e-01;2.446240685543583926e-01;-2.244806316854208113e-09;-3.629685158611473792e-10;2.907799776870027553e-01;2.555009013325524325e-01;-2.331630663315393026e-09;-4.497928713294606757e-10;1.670361343055789316e+00;1.662203718472144987e+00;3.625607820353523797e-11;5.974121128421861206e-11;1.644327731919020420e-09;3.709568465705329748e-02;-3.655592979219273051e-10;5.074360342035080101e-02;-1.070808097871920550e+00;-3.332565061431937092e+00;8.783928679863566014e-02;-1.637750492782143966e-03;-3.527907823628811251e-03;-3.344626102246062160e-03;4.110377783800068241e-01;2.611042718019856990e-01;1.844490982715667193e-01;-1.951900187223637451e-01;-1.560910447503462695e-01;-9.355775604231310327e-02;2.506631813303993213e-03;1.948791324701263858e-02;6.274221281834063690e-01;-5.509915002623028829e-02;-6.873729967615136438e-01;-2.165891537531638988e-02;4.524657765679108712e-01;4.004005781748891657e-01;1.707561025797327547e-01;1.500332179900110141e-01;-9.583351166493256357e-02;-9.196663589936265870e-01;3.500282269716760153e-01;-2.506631813303993213e-03;-1.948791324701263858e-02;-2.742212818340639124e-02;-4.110377783800068241e-01;-2.611042718019856990e-01;-1.844490982715667193e-01;1.951900187223637451e-01;1.560910447503462695e-01;9.355775604231310327e-02;-2.506631813303993213e-03;-1.948791324701263858e-02;-2.742212818340639124e-02
6.799999999999991829e+00;1.119723461988242352e-02;6.471104770393084626e-01;5.563634907431941681e-03;-4.347513645516923320e-01;-4.098367405807611386e-01;-1.622180890868711867e-01;-1.477435207374203918e-01;1.011795519728518611e-01;9.083421977071037823e-01;-3.779537037883257677e-01;2.785453823170670751e-03;1.870700309126286862e-02;6.264197626639332883e-01;2.763978809465245656e-01;2.333771258327293485e-01;-6.790221540895181459e-10;2.453407808433352256e-09;3.028102653878554373e-01;2.597895102740602757e-01;-2.770365189137346259e-09;3.620646539766456924e-10;1.645092841792081817e+00;1.625283553461083219e+00;-2.332528994724406869e-10;3.324327774651346733e-10;3.557264032459292478e-09;2.830423759086921065e-02;-1.411638444027557267e-09;5.423233138665335684e-02;-1.072374783075084492e+00;-3.270376395153985261e+00;8.253656683189697363e-02;-3.111371851762394485e-03;-4.302075824622511591e-03;-8.121808768543375967e-03;3.912466266285903327e-01;2.455899954938691176e-01;1.765657963373807315e-01;-1.921905677838834925e-01;-1.499738315271429978e-01;-9.113596392184313000e-02;2.785453823170670751e-03;1.870700309126286862e-02;6.264197626639332883e-01;-1.119723461988242352e-02;-6.471104770393084626e-01;-5.563634907431941681e-03;4.347513645516923320e-01;4.098367405807611386e-01;1.622180890868711867e-01;1.477435207374203918e-01;-1.011795519728518611e-01;-9.083421977071037823e-01;3.779537037883257677e-01;-2.785453823170670751e-03;-1.870700309126286862e-02;-2.641976266393331052e-02;-3.912466266285903327e-01;-2.455899954938691176e-01;-1.765657963373807315e-01;1.921905677838834925e-01;1.499738315271429978e-01;9.113596392184313000e-02;-2.785453823170670751e-03;-1.870700309126286862e-02;-2.641976266393331052e-02
6.899999999999991473e+00;-3.126747032074683741e-02;6.064088906133940915e-01;-9.725939613956789340e-03;-4.162873444499632369e-01;-4.186873109882142674e-01;-1.534822165330105292e-01;-1.443687642258328352e-01;1.061330558407122954e-01;8.965272605063303590e-01;-4.051324543193653982e-01;2.057956245666833339e-03;1.817169766503165529e-02;6.238397648183465760e-01;2.680416051746913886e-01;2.382770288469819309e-01;3.060980168743875827e-09;-2.302718514855404060e-09;2.968252748137908403e-01;2.670606984860813271e-01;2.741765755678547367e-09;-2.621932864389726519e-09;1.616109497292899100e+00;1.594521745063573803e+00;4.469835453810807011e-12;9.081481687001876720e-11;-3.060681128726153531e-09;3.586842675873060104e-02;3.333221425638058001e-09;4.599458527070544173e-02;-1.070204606443450945e+00;-3.210631242261188234e+00;8.186301175689575382e-02;-1.215138254168674544e-03;-2.976457096401083358e-03;-8.850978498405631667e-03;3.713829825703547360e-01;2.307104312209408148e-01;1.680977288813031711e-01;-1.892381630605007303e-01;-1.452840953583983685e-01;-8.996023835300992477e-02;2.057956245666833339e-03;1.817169766503165529e-02;6.238397648183465760e-01;3.126747032074683741e-02;-6.064088906133940915e-01;9.725939613956789340e-03;4.162873444499632369e-01;4.186873109882142674e-01;1.534822165330105292e-01;1.443687642258328352e-01;-1.061330558407122954e-01;-8.965272605063303590e-01;4.051324543193653982e-01;-2.057956245666833339e-03;-1.817169766503165529e-02;-2.383976481834659822e-02;-3.713829825703547360e-01;-2.307104312209408148e-01;-1.680977288813031711e-01;1.892381630605007303e-01;1.452840953583983685e-01;8.996023835300992477e-02;-2.057956245666833339e-03;-1.817169766503165529e-02;-2.383976481834659822e-02
6.999999999999991118e+00;-7.118235537460854134e-02;5.642472360287398292e-01;-2.424148523503214317e-02;-3.969317393282462136e-01;-4.265197308002987020e-01;-1.443520829172906250e-01;-1.414898623035550085e-01;1.111916480655663342e-01;8.835533156315247272e-01;-4.323778147665808813e-01;2.552127076503162267e-03;1.780355140166290859e-02;6.206749493286382036e-01;2.683916847361569880e-01;2.261026605964682468e-01;-1.012525001575105820e-09;4.055100863784467410e-09;3.036262505092274244e-01;2.613372263695384334e-01;-1.880923029098321235e-09;3.186702779499098861e-09;1.589046917194099295e+00;1.562620992864296232e+00;-7.042656854294630219e-11;1.644648081347691541e-10;3.305011018357061249e-09;2.770039600262225871e-02;-1.566762421122023870e-09;4.986669161724061744e-02;-1.059457817863035611e+00;-3.151667909964356973e+00;7.756708588161427553e-02;-2.659956058367015427e-03;-4.228902920731469894e-03;-1.083462920477490377e-02;3.527717660008815592e-01;2.162312143873745818e-01;1.602733605905468928e-01;-1.869379216121306031e-01;-1.406689204363498757e-01;-8.770126289827562260e-02;2.552127076503162267e-03;1.780355140166290859e-02;6.206749493286382036e-01;7.118235537460854134e-02;-5.642472360287398292e-01;2.424148523503214317e-02;3.969317393282462136e-01;4.265197308002987020e-01;1.443520829172906250e-01;1.414898623035550085e-01;-1.111916480655663342e-01;-8.835533156315247272e-01;4.323778147665808813e-01;-2.552127076503162267e-03;-1.780355140166290859e-02;-2.067494932863822577e-02;-3.527717660008815592e-01;-2.162312143873745818e-01;-1.602733605905468928e-01;1.869379216121306031e-01;1.406689204363498757e-01;8.770126289827562260e-02;-2.552127076503162267e-03;-1.780355140166290859e-02;-2.067494932863822577e-02
7.099999999999990763e+00;-1.098449465561306820e-01;5.214416175449529955e-01;-3.811555539377885216e-02;-3.772046642067885536e-01;-4.337283426524026209e-01;-1.357737966115450945e-01;-1.385425410045212358e-01;1.152643153113974001e-01;8.698957994148033279e-01;-4.591311360692993948e-01;2.366192693484909723e-03;1.699927415871833880e-02;6.171788047946341615e-01;2.566822423645301887e-01;2.282460998184088208e-01;4.161220815210959842e-09;-1.443914341183847791e-09;2.961881845260986301e-01;2.677520419799769846e-01;3.586222723029806833e-09;-2.018912513801820348e-09;1.560861466250615504e+00;1.531232009629440283e+00;-3.025922655350862402e-11;1.252735193368507896e-10;-1.396165347798039951e-09;3.115088916641731848e-02;2.231331810264008325e-09;4.435216124136885651e-02;-1.048868564404398018e+00;-3.092093475785041345e+00;7.550304957261971817e-02;-1.584152213694525095e-03;-2.843613694098634515e-03;-1.214807736667966598e-02;3.339365760328076305e-01;2.020981713557061799e-01;1.515570579825420983e-01;-1.848080159228872033e-01;-1.369211956459849278e-01;-8.620765474826599939e-02;2.366192693484909723e-03;1.699927415871833880e-02;6.171788047946341615e-01;1.098449465561306820e-01;-5.214416175449529955e-01;3.811555539377885216e-02;3.772046642067885536e-01;4.337283426524026209e-01;1.357737966115450945e-01;1.385425410045212358e-01;-1.152643153113974001e-01;-8.698957994148033279e-01;4.591311360692993948e-01;-2.366192693484909723e-03;-1.699927415871833880e-02;-1.717880479463418375e-02;-3.339365760328076305e-01;-2.020981713557061799e-01;-1.515570579825420983e-01;1.848080159228872033e-01;1.369211956459849278e-01;8.620765474826599939e-02;-2.366192693484909723e-03;-1.699927415871833880e-02;-1.717880479463418375e-02
7.199999999999990408e+00;-1.461252013730968413e-01;4.779428535588198246e-01;-5.074962148297862408e-02;-3.560370167782884177e-01;-4.394003937562505069e-01;-1.264173326817717991e-01;-1.351868332031907205e-01;1.197789653871403071e-01;8.554515301868874655e-01;-4.853660464847041056e-01;2.457847417963371795e-03;1.630207889991518860e-02;6.126425814532158176e-01;2.450790861828404388e-01;2.241050675426408678e-01;4.239317207704965861e-09;1.219999267550334995e-09;2.879593869729710209e-01;2.669853683327715332e-01;3.785072128062713037e-09;7.657541144826798968e-10;1.535572516185439218e+00;1.503412290592841538e+00;-1.908395193992412790e-11;1.037829747225781443e-10;6.505425647408029138e-10;2.954313115617693275e-02;3.746664053114647488e-10;4.342620844744775332e-02;-1.024128899021081063e+00;-3.038984806693581397e+00;7.296933857841571280e-02;-1.665969308057637993e-03;-2.097401562088152538e-03;-1.318569261304197715e-02;3.156972386165536326e-01;1.885067420187799825e-01;1.437876447129139701e-01;-1.819960890357647798e-01;-1.333999576384921615e-01;-8.430935711724940607e-02;2.457847417963371795e-03;1.630207889991518860e-02;6.126425814532158176e-01;1.461252013730968413e-01;-4.779428535588198246e-01;5.074962148297862408e-02;3.560370167782884177e-01;4.394003937562505069e-01;1.264173326817717991e-01;1.351868332031907205e-01;-1.197789653871403071e-01;-8.554515301868874655e-01;4.853660464847041056e-01;-2.457847417963371795e-03;-1.630207889991518860e-02;-1.264258145321583982e-02;-3.156972386165536326e-01;-1.885067420187799825e-01;-1.437876447129139701e-01;1.819960890357647798e-01;1.333999576384921615e-01;8.430935711724940607e-02;-2.457847417963371795e-03;-1.630207889991518860e-02;-1.264258145321583982e-02
7.299999999999990052e+00;-1.800352133828296564e-01;4.337449393264185549e-01;-6.203027563815225603e-02;-3.348406983485726074e-01;-4.437889888973026165e-01;-1.176996909981138095e-01;-1.316727676671047842e-01;1.245358662091147900e-01;8.405258429164239597e-01;-5.105579376251682122e-01;2.103453435833395769e-03;1.654919936236043040e-02;6.075897972206353304e-01;2.391589245371659456e-01;2.153476627670717902e-01;2.258949143490742960e-09;3.406950205958647829e-09;2.830500589940011524e-01;2.592387972239069693e-01;2.122873832207884054e-09;3.270874996565703508e-09;1.510115115714381950e+00;1.477196764871754553e+00;2.280190872393912531e-11;5.960816349723016424e-11;-2.069776330810408130e-09;3.465838999297065487e-02;2.040648483191654299e-09;3.838293732374577216e-02;-9.967954324624976881e-01;-2.987311880503726425e+00;7.304132734584427300e-02;-4.469451864420358254e-04;-2.381126291809532169e-03;-1.349652388144753634e-02;2.976721462265350393e-01;1.746923810446125436e-01;1.369305931352947092e-01;-1.791531244199159600e-01;-1.303846285046342812e-01;-8.344621435739939252e-02;2.103453435833395769e-03;1.654919936236043040e-02;6.075897972206353304e-01;1.800352133828296564e-01;-4.337449393264185549e-01;6.203027563815225603e-02;3.348406983485726074e-01;4.437889888973026165e-01;1.176996909981138095e-01;1.316727676671047842e-01;-1.245358662091147900e-01;-8.405258429164239597e-01;5.105579376251682122e-01;-2.103453435833395769e-03;-1.654919936236043040e-02;-7.589797220635352559e-03;-2.976721462265350393e-01;-1.746923810446125436e-01;-1.369305931352947092e-01;1.791531244199159600e-01;1.303846285046342812e-01;8.344621435739939252e-02;-2.103453435833395769e-03;-1.654919936236043040e-02;-7.589797220635352559e-03
7.399999999999989697e+00;-2.117835925184247681e-01;3.895469373149673675e-01;-7.315712875667172710e-02;-3.126375873384361070e-01;-4.470791417274583845e-01;-1.083712960798826758e-01;-1.282388613181929260e-01;1.290275577895265979e-01;8.249963374567070851e-01;-5.350586201171820822e-01;2.558942642815911425e-03;1.590828956423983101e-02;6.023933596421049419e-01;2.228275518080293227e-01;2.137975555061793209e-01;6.560445660950676327e-09;5.796672969851440013e-10;2.670708283004873951e-01;2.580408319986374210e-01;6.513041339271850539e-09;5.322630099745444972e-10;1.488023449106272045e+00;1.454840991736928935e+00;2.903156017538286390e-11;4.185496988319435170e-11;8.813257057547254757e-10;3.248027341862303602e-02;-3.611540385870875683e-10;3.927549653922830786e-02;-9.617367534279162022e-01;-2.942864440772314349e+00;7.175576943767968119e-02;-8.154269235702018247e-04;-9.029990321071622306e-04;-1.360480753396198228e-02;2.799699431664346982e-01;1.614634160543567676e-01;1.294615874350574791e-01;-1.756179326939128482e-01;-1.276653214313307472e-01;-8.135933318943089354e-02;2.558942642815911425e-03;1.590828956423983101e-02;6.023933596421049419e-01;2.117835925184247681e-01;-3.895469373149673675e-01;7.315712875667172710e-02;3.126375873384361070e-01;4.470791417274583845e-01;1.083712960798826758e-01;1.282388613181929260e-01;-1.290275577895265979e-01;-8.249963374567070851e-01;5.350586201171820822e-01;-2.558942642815911425e-03;-1.590828956423983101e-02;-2.393359642104964102e-03;-2.799699431664346982e-01;-1.614634160543567676e-01;-1.294615874350574791e-01;1.756179326939128482e-01;1.276653214313307472e-01;8.135933318943089354e-02;-2.558942642815911425e-03;-1.590828956423983101e-02;-2.393359642104964102e-03
7.499999999999989342e+00;-2.411007671822182341e-01;3.453637447063542809e-01;-8.336381924091500195e-02;-2.904814099760582025e-01;-4.498874112688800442e-01;-9.889232312808890479e-02;-1.247076747900982552e-01;1.331767243185028593e-01;8.089758702946294733e-01;-5.588112357758097115e-01;2.539362474593602134e-03;1.644884715652789736e-02;5.974164491292107693e-01;2.274429496711067589e-01;1.936526731989675343e-01;-1.674557428980963305e-09;8.343916601248773086e-09;2.702572428276468486e-01;2.364669663555078183e-01;-1.482192583407336382e-09;8.536281478945905745e-09;1.467032636352394670e+00;1.434921916484990012e+00;5.863915864402071964e-11;6.606500522972426506e-12;-2.112715872657395294e-10;3.300241059972146285e-02;1.066956516705641967e-09;3.663861162278830852e-02;-9.278198183297809987e-01;-2.901954552772139095e+00;6.964102136682484567e-02;-4.363439693806489463e-04;-3.379028649061321249e-03;-1.316539509478556469e-02;2.628999806953635221e-01;1.486114728654908401e-01;1.219889658502093105e-01;-1.719434438935647236e-01;-1.257096818005157268e-01;-7.922138857584092031e-02;2.539362474593602134e-03;1.644884715652789736e-02;5.974164491292107693e-01;2.411007671822182341e-01;-3.453637447063542809e-01;8.336381924091500195e-02;2.904814099760582025e-01;4.498874112688800442e-01;9.889232312808890479e-02;1.247076747900982552e-01;-1.331767243185028593e-01;-8.089758702946294733e-01;5.588112357758097115e-01;-2.539362474593602134e-03;-1.644884715652789736e-02;2.583550870789208531e-03;-2.628999806953635221e-01;-1.486114728654908401e-01;-1.219889658502093105e-01;1.719434438935647236e-01;1.257096818005157268e-01;7.922138857584092031e-02;-2.539362474593602134e-03;-1.644884715652789736e-02;2.583550870789208531e-03
7.599999999999988987e+00;-2.689563865922634522e-01;3.011587254976457184e-01;-9.184279399059436244e-02;-2.675779798661646058e-01;-4.509727785422388280e-01;-8.962619642017333188e-02;-1.213751365381460223e-01;1.369855082737649610e-01;7.924057538412430102e-01;-5.818901683587859308e-01;2.614121599638035906e-03;1.569700686457410968e-02;5.930318726083533276e-01;2.090747873346916474e-01;1.821411047694902197e-01;6.276712227383249016e-09;3.502408570289713956e-09;2.604474951976573638e-01;2.335138126324557695e-01;5.124607650353103782e-09;2.350303913754490792e-09;1.452206740648820160e+00;1.413677209751595942e+00;-1.270527045191388113e-10;1.845793567244803885e-10;1.707411114181318776e-09;2.878270153980455257e-02;-3.934633642351802767e-10;3.761101803822888140e-02;-8.851771826802625753e-01;-2.865883950342889452e+00;6.639371826408567434e-02;-1.059398231915856551e-03;-2.693367979089780068e-03;-1.579710797241391795e-02;2.454724128761116009e-01;1.360675189115784500e-01;1.155357981202285167e-01;-1.674375615039669640e-01;-1.229610081016482281e-01;-7.691155826343441804e-02;2.614121599638035906e-03;1.569700686457410968e-02;5.930318726083533276e-01;2.689563865922634522e-01;-3.011587254976457184e-01;9.184279399059436244e-02;2.675779798661646058e-01;4.509727785422388280e-01;8.962619642017333188e-02;1.213751365381460223e-01;-1.369855082737649610e-01;-7.924057538412430102e-01;5.818901683587859308e-01;-2.614121599638035906e-03;-1.569700686457410968e-02;6.968127391646650182e-03;-2.454724128761116009e-01;-1.360675189115784500e-01;-1.155357981202285167e-01;1.674375615039669640e-01;1.229610081016482281e-01;7.691155826343441804e-02;-2.614121599638035906e-03;-1.569700686457410968e-02;6.968127391646650182e-03
7.699999999999988631e+00;-2.941316467032498161e-01;2.560903202849194038e-01;-9.972549346582873508e-02;-2.449612196870543102e-01;-4.512140860604971215e-01;-8.066066071967291362e-02;-1.172389918199289588e-01;1.405062048594206137e-01;7.756319029141718335e-01;-6.040763001267223098e-01;3.258017964022874753e-03;1.485695042142232657e-02;5.870050338399924739e-01;1.852504611547893254e-01;1.956321213064628195e-01;1.097285933770686597e-08;-4.125632735063437963e-09;2.267485683388545947e-01;2.371302284905280888e-01;1.230214430580443348e-08;-2.796348035383534492e-09;1.431882119856909164e+00;1.400758539468859976e+00;2.062881406365468673e-10;-1.532702207132234571e-10;-4.315185859869630368e-10;2.984916183809666404e-02;-1.711889890001070005e-10;3.803409629254304175e-02;-8.447613629376119482e-01;-2.832640659272751549e+00;6.788325873334728755e-02;-9.821921032940137547e-04;1.038167525016571446e-03;-1.276066760771148167e-02;2.290952565033232413e-01;1.225835725751825700e-01;1.083791262743687422e-01;-1.631806494402344432e-01;-1.215499855421958708e-01;-7.478579169624942347e-02;3.258017964022874753e-03;1.485695042142232657e-02;5.870050338399924739e-01;2.941316467032498161e-01;-2.560903202849194038e-01;9.972549346582873508e-02;2.449612196870543102e-01;4.512140860604971215e-01;8.066066071967291362e-02;1.172389918199289588e-01;-1.405062048594206137e-01;-7.756319029141718335e-01;6.040763001267223098e-01;-3.258017964022874753e-03;-1.485695042142232657e-02;1.299496616000750393e-02;-2.290952565033232413e-01;-1.225835725751825700e-01;-1.083791262743687422e-01;1.631806494402344432e-01;1.215499855421958708e-01;7.478579169624942347e-02;-3.258017964022874753e-03;-1.485695042142232657e-02;1.299496616000750393e-02
7.799999999999988276e+00;-3.171509846070699190e-01;2.110538566097768798e-01;-1.071286831005118789e-01;-2.219692403901462052e-01;-4.507736945330879097e-01;-7.098643600235791939e-02;-1.127496465654898722e-01;1.436536791617879505e-01;7.579071191251274264e-01;-6.262810363104484024e-01;3.843278169025362168e-03;1.525784850085671815e-02;5.821095403334589635e-01;1.780282458036632209e-01;1.783503811690623497e-01;2.553856380809708193e-09;6.624124416440731900e-09;2.222551872306142706e-01;2.225773225960133161e-01;2.186510389015046691e-09;6.256778441277186777e-09;1.417714976815883654e+00;1.384544770745669728e+00;-2.545570515380068409e-11;7.390839656172585389e-11;1.713723746270157117e-10;2.942563042685942057e-02;-2.569703534813987302e-11;3.809760367791039520e-02;-8.012111191780835195e-01;-2.802259747513100585e+00;6.752323395909448633e-02;-1.040636813774446215e-03;3.221312951310825734e-05;-1.359978458589328199e-02;2.134809071052302665e-01;1.102023704741369181e-01;1.006133442373444153e-01;-1.587043146120993287e-01;-1.198926715236737772e-01;-7.195178876526717171e-02;3.843278169025362168e-03;1.525784850085671815e-02;5.821095403334589635e-01;3.171509846070699190e-01;-2.110538566097768798e-01;1.071286831005118789e-01;2.219692403901462052e-01;4.507736945330879097e-01;7.098643600235791939e-02;1.127496465654898722e-01;-1.436536791617879505e-01;-7.579071191251274264e-01;6.262810363104484024e-01;-3.843278169025362168e-03;-1.525784850085671815e-02;1.789045966654101427e-02;-2.134809071052302665e-01;-1.102023704741369181e-01;-1.006133442373444153e-01;1.587043146120993287e-01;1.198926715236737772e-01;7.195178876526717171e-02;-3.843278169025362168e-03;-1.525784850085671815e-02;1.789045966654101427e-02
7.899999999999987921e+00;-3.374578185167231847e-01;1.662537736011617251e-01;-1.134786715835471582e-01;-1.993820318419755599e-01;-4.494175651807642002e-01;-6.198235922353559357e-02;-1.082946437286288477e-01;1.464998791400507760e-01;7.399263402662078493e-01;-6.475485051576415074e-01;3.945101320529120076e-03;1.554643440538437497e-02;5.774322403296582307e-01;1.644489928282490687e-01;1.672097105515673310e-01;5.049914617677356551e-09;4.063219695311328802e-09;2.119685853869202607e-01;2.147293031102384953e-01;4.606669011736504924e-09;3.619974096321158816e-09;1.404961658890504728e+00;1.369321964471502451e+00;-3.763762826484222254e-11;8.225559079042022397e-11;-2.614004175466950029e-09;3.588589775934090953e-02;2.145900847470189346e-09;3.279421165306130315e-02;-7.583565745371976252e-01;-2.774283623317389313e+00;6.868010988050554655e-02;3.710029039421553908e-04;2.760718710013154720e-04;-1.461227482896063079e-02;1.987378335068744617e-01;9.771358971220968359e-02;9.314766416250899739e-02;-1.540979733594088630e-01;-1.184200150896029258e-01;-6.969910214760012546e-02;3.945101320529120076e-03;1.554643440538437497e-02;5.774322403296582307e-01;3.374578185167231847e-01;-1.662537736011617251e-01;1.134786715835471582e-01;1.993820318419755599e-01;4.494175651807642002e-01;6.198235922353559357e-02;1.082946437286288477e-01;-1.464998791400507760e-01;-7.399263402662078493e-01;6.475485051576415074e-01;-3.945101320529120076e-03;-1.554643440538437497e-02;2.256775967034174712e-02;-1.987378335068744617e-01;-9.771358971220968359e-02;-9.314766416250899739e-02;1.540979733594088630e-01;1.184200150896029258e-01;6.969910214760012546e-02;-3.945101320529120076e-03;-1.554643440538437497e-02;2.256775967034174712e-02
7.999999999999987566e+00;-3.561327497229122563e-01;1.223598787234954077e-01;-1.188928531062732052e-01;-1.762291135379991658e-01;-4.467401515718950056e-01;-5.271917420484564104e-02;-1.044468768887667487e-01;1.497740610860592014e-01;7.211353872802449549e-01;-6.682980874925077419e-01;4.938429239499905407e-03;1.586382724269994396e-02;5.718742451613215705e-01;1.627316444112362481e-01;1.431621361034079165e-01;5.728491221542514403e-10;9.608079255891774594e-09;2.111551445152103357e-01;1.915856362073820041e-01;4.511679905841249576e-10;9.486398150052663350e-09;1.394127979946427676e+00;1.357810354868447034e+00;1.362657461531247225e-12;3.427547124874420884e-11;4.106795657020726244e-09;2.573633282898152991e-02;-2.947754639128164322e-09;4.007931082422076102e-02;-7.086345411187420229e-01;-2.751938334779236328e+00;6.581564249416127499e-02;-1.721158205974742880e-03;-1.956951734305847207e-03;-1.489022631413763897e-02;1.835547123409422832e-01;8.654344714983104592e-02;8.690462792979000706e-02;-1.491221914173507523e-01;-1.171799060872355525e-01;-6.644914800058335236e-02;4.938429239499905407e-03;1.586382724269994396e-02;5.718742451613215705e-01;3.561327497229122563e-01;-1.223598787234954077e-01;1.188928531062732052e-01;1.762291135379991658e-01;4.467401515718950056e-01;5.271917420484564104e-02;1.044468768887667487e-01;-1.497740610860592014e-01;-7.211353872802449549e-01;6.682980874925077419e-01;-4.938429239499905407e-03;-1.586382724269994396e-02;2.812575483867840731e-02;-1.835547123409422832e-01;-8.654344714983104592e-02;-8.690462792979000706e-02;1.491221914173507523e-01;1.171799060872355525e-01;6.644914800058335236e-02;-4.938429239499905407e-03;-1.586382724269994396e-02;2.812575483867840731e-02
8.099999999999987210e+00;-3.716638971088795929e-01;7.855419438311585234e-02;-1.229441529625504015e-01;-1.530044744792199152e-01;-4.428839144942562922e-01;-4.308609173404933518e-02;-1.007630629262334654e-01;1.529765952175711763e-01;7.020338856608047129e-01;-6.881812187566261896e-01;5.151191929206832415e-03;1.580846781156874936e-02;5.662186897218314252e-01;1.676419858223199000e-01;1.198319847838949098e-01;-1.022026369513986719e-09;1.040461269350082719e-08;2.089189842167027411e-01;1.611089831782776816e-01;-5.998870564612700978e-11;1.136665028882510542e-08;1.384250608243669634e+00;1.353292859447882801e+00;1.415895751962797676e-10;-1.186317310995480387e-10;3.674604919828679423e-09;1.665489077018798489e-02;-1.452275781828321126e-09;4.366846777796503515e-02;-6.575019173119474036e-01;-2.737543467668594577e+00;6.032335632582387641e-02;-3.241629856158929554e-03;-4.781001246506403832e-03;-1.269267675196375511e-02;1.696696037618998787e-01;7.507644963047239994e-02;8.161371857214583247e-02;-1.434022731013426810e-01;-1.159403958302420157e-01;-6.293850391961086643e-02;5.151191929206832415e-03;1.580846781156874936e-02;5.662186897218314252e-01;3.716638971088795929e-01;-7.855419438311585234e-02;1.229441529625504015e-01;1.530044744792199152e-01;4.428839144942562922e-01;4.308609173404933518e-02;1.007630629262334654e-01;-1.529765952175711763e-01;-7.020338856608047129e-01;6.881812187566261896e-01;-5.151191929206832415e-03;-1.580846781156874936e-02;3.378131027816855259e-02;-1.696696037618998787e-01;-7.507644963047239994e-02;-8.161371857214583247e-02;1.434022731013426810e-01;1.159403958302420157e-01;6.293850391961086643e-02;-5.151191929206832415e-03;-1.580846781156874936e-02;3.378131027816855259e-02
8.199999999999986855e+00;-3.848738826069256214e-01;3.486503322277863942e-02;-1.268226068986785804e-01;-1.299777324328098838e-01;-4.378109047913150698e-01;-3.441532165394893539e-02;-9.666697610689727049e-02;1.559810356876731863e-01;6.824291095195124113e-01;-7.075421702743625030e-01;4.392209616931310942e-03;1.523889362228967106e-02;5.615868060528267369e-01;1.401452108960468679e-01;1.147509955725817127e-01;1.034593605950694305e-08;1.276090496160466486e-09;1.871983229298220808e-01;1.618041076063570782e-01;9.568375480075266120e-09;4.985300291413168996e-10;1.379704841168407414e+00;1.344415007143076046e+00;-9.445717727496276642e-11;1.158657867903367797e-10;-4.455480338934302136e-09;2.766619627108399607e-02;4.374869780863012073e-09;3.285638596758410496e-02;-6.038986153158756309e-01;-2.724119848290074586e+00;6.052258231927866439e-02;-6.228217039379985685e-04;-2.539420625361960698e-03;-1.446883215592949246e-02;1.565256060017399808e-01;6.373772559633653079e-02;7.554077429901140395e-02;-1.373482525385364139e-01;-1.139734458780544690e-01;-6.090066441950166970e-02;4.392209616931310942e-03;1.523889362228967106e-02;5.615868060528267369e-01;3.848738826069256214e-01;-3.486503322277863942e-02;1.268226068986785804e-01;1.299777324328098838e-01;4.378109047913150698e-01;3.441532165394893539e-02;9.666697610689727049e-02;-1.559810356876731863e-01;-6.824291095195124113e-01;7.075421702743625030e-01;-4.392209616931310942e-03;-1.523889362228967106e-02;3.841319394717324087e-02;-1.565256060017399808e-01;-6.373772559633653079e-02;-7.554077429901140395e-02;1.373482525385364139e-01;1.139734458780544690e-01;6.090066441950166970e-02;-4.392209616931310942e-03;-1.523889362228967106e-02;3.841319394717324087e-02
8.299999999999986500e+00;-3.963083347786344746e-01;-8.565255102719772709e-03;-1.291331810303956718e-01;-1.075752672308022545e-01;-4.321239764823318619e-01;-2.549626257884395064e-02;-9.211686736891812333e-02;1.591375711256859393e-01;6.626237347742376382e-01;-7.260299596546930800e-01;4.389891421891927575e-03;1.455674213114705254e-02;5.563818827356825647e-01;1.199450454743907213e-01;1.136727094163109963e-01;8.655545604417783676e-09;9.184695435614984557e-10;1.634265575542172833e-01;1.571542214961376138e-01;9.136342111879703008e-09;1.399266055535848192e-09;1.372584270894364744e+00;1.339973136834494039e+00;7.424497203154538042e-11;-5.580618837875865700e-11;-4.641671339620214737e-10;2.881333733626335186e-02;8.024979003089974769e-10;3.087309081733972255e-02;-5.541985138314331483e-01;-2.712557407710419977e+00;5.968642781527230823e-02;-2.471702657293601809e-04;-6.272328321003627083e-04;-1.337056483745097113e-02;1.435359116236633037e-01;5.213413015188438776e-02;7.032045001309419896e-02;-1.314006650676874666e-01;-1.126884925982864494e-01;-5.822333566159487717e-02;4.389891421891927575e-03;1.455674213114705254e-02;5.563818827356825647e-01;3.963083347786344746e-01;8.565255102719772709e-03;1.291331810303956718e-01;1.075752672308022545e-01;4.321239764823318619e-01;2.549626257884395064e-02;9.211686736891812333e-02;-1.591375711256859393e-01;-6.626237347742376382e-01;7.260299596546930800e-01;-4.389891421891927575e-03;-1.455674213114705254e-02;4.361811726431741310e-02;-1.435359116236633037e-01;-5.213413015188438776e-02;-7.032045001309419896e-02;1.314006650676874666e-01;1.126884925982864494e-01;5.822333566159487717e-02;-4.389891421891927575e-03;-1.455674213114705254e-02;4.361811726431741310e-02
8.399999999999986144e+00;-4.055787087511986133e-01;-5.071027771382283222e-02;-1.311431407816276151e-01;-8.463578879972837032e-02;-4.251961215998059651e-01;-1.639367682450978969e-02;-8.781796740276998081e-02;1.614065798955379161e-01;6.424557896326766882e-01;-7.439667189700928107e-01;4.507432435530389116e-03;1.490384310773695993e-02;5.515768192945836867e-01;1.210906796751681086e-01;9.058801166118994608e-02;1.539044970333826422e-10;9.957950961113235037e-09;1.599985849077108224e-01;1.294959168937326321e-01;7.695880270601832899e-10;1.057363443065726583e-08;1.369414695088516432e+00;1.340233766164108831e+00;8.558758724982972364e-11;-8.094730548995686511e-11;7.408015388588799439e-10;2.698251333312455189e-02;3.989886733808894654e-10;2.988702639915234022e-02;-5.011731716827235728e-01;-2.709648461247985196e+00;5.686953859248667503e-02;-3.485416089408784708e-04;-3.050267781802460179e-03;-1.196418069625475311e-02;1.312168099114214836e-01;4.134824424069082072e-02;6.449370738267665160e-02;-1.246256301532109034e-01;-1.108141743193962192e-01;-5.460309307394683315e-02;4.507432435530389116e-03;1.490384310773695993e-02;5.515768192945836867e-01;4.055787087511986133e-01;5.071027771382283222e-02;1.311431407816276151e-01;8.463578879972837032e-02;4.251961215998059651e-01;1.639367682450978969e-02;8.781796740276998081e-02;-1.614065798955379161e-01;-6.424557896326766882e-01;7.439667189700928107e-01;-4.507432435530389116e-03;-1.490384310773695993e-02;4.842318070541629105e-02;-1.312168099114214836e-01;-4.134824424069082072e-02;-6.449370738267665160e-02;1.246256301532109034e-01;1.108141743193962192e-01;5.460309307394683315e-02;-4.507432435530389116e-03;-1.490384310773695993e-02;4.842318070541629105e-02
8.499999999999985789e+00;-4.128702353986252183e-01;-9.219520886143788008e-02;-1.319253067950131308e-01;-6.232255859438157880e-02;-4.172832023800758239e-01;-7.921935963752841162e-03;-8.392391645112670662e-02;1.641462902191104245e-01;6.221997978639252080e-01;-7.608417596273870931e-01;4.847801615328228148e-03;1.416520707256493060e-02;5.470145373761109431e-01;1.071642639779621375e-01;8.435752958640616028e-02;6.394918934308742109e-09;3.281002531246201817e-09;1.404424085569586089e-01;1.176356741654026455e-01;7.152778290654265349e-09;4.038861928898054766e-09;1.367087651641801127e+00;1.342129043207553218e+00;1.028409798578981263e-10;-1.021519447782082779e-10;2.428299012890262857e-09;2.098119851961665477e-02;-1.296089320168712263e-09;3.309018802707530682e-02;-4.495998554191678598e-01;-2.709216694848665341e+00;5.407138541448226754e-02;-1.453079187821637933e-03;-2.280673127763957822e-03;-1.023302925770584737e-02;1.190971135602664210e-01;3.028648996448228548e-02;6.018650901741831594e-02;-1.177159976133859420e-01;-1.086311183541449621e-01;-5.131713608585491276e-02;4.847801615328228148e-03;1.416520707256493060e-02;5.470145373761109431e-01;4.128702353986252183e-01;9.219520886143788008e-02;1.319253067950131308e-01;6.232255859438157880e-02;4.172832023800758239e-01;7.921935963752841162e-03;8.392391645112670662e-02;-1.641462902191104245e-01;-6.221997978639252080e-01;7.608417596273870931e-01;-4.847801615328228148e-03;-1.416520707256493060e-02;5.298546262388903472e-02;-1.190971135602664210e-01;-3.028648996448228548e-02;-6.018650901741831594e-02;1.177159976133859420e-01;1.086311183541449621e-01;5.131713608585491276e-02;-4.847801615328228148e-03;-1.416520707256493060e-02;5.298546262388903472e-02
8.599999999999985434e+00;-4.176373508517228772e-01;-1.329315329276347379e-01;-1.319771787685988518e-01;-4.034832510810799217e-02;-4.082802662462421406e-01;9.073254676473526499e-04;-7.942389925827192387e-02;1.662362753075722899e-01;6.021582987696978417e-01;-7.768286350420279263e-01;4.335966600669105726e-03;1.354457305625446188e-02;5.430710296407177395e-01;9.809966133905106966e-02;7.883942892469644748e-02;5.075351280112521967e-09;3.640368565883994304e-09;1.209509645947312861e-01;1.016907321803767333e-01;6.478976879279155165e-09;5.043994231396623012e-09;1.366239991314391000e+00;1.349101513872630553e+00;1.849497588578362566e-10;-1.947180735357685726e-10;-1.256520439098208746e-09;2.408657117767135786e-02;2.352618446998980064e-09;2.727590888392278715e-02;-3.995807668001646329e-01;-2.715341505196789740e+00;5.136247896549613751e-02;-3.827200916535049573e-04;-1.926023097937190273e-03;-7.026775380081437539e-03;1.084861168906325335e-01;1.880136921286892915e-02;5.529054343456987763e-02;-1.102333853410914222e-01;-1.057673585049552223e-01;-4.786237753263162392e-02;4.335966600669105726e-03;1.354457305625446188e-02;5.430710296407177395e-01;4.176373508517228772e-01;1.329315329276347379e-01;1.319771787685988518e-01;4.034832510810799217e-02;4.082802662462421406e-01;-9.073254676473526499e-04;7.942389925827192387e-02;-1.662362753075722899e-01;-6.021582987696978417e-01;7.768286350420279263e-01;-4.335966600669105726e-03;-1.354457305625446188e-02;5.692897035928223826e-02;-1.084861168906325335e-01;-1.880136921286892915e-02;-5.529054343456987763e-02;1.102333853410914222e-01;1.057673585049552223e-01;4.786237753263162392e-02;-4.335966600669105726e-03;-1.354457305625446188e-02;5.692897035928223826e-02
8.699999999999985079e+00;-4.204527255501564476e-01;-1.731009487811387138e-01;-1.308390515903007645e-01;-1.820805624106823853e-02;-3.982133612837828740e-01;8.820292613160054390e-03;-7.487904315903215480e-02;1.682945544065261034e-01;5.815635379541519434e-01;-7.923723387240030336e-01;5.208085321017589565e-03;1.386636644227270780e-02;5.408844663109648732e-01;8.616150925475578315e-02;6.304096730124329750e-02;4.513971430835931601e-09;6.075924934270036690e-09;1.113567655153724911e-01;8.823622356186007487e-02;4.198436635190761325e-09;5.760390120237582728e-09;1.371845706360961481e+00;1.352949264165498766e+00;-5.021362470795631643e-11;3.513480677910232386e-11;1.779436630215150391e-09;1.968885927188491342e-02;-1.821074333580042917e-09;3.177652556859502514e-02;-3.487954450845085486e-01;-2.724794970541538852e+00;5.146538488211763879e-02;-1.450520387666528717e-03;-2.312054351546594805e-03;-7.747541383549369498e-03;9.831246598051546215e-02;7.659444989506408730e-03;5.111240561851254638e-02;-1.028239994126098067e-01;-1.016110322539819366e-01;-4.459036961435479396e-02;5.208085321017589565e-03;1.386636644227270780e-02;5.408844663109648732e-01;4.204527255501564476e-01;1.731009487811387138e-01;1.308390515903007645e-01;1.820805624106823853e-02;3.982133612837828740e-01;-8.820292613160054390e-03;7.487904315903215480e-02;-1.682945544065261034e-01;-5.815635379541519434e-01;7.923723387240030336e-01;-5.208085321017589565e-03;-1.386636644227270780e-02;5.911553368903510464e-02;-9.831246598051546215e-02;-7.659444989506408730e-03;-5.111240561851254638e-02;1.028239994126098067e-01;1.016110322539819366e-01;4.459036961435479396e-02;-5.208085321017589565e-03;-1.386636644227270780e-02;5.911553368903510464e-02
8.799999999999984723e+00;-4.211410520958174253e-01;-2.114727620990221046e-01;-1.295370391340820437e-01;3.056346237298878180e-03;-3.871028732314493181e-01;1.689565940796843371e-02;-7.065774558798806892e-02;1.708047253840994650e-01;5.606631437775514426e-01;-8.071493467657382404e-01;5.145565145109722363e-03;1.408238851481220973e-02;5.381167296433463365e-01;8.154579400148548318e-02;4.212506751582253267e-02;1.955394150991445329e-09;8.550756701940630375e-09;1.060908126111634181e-01;6.667008612550050228e-02;2.042927067867486683e-09;8.638289667575526527e-09;1.377861467065784717e+00;1.359452703108525951e+00;1.854119123779529822e-12;-2.182237281393026924e-11;3.488721775421063750e-10;1.882665439094592316e-02;5.201975354748283510e-10;3.049090295619513377e-02;-2.964317390666043606e-01;-2.737314170194278695e+00;4.931755647807134491e-02;-1.399709807270862203e-03;-3.942073308102551216e-03;-7.547593199337204739e-03;8.866243566374276686e-02;-2.370537332939126607e-03;4.730933528859718185e-02;-9.546116809660271096e-02;-9.750518169801286605e-02;-4.152198815570733170e-02;5.145565145109722363e-03;1.408238851481220973e-02;5.381167296433463365e-01;4.211410520958174253e-01;2.114727620990221046e-01;1.295370391340820437e-01;-3.056346237298878180e-03;3.871028732314493181e-01;-1.689565940796843371e-02;7.065774558798806892e-02;-1.708047253840994650e-01;-5.606631437775514426e-01;8.071493467657382404e-01;-5.145565145109722363e-03;-1.408238851481220973e-02;6.188327035665364129e-02;-8.866243566374276686e-02;2.370537332939126607e-03;-4.730933528859718185e-02;9.546116809660271096e-02;9.750518169801286605e-02;4.152198815570733170e-02;-5.145565145109722363e-03;-1.408238851481220973e-02;6.188327035665364129e-02
8.899999999999984368e+00;-4.192803335121356723e-01;-2.487813095730876667e-01;-1.271946738807359090e-01;2.359604941384897681e-02;-3.759066054452461780e-01;2.442842430077186988e-02;-6.591204549028432946e-02;1.731480654558866794e-01;5.393859354545618157e-01;-8.214244714652576551e-01;5.342089018535745373e-03;1.376017329610126384e-02;5.360784671809285529e-01;5.950864296205250065e-02;3.809389859246452292e-02;8.550768935289223024e-09;1.265211392183795908e-09;8.676388015221636607e-02;6.534913578262840916e-02;8.185928546198717172e-09;9.003709813037636032e-10;1.384664753375271173e+00;1.364223325482648352e+00;-5.857189018444560212e-11;4.011344845355413297e-11;-1.006928692324404727e-09;2.131518501549421393e-02;7.872024915998818264e-10;2.854540663336617781e-02;-2.497155385870819533e-01;-2.748888078876377872e+00;4.986059186858659426e-02;-8.676263788488935850e-04;-2.141473708403040729e-03;-8.380985532418755435e-03;8.031719401063508457e-02;-1.183869974311782536e-02;4.356388906847932785e-02;-8.861693826619394809e-02;-9.367835524897466515e-02;-3.888065245441743589e-02;5.342089018535745373e-03;1.376017329610126384e-02;5.360784671809285529e-01;4.192803335121356723e-01;2.487813095730876667e-01;1.271946738807359090e-01;-2.359604941384897681e-02;3.759066054452461780e-01;-2.442842430077186988e-02;6.591204549028432946e-02;-1.731480654558866794e-01;-5.393859354545618157e-01;8.214244714652576551e-01;-5.342089018535745373e-03;-1.376017329610126384e-02;6.392153281907142492e-02;-8.031719401063508457e-02;1.183869974311782536e-02;-4.356388906847932785e-02;8.861693826619394809e-02;9.367835524897466515e-02;3.888065245441743589e-02;-5.342089018535745373e-03;-1.376017329610126384e-02;6.392153281907142492e-02
8.999999999999984013e+00;-4.149995963836943802e-01;-2.852106716590591673e-01;-1.237053013459439715e-01;4.427237193925143144e-02;-3.635061315721335728e-01;3.152884682051061704e-02;-6.136061428880212887e-02;1.745098113711627819e-01;5.177164323245181388e-01;-8.353148486950741081e-01;5.651161640704949196e-03;1.398233908004516829e-02;5.327795532981037807e-01;5.848159920823559066e-02;3.190805317168454031e-02;2.552489422068901180e-09;4.639835272112844896e-09;6.990792319570977853e-02;4.333437715915874205e-02;4.683323633769009329e-09;6.770669493660610616e-09;1.387531530738483898e+00;1.378961787747878365e+00;2.741440655885824945e-10;-3.022245975613070847e-10;1.497387671626924262e-10;2.094511847016619979e-02;3.592573849215421562e-11;2.845661991007503167e-02;-2.036319340884708007e-01;-2.766493318514442912e+00;4.940173819457672338e-02;-9.013801864466232426e-04;-2.657354812389689167e-03;-3.513594062874922375e-03;7.313488753870256431e-02;-2.108501110897420538e-02;4.018593614154512828e-02;-8.115229474641832974e-02;-8.997631327733812689e-02;-3.572391887021716950e-02;5.651161640704949196e-03;1.398233908004516829e-02;5.327795532981037807e-01;4.149995963836943802e-01;2.852106716590591673e-01;1.237053013459439715e-01;-4.427237193925143144e-02;3.635061315721335728e-01;-3.152884682051061704e-02;6.136061428880212887e-02;-1.745098113711627819e-01;-5.177164323245181388e-01;8.353148486950741081e-01;-5.651161640704949196e-03;-1.398233908004516829e-02;6.722044670189619708e-02;-7.313488753870256431e-02;2.108501110897420538e-02;-4.018593614154512828e-02;8.115229474641832974e-02;8.997631327733812689e-02;3.572391887021716950e-02;-5.651161640704949196e-03;-1.398233908004516829e-02;6.722044670189619708e-02
9.099999999999983658e+00;-4.094870188583860648e-01;-3.208055313297704658e-01;-1.193397120004193596e-01;6.450920781726944553e-02;-3.499977109026541355e-01;3.849975268916350224e-02;-5.642029680504360295e-02;1.759358627732976188e-01;4.956521979513884846e-01;-8.486413971546543644e-01;6.185399775557534272e-03;1.402960133396673713e-02;5.323645511115022710e-01;4.236098315261666025e-02;1.805648861445430589e-02;5.595488233468854126e-09;4.677387963931847249e-09;6.065556061058152704e-02;3.635106607241918308e-02;4.670907773509979780e-09;3.752807492640188230e-09;1.399876844354879468e+00;1.386155911261405693e+00;-1.406267605266961144e-10;1.094633073115309838e-10;8.214972054044337940e-10;1.891486514422502374e-02;-7.670379807815735623e-10;3.035228230880714778e-02;-1.574240797534802172e-01;-2.786032755647448678e+00;4.926714739857294967e-02;-1.372490250374076804e-03;-2.430449362006207453e-03;-5.625582812731622084e-03;6.586555078967037957e-02;-3.012769710015428259e-02;3.700704331274189129e-02;-7.439550993050748906e-02;-8.442284624818807703e-02;-3.293129136141793867e-02;6.185399775557534272e-03;1.402960133396673713e-02;5.323645511115022710e-01;4.094870188583860648e-01;3.208055313297704658e-01;1.193397120004193596e-01;-6.450920781726944553e-02;3.499977109026541355e-01;-3.849975268916350224e-02;5.642029680504360295e-02;-1.759358627732976188e-01;-4.956521979513884846e-01;8.486413971546543644e-01;-6.185399775557534272e-03;-1.402960133396673713e-02;6.763544888849770675e-02;-6.586555078967037957e-02;3.012769710015428259e-02;-3.700704331274189129e-02;7.439550993050748906e-02;8.442284624818807703e-02;3.293129136141793867e-02;-6.185399775557534272e-03;-1.402960133396673713e-02;6.763544888849770675e-02
9.199999999999983302e+00;-4.013060281130728102e-01;-3.550858641438180419e-01;-1.148207603296597101e-01;8.360881480913873176e-02;-3.360987250895859924e-01;4.528429652627168761e-02;-5.214158222023028422e-02;1.778199564444742364e-01;4.728496312812610070e-01;-8.614374873958248191e-01;5.785011755835138027e-03;1.340438010104080986e-02;5.311014845681004681e-01;2.704223123466378137e-02;9.638500510192188342e-03;5.928018823899325359e-09;3.135839359033229600e-09;4.733859036441202817e-02;2.993485963994044208e-02;5.658545327251286835e-09;2.866365857076769422e-09;1.409618878363389172e+00;1.394396609016078203e+00;-5.078423520854456263e-11;2.210404099542412708e-11;-6.895344927166116169e-10;2.061898428824530602e-02;1.506396659545504888e-09;2.662936200767728259e-02;-1.139541641604390615e-01;-2.804015487408147322e+00;4.724834547906042043e-02;-7.212450628200988648e-04;-1.740372793229212796e-03;-6.241130503631162063e-03;5.940992606241835006e-02;-3.830984377258361828e-02;3.448342302202725418e-02;-6.805653490200322397e-02;-7.975077881455971962e-02;-3.060263235585512082e-02;5.785011755835138027e-03;1.340438010104080986e-02;5.311014845681004681e-01;4.013060281130728102e-01;3.550858641438180419e-01;1.148207603296597101e-01;-8.360881480913873176e-02;3.360987250895859924e-01;-4.528429652627168761e-02;5.214158222023028422e-02;-1.778199564444742364e-01;-4.728496312812610070e-01;8.614374873958248191e-01;-5.785011755835138027e-03;-1.340438010104080986e-02;6.889851543189950966e-02;-5.940992606241835006e-02;3.830984377258361828e-02;-3.448342302202725418e-02;6.805653490200322397e-02;7.975077881455971962e-02;3.060263235585512082e-02;-5.785011755835138027e-03;-1.340438010104080986e-02;6.889851543189950966e-02
9.299999999999982947e+00;-3.912682988039825616e-01;-3.875765206880063540e-01;-1.094298922061883589e-01;1.024313455552449265e-01;-3.213024259167174823e-01;5.228786340082619555e-02;-4.764547962132868048e-02;1.792644999852243404e-01;4.501604666499708363e-01;-8.734699202503664051e-01;6.547406741186079931e-03;1.312368435933835252e-02;5.289134239491011247e-01;3.304038689703763659e-02;1.425509368966690685e-03;-2.857939422924197835e-12;5.054211811102328658e-09;3.573439965774576066e-02;4.119522129358548640e-03;2.271178385571434721e-09;7.328248126165641022e-09;1.414903865525592552e+00;1.412883355955061981e+00;2.900742881039242385e-10;-3.279874644888882532e-10;4.185012856845432302e-09;1.027611411986512242e-02;-2.795500995461902721e-09;3.353817953510031258e-02;-7.431980340232824389e-02;-2.827787221518567762e+00;4.381429226545357353e-02;-2.791448687489885092e-03;-3.161488258529882456e-03;-8.284083224855132155e-04;5.394059451053606624e-02;-4.604242052928647633e-02;3.213802938206940241e-02;-6.127692470215607978e-02;-7.507207573991528382e-02;-2.690863200494482410e-02;6.547406741186079931e-03;1.312368435933835252e-02;5.289134239491011247e-01;3.912682988039825616e-01;3.875765206880063540e-01;1.094298922061883589e-01;-1.024313455552449265e-01;3.213024259167174823e-01;-5.228786340082619555e-02;4.764547962132868048e-02;-1.792644999852243404e-01;-4.501604666499708363e-01;8.734699202503664051e-01;-6.547406741186079931e-03;-1.312368435933835252e-02;7.108657605089885312e-02;-5.394059451053606624e-02;4.604242052928647633e-02;-3.213802938206940241e-02;6.127692470215607978e-02;7.507207573991528382e-02;2.690863200494482410e-02;-6.547406741186079931e-03;-1.312368435933835252e-02;7.108657605089885312e-02
9.399999999999982592e+00;-3.797498391963051168e-01;-4.184555573511319349e-01;-1.034394250992644870e-01;1.208789615399974288e-01;-3.055675712640220087e-01;5.858615859724539132e-02;-4.259760690576568781e-02;1.806955967762869930e-01;4.269227220333350337e-01;-8.850262903457789543e-01;5.388552455819130282e-03;1.271754988264148754e-02;5.292623331364388894e-01;1.321295242492953430e-02;-7.059929208710689954e-10;7.453997887659607864e-09;2.604158154912182555e-03;1.969836942071448785e-02;3.881258840920994140e-03;7.057045289092290516e-09;3.090411504759171809e-10;1.429099846087730663e+00;1.424235783340891848e+00;-7.598555043719701090e-11;3.523928250521861978e-11;-5.071710444362013245e-09;2.281037488087659520e-02;5.068950915406534040e-09;2.101073995902346531e-02;-3.418840700557557871e-02;-2.853335629469368584e+00;4.382111484265958923e-02;2.159574075017389153e-04;-1.581710383181305322e-03;-1.994265831488428731e-03;4.865367115601620940e-02;-5.280459288637545656e-02;2.948078098011966408e-02;-5.486764069921469533e-02;-6.915355273540566006e-02;-2.533300527723660045e-02;5.388552455819130282e-03;1.271754988264148754e-02;5.292623331364388894e-01;3.797498391963051168e-01;4.184555573511319349e-01;1.034394250992644870e-01;-1.208789615399974288e-01;3.055675712640220087e-01;-5.858615859724539132e-02;4.259760690576568781e-02;-1.806955967762869930e-01;-4.269227220333350337e-01;8.850262903457789543e-01;-5.388552455819130282e-03;-1.271754988264148754e-02;7.073766686356108835e-02;-4.865367115601620940e-02;5.280459288637545656e-02;-2.948078098011966408e-02;5.486764069921469533e-02;6.915355273540566006e-02;2.533300527723660045e-02;-5.388552455819130282e-03;-1.271754988264148754e-02;7.073766686356108835e-02
9.499999999999982236e+00;-3.661506605739393572e-01;-4.477453500268768205e-01;-9.702925804301378021e-02;1.381992307556319521e-01;-2.891487287175537602e-01;6.494673969840983330e-02;-3.753241600527344735e-02;1.821609667553154011e-01;4.038972466657676508e-01;-8.956984504147521564e-01;5.823184942036549808e-03;1.282623796802202266e-02;5.286208720342527867e-01;1.531971234190296349e-02;-4.155906958251665346e-09;9.202142411491885181e-10;1.082156939925101730e-02;9.787571959654930293e-03;-5.473152219513535734e-09;2.237461726286210408e-09;1.635370978166136510e-02;1.438413106905411354e+00;1.442562212192097348e+00;1.611952597067202707e-10;-2.052780500393055416e-10;1.048567409490650583e-09;2.021893336907260030e-02;-4.980697877440217466e-10;2.224167624745951657e-02;2.068007666089635016e-03;-2.880975319141591662e+00;4.246060906603449370e-02;-2.427293310028937545e-04;-2.614128497692674684e-03;1.701133516682468150e-03;4.465165051533115381e-02;-5.948339182708600736e-02;2.703560281195335757e-02;-4.880575056890659735e-02;-6.335466597644098807e-02;-2.246855550836643345e-02;5.823184942036549808e-03;1.282623796802202266e-02;5.286208720342527867e-01;3.661506605739393572e-01;4.477453500268768205e-01;9.702925804301378021e-02;-1.381992307556319521e-01;2.891487287175537602e-01;-6.494673969840983330e-02;3.753241600527344735e-02;-1.821609667553154011e-01;-4.038972466657676508e-01;8.956984504147521564e-01;-5.823184942036549808e-03;-1.282623796802202266e-02;7.137912796574719110e-02;-4.465165051533115381e-02;5.948339182708600736e-02;-2.703560281195335757e-02;4.880575056890659735e-02;6.335466597644098807e-02;2.246855550836643345e-02;-5.823184942036549808e-03;-1.282623796802202266e-02;7.137912796574719110e-02
9.599999999999981881e+00;-3.509921813342261609e-01;-4.750914318494332544e-01;-9.006341294872260983e-02;1.549056540115211766e-01;-2.729397460447924861e-01;7.032374766154531054e-02;-3.243617990139540525e-02;1.830128188274530721e-01;3.807649186970935573e-01;-9.057992487675344817e-01;6.640206215812628245e-03;1.294150630989972413e-02;5.294641744679052797e-01;7.283834870431190114e-03;-2.041948148580812215e-09;2.646412660225315339e-09;1.427697114117094934e-02;-2.660472854874106849e-09;-2.056015031834071680e-09;1.465429403429742384e-03;2.302623541445893499e-02;1.450004677122392893e+00;1.456566625327359032e+00;-1.159914810363168965e-11;-2.922257477531450421e-11;7.223858782661814329e-10;1.843362579001842430e-02;-9.951548815222737637e-10;2.470110834279241538e-02;3.148481049347712224e-02;-2.906571302490573494e+00;4.313473440557984151e-02;-7.520981124377699046e-04;-2.156080540685449860e-03;2.690398769066182361e-03;4.132302769020657074e-02;-6.540859513299801531e-02;2.459576351995058918e-02;-4.349529427094947498e-02;-5.763762288113785659e-02;-2.011711710000650688e-02;6.640206215812628245e-03;1.294150630989972413e-02;5.294641744679052797e-01;3.509921813342261609e-01;4.750914318494332544e-01;9.006341294872260983e-02;-1.549056540115211766e-01;2.729397460447924861e-01;-7.032374766154531054e-02;3.243617990139540525e-02;-1.830128188274530721e-01;-3.807649186970935573e-01;9.057992487675344817e-01;-6.640206215812628245e-03;-1.294150630989972413e-02;7.053582553209469808e-02;-4.132302769020657074e-02;6.540859513299801531e-02;-2.459576351995058918e-02;4.349529427094947498e-02;5.763762288113785659e-02;2.011711710000650688e-02;-6.640206215812628245e-03;-1.294150630989972413e-02;7.053582553209469808e-02
9.699999999999981526e+00;-3.339396753507992144e-01;-5.011115864701546352e-01;-8.187335062030980104e-02;1.703130702846555600e-01;-2.560652276671034899e-01;7.546075093094875563e-02;-2.759661444018475518e-02;1.839503556049016664e-01;3.571582108866868666e-01;-9.153352970035028013e-01;7.384816787165940713e-03;1.262132989680789415e-02;5.312951778439608530e-01;-1.546870548120766855e-09;-3.390953950017112896e-09;2.074878228662236767e-03;2.512389212746336115e-02;-1.159979116195047732e-09;-3.004058338801886489e-09;4.935300721882452356e-03;2.798431462098691438e-02;1.464516953614188877e+00;1.466662270484331732e+00;-7.877414976520745322e-11;3.952778595572560326e-11;3.116151675203739914e-09;1.073234832277538200e-02;-2.416111675299075381e-09;3.067229974711153939e-02;6.011839480085692106e-02;-2.931179224137767214e+00;4.140464736984691974e-02;-2.392794834791941039e-03;-2.304901574303410642e-03;8.795798132205101538e-04;3.856392418559179136e-02;-7.093052250295489580e-02;2.340388916523902796e-02;-3.942409483388756297e-02;-5.156699874132131267e-02;-1.803919982323541615e-02;7.384816787165940713e-03;1.262132989680789415e-02;5.312951778439608530e-01;3.339396753507992144e-01;5.011115864701546352e-01;8.187335062030980104e-02;-1.703130702846555600e-01;2.560652276671034899e-01;-7.546075093094875563e-02;2.759661444018475518e-02;-1.839503556049016664e-01;-3.571582108866868666e-01;9.153352970035028013e-01;-7.384816787165940713e-03;-1.262132989680789415e-02;6.870482215603912479e-02;-3.856392418559179136e-02;7.093052250295489580e-02;-2.340388916523902796e-02;3.942409483388756297e-02;5.156699874132131267e-02;1.803919982323541615e-02;-7.384816787165940713e-03;-1.262132989680789415e-02;6.870482215603912479e-02
9.799999999999981171e+00;-3.154088041434448542e-01;-5.249589039308614202e-01;-7.332497059766181213e-02;1.858220249491841225e-01;-2.377824441262592070e-01;8.069145963481789974e-02;-2.260804055517222008e-02;1.843044443254339138e-01;3.330503676049420547e-01;-9.244448068664573581e-01;6.719811894638339118e-03;1.283039232405811490e-02;5.318147866824810555e-01;1.212335351865223391e-02;-7.052303017517944016e-09;-3.049925881542283508e-09;3.714599937561171433e-02;1.110623649717473527e-09;-8.991606443685559463e-09;6.344750275550256786e-03;5.561410316973152551e-02;1.474364290290456347e+00;1.488215368136047712e+00;2.399818300592625968e-10;-2.900604632112776387e-10;-8.218665677754611094e-10;1.276351507218031513e-02;2.043666376565835030e-09;2.562156553724094510e-02;8.698151118560119854e-02;-2.962579658476582445e+00;3.838507938762145133e-02;-1.542965711943322096e-03;-4.926936299645210370e-03;5.678942429838379491e-03;3.611888151112152556e-02;-7.522935631457827732e-02;2.190946067371035699e-02;-3.414082688682285038e-02;-4.539046149622594228e-02;-1.592619171751169516e-02;6.719811894638339118e-03;1.283039232405811490e-02;5.318147866824810555e-01;3.154088041434448542e-01;5.249589039308614202e-01;7.332497059766181213e-02;-1.858220249491841225e-01;2.377824441262592070e-01;-8.069145963481789974e-02;2.260804055517222008e-02;-1.843044443254339138e-01;-3.330503676049420547e-01;9.244448068664573581e-01;-6.719811894638339118e-03;-1.283039232405811490e-02;6.818521331751892234e-02;-3.611888151112152556e-02;7.522935631457827732e-02;-2.190946067371035699e-02;3.414082688682285038e-02;4.539046149622594228e-02;1.592619171751169516e-02;-6.719811894638339118e-03;-1.283039232405811490e-02;6.818521331751892234e-02
9.899999999999980815e+00;-2.955669425170233677e-01;-5.475349955713635364e-01;-6.467578020061495736e-02;2.000457483952053916e-01;-2.189701258593602928e-01;8.537362045951275846e-02;-1.810152499591737019e-02;1.844503075433448491e-01;3.090284108339102498e-01;-9.328193073352715192e-01;6.225511099537270332e-03;1.146981320935757179e-02;5.348870962046228250e-01;-3.046513323098741785e-09;-4.811729759456848038e-10;3.142238096358020085e-04;3.990974775630755367e-02;-3.148307299474177648e-09;-5.829337973043454011e-10;1.588469763720527089e-02;5.548022158534258313e-02;1.490769358928839550e+00;1.502447214300615785e+00;-1.833978013969869869e-11;-3.052057671928947879e-11;5.626810457106568863e-10;1.137289812831586422e-02;9.858693536786775606e-10;2.318508086593025486e-02;1.115888980474186165e-01;-2.993216573278315806e+00;3.455797744569572005e-02;-1.417461877731129817e-03;-3.959552138204760867e-03;4.787920727775285545e-03;3.421180318726757541e-02;-7.974127324463875510e-02;2.084023533914153292e-02;-3.059163161738018277e-02;-3.815266060574992735e-02;-1.432664253545247457e-02;6.225511099537270332e-03;1.146981320935757179e-02;5.348870962046228250e-01;2.955669425170233677e-01;5.475349955713635364e-01;6.467578020061495736e-02;-2.000457483952053916e-01;2.189701258593602928e-01;-8.537362045951275846e-02;1.810152499591737019e-02;-1.844503075433448491e-01;-3.090284108339102498e-01;9.328193073352715192e-01;-6.225511099537270332e-03;-1.146981320935757179e-02;6.511290379537715278e-02;-3.421180318726757541e-02;7.974127324463875510e-02;-2.084023533914153292e-02;3.059163161738018277e-02;3.815266060574992735e-02;1.432664253545247457e-02;-6.225511099537270332e-03;-1.146981320935757179e-02;6.511290379537715278e-02
9.999999999999980460e+00;-2.746448962171118557e-01;-5.676427380476042339e-01;-5.573564515536666431e-02;2.139168862176252517e-01;-2.003610582145336494e-01;8.907392083148892026e-02;-1.302469232324885394e-02;1.848373117656821607e-01;2.841442538996758471e-01;-9.407058884395892440e-01;5.870920476707371452e-03;1.022623509687721650e-02;5.374599627950835679e-01;-1.136613711350390849e-08;6.755411035406137099e-09;2.892286246591323565e-02;2.407782138058697785e-02;-1.095389964919536862e-08;7.167648508622299606e-09;4.174687341251911987e-02;3.690183232735128049e-02;1.505626576421101648e+00;1.515244584631174396e+00;-7.699213878635828360e-11;3.288666316226548920e-11;-2.999911192922529566e-09;1.878689878203439537e-02;2.558253163105568490e-09;1.686259954850098663e-02;1.316493979833478212e-01;-3.020871161096381652e+00;3.564949877219340812e-02;2.309165750037315147e-04;4.845059206795201273e-04;3.943383257284882593e-03;3.193927472512703147e-02;-8.258208947621409335e-02;1.923294837249867051e-02;-2.684339349764727767e-02;-3.231556150622516554e-02;-1.362197498578426869e-02;5.870920476707371452e-03;1.022623509687721650e-02;5.374599627950835679e-01;2.746448962171118557e-01;5.676427380476042339e-01;5.573564515536666431e-02;-2.139168862176252517e-01;2.003610582145336494e-01;-8.907392083148892026e-02;1.302469232324885394e-02;-1.848373117656821607e-01;-2.841442538996758471e-01;9.407058884395892440e-01;-5.870920476707371452e-03;-1.022623509687721650e-02;6.254003720491640994e-02;-3.193927472512703147e-02;8.258208947621409335e-02;-1.923294837249867051e-02;2.684339349764727767e-02;3.231556150622516554e-02;1.362197498578426869e-02;-5.870920476707371452e-03;-1.022623509687721650e-02;6.254003720491640994e-02
1.009999999999998010e+01;-2.519972930423490798e-01;-5.863194132867139974e-01;-4.584683253802534358e-02;2.261935255677729739e-01;-1.807568117895500814e-01;9.251125031643046837e-02;-8.178776262699354038e-03;1.852530224117971691e-01;2.592576435997827056e-01;-9.478395958922727349e-01;6.299981306734590489e-03;1.075820059258365997e-02;5.394297738342089810e-01;2.864843022580190172e-09;-6.233235467070394854e-09;1.987869713039593436e-02;3.751922434365551062e-02;2.072515448881184446e-09;-7.025563041427951326e-09;3.858851817681419050e-02;5.622904539007376329e-02;1.518034691761099619e+00;1.532067057545912991e+00;8.384786345714869448e-11;-1.304686093450537215e-10;2.053449059427103525e-09;1.371198830880088031e-02;-1.532037133861535371e-09;2.064888707276646765e-02;1.522154933623794115e-01;-3.050101749353633096e+00;3.436087486015541870e-02;-8.324282819342135710e-04;-1.764053631133806477e-03;5.753270181220654367e-03;3.066418510499585581e-02;-8.548772132614368413e-02;1.871385038784333793e-02;-2.388104000417554107e-02;-2.609518674207553235e-02;-1.239775459686856540e-02;6.299981306734590489e-03;1.075820059258365997e-02;5.394297738342089810e-01;2.519972930423490798e-01;5.863194132867139974e-01;4.584683253802534358e-02;-2.261935255677729739e-01;1.807568117895500814e-01;-9.251125031643046837e-02;8.178776262699354038e-03;-1.852530224117971691e-01;-2.592576435997827056e-01;9.478395958922727349e-01;-6.299981306734590489e-03;-1.075820059258365997e-02;6.057022616579099683e-02;-3.066418510499585581e-02;8.548772132614368413e-02;-1.871385038784333793e-02;2.388104000417554107e-02;2.609518674207553235e-02;1.239775459686856540e-02;-6.299981306734590489e-03;-1.075820059258365997e-02;6.057022616579099683e-02
1.019999999999997975e+01;-2.287541320081512564e-01;-6.030482480029932812e-01;-3.591365241066901692e-02;2.375624246665699879e-01;-1.610773934500876192e-01;9.586578305125682820e-02;-2.632509001390691272e-03;1.856934228029581413e-01;2.343329901490519840e-01;-9.542531489871456385e-01;6.762013274472362251e-03;1.068619506484979297e-02;5.417642147972271394e-01;-1.596994453916294112e-09;-1.138073425459638041e-09;2.247424700449721438e-02;3.898056048002557922e-02;-2.142222290849376492e-09;-1.683301242003344911e-09;4.523429670558652693e-02;6.174061018111484667e-02;1.530432012688129007e+00;1.547502049963945803e+00;5.154589489577465581e-11;-9.593363393437730886e-11;6.185946767165179259e-10;1.218319114958283343e-02;-5.116722897510905157e-10;2.191343565949799288e-02;1.684297209318155741e-01;-3.077934062696462636e+00;3.409662670215844044e-02;-1.167629476821854893e-03;-1.650631301660730309e-03;6.998715427212753859e-03;2.949141678152328305e-02;-8.790806325280597910e-02;1.735738349296919031e-02;-2.129640487347675415e-02;-2.023525229359829369e-02;-1.121503536312853933e-02;6.762013274472362251e-03;1.068619506484979297e-02;5.417642147972271394e-01;2.287541320081512564e-01;6.030482480029932812e-01;3.591365241066901692e-02;-2.375624246665699879e-01;1.610773934500876192e-01;-9.586578305125682820e-02;2.632509001390691272e-03;-1.856934228029581413e-01;-2.343329901490519840e-01;9.542531489871456385e-01;-6.762013274472362251e-03;-1.068619506484979297e-02;5.823578520277283843e-02;-2.949141678152328305e-02;8.790806325280597910e-02;-1.735738349296919031e-02;2.129640487347675415e-02;2.023525229359829369e-02;1.121503536312853933e-02;-6.762013274472362251e-03;-1.068619506484979297e-02;5.823578520277283843e-02
1.029999999999997939e+01;-2.044668589402051095e-01;-6.172406548432790574e-01;-2.548522058645327423e-02;2.479784324074047752e-01;-1.406217698183446496e-01;9.892626889015274094e-02;2.854547834614910417e-03;1.857763249241728420e-01;2.086558703841943918e-01;-9.601779712160357638e-01;7.115750839254646361e-03;1.105676481533931360e-02;5.449630483928231683e-01;3.055892953766192610e-09;-6.803037659458434958e-09;1.591474982664526153e-02;5.678703304232524118e-02;3.456547303456872140e-09;-6.402383321499331319e-09;3.569853688285037213e-02;7.657082009853030669e-02;1.546211719423425279e+00;1.561049559715579571e+00;-7.757376783798352031e-11;3.079787793837591283e-11;1.994433609874362288e-09;7.254134403182588633e-03;-1.143694548757900226e-09;2.473996756282412918e-02;1.849711465433319102e-01;-3.107261279185780545e+00;3.199410111526765355e-02;-2.098300355732363696e-03;-4.087229307461057864e-03;6.083514413872614934e-03;2.802975878415475686e-02;-8.893674360384129507e-02;1.620742620203112841e-02;-1.962822619531870427e-02;-1.424685980624701420e-02;-1.012692361496568549e-02;7.115750839254646361e-03;1.105676481533931360e-02;5.449630483928231683e-01;2.044668589402051095e-01;6.172406548432790574e-01;2.548522058645327423e-02;-2.479784324074047752e-01;1.406217698183446496e-01;-9.892626889015274094e-02;-2.854547834614910417e-03;-1.857763249241728420e-01;-2.086558703841943918e-01;9.601779712160357638e-01;-7.115750839254646361e-03;-1.105676481533931360e-02;5.503695160717680945e-02;-2.802975878415475686e-02;8.893674360384129507e-02;-1.620742620203112841e-02;1.962822619531870427e-02;1.424685980624701420e-02;1.012692361496568549e-02;-7.115750839254646361e-03;-1.105676481533931360e-02;5.503695160717680945e-02
1.039999999999997904e+01;-1.784474527588858772e-01;-6.301126814209812022e-01;-1.484945375697560230e-02;2.579055409526359033e-01;-1.202364574682066589e-01;1.009914097859118121e-01;7.772841328591781340e-03;1.853126412485576191e-01;1.826805091925206015e-01;-9.655188447111353600e-01;6.503383176494844514e-03;9.940450654267428410e-03;5.477277127833273251e-01;-5.378928986714249600e-09;4.527412002565271126e-09;2.709500485850533172e-02;4.348413712760903355e-02;-6.231680436740033258e-09;3.674660589656105189e-09;5.321346043131874176e-02;6.960259270042243318e-02;1.557038658780032003e+00;1.576627500459642173e+00;9.427295496524812071e-11;-1.363880559173414659e-10;-1.861030641239753787e-09;1.185349846596020496e-02;2.153552339170450295e-09;1.941766324505545330e-02;1.933951985263923645e-01;-3.133666159281789376e+00;3.127116141849395348e-02;-9.076992917414722188e-04;-1.638912236276268697e-03;8.031425314060008924e-03;2.736490828672955011e-02;-9.010409982509914872e-02;1.564612828398793606e-02;-1.747636892069004411e-02;-9.022294140812847640e-03;-9.831250590889475949e-03;6.503383176494844514e-03;9.940450654267428410e-03;5.477277127833273251e-01;1.784474527588858772e-01;6.301126814209812022e-01;1.484945375697560230e-02;-2.579055409526359033e-01;1.202364574682066589e-01;-1.009914097859118121e-01;-7.772841328591781340e-03;-1.853126412485576191e-01;-1.826805091925206015e-01;9.655188447111353600e-01;-6.503383176494844514e-03;-9.940450654267428410e-03;5.227228721667265265e-02;-2.736490828672955011e-02;9.010409982509914872e-02;-1.564612828398793606e-02;1.747636892069004411e-02;9.022294140812847640e-03;9.831250590889475949e-03;-6.503383176494844514e-03;-9.940450654267428410e-03;5.227228721667265265e-02
1.049999999999997868e+01;-1.517736669994632914e-01;-6.409149738804202912e-01;-4.064754233057433878e-03;2.665831761252502319e-01;-9.984423746040167746e-02;1.032997604519160506e-01;1.318338959330720393e-02;1.850565501290249992e-01;1.566990407977938426e-01;-9.700647824275583364e-01;6.455894284488514559e-03;1.031795321139730541e-02;5.513108620676475669e-01;4.582066713566852126e-09;-5.513832221786615554e-09;1.571501126714228147e-02;5.705577968405380757e-02;4.559639397947601117e-09;-5.536259551818504391e-09;4.200006544924744095e-02;8.334083386615899480e-02;1.569197474617436860e+00;1.588911265254016048e+00;-1.645852562157193579e-11;-2.252355183245191295e-11;4.365925962665385968e-10;1.077449782898313307e-02;3.028057981436484212e-10;1.866930765772056508e-02;1.981116921749881965e-01;-3.158108739910435059e+00;2.944380474730530495e-02;-9.473771955029078144e-04;-4.134077851281048148e-03;8.082654166925801187e-03;2.698546901357290473e-02;-9.083209326481567203e-02;1.469617393948628725e-02;-1.626829702823234802e-02;-4.093615598314184756e-03;-9.087692573316819011e-03;6.455894284488514559e-03;1.031795321139730541e-02;5.513108620676475669e-01;1.517736669994632914e-01;6.409149738804202912e-01;4.064754233057433878e-03;-2.665831761252502319e-01;9.984423746040167746e-02;-1.032997604519160506e-01;-1.318338959330720393e-02;-1.850565501290249992e-01;-1.566990407977938426e-01;9.700647824275583364e-01;-6.455894284488514559e-03;-1.031795321139730541e-02;4.868913793235241094e-02;-2.698546901357290473e-02;9.083209326481567203e-02;-1.469617393948628725e-02;1.626829702823234802e-02;4.093615598314184756e-03;9.087692573316819011e-03;-6.455894284488514559e-03;-1.031795321139730541e-02;4.868913793235241094e-02
1.059999999999997833e+01;-1.238252120798586930e-01;-6.494060158572746433e-01;6.884548077143630776e-03;2.746578823294659188e-01;-7.901094679404756238e-02;1.050647708990887358e-01;1.829849329061225202e-02;1.844399590508797593e-01;1.306693725033065412e-01;-9.739469090962789011e-01;6.211075849036653412e-03;9.618562226552374722e-03;5.551363963353518338e-01;-4.385083052343626179e-10;1.693900366720524699e-09;1.417539489391150299e-02;5.024598810908600249e-02;-1.496952481278880133e-09;6.354561769618293423e-10;4.832310745987827144e-02;8.439370067505273798e-02;1.579001399576517528e+00;1.604612184000992370e+00;1.228104885104631445e-10;-1.634877071220166336e-10;-1.425164296297662977e-10;1.112671300495008363e-02;8.262632708255867251e-10;1.662727446798686892e-02;1.971381907440327430e-01;-3.183613583618186915e+00;2.775398678919011389e-02;-6.600672593108504287e-04;-3.607059108276581411e-03;1.050042189382816016e-02;2.737849719833460038e-02;-9.085198780995340506e-02;1.415178503571216419e-02;-1.504781147649386641e-02;8.921361901792768112e-04;-8.542829413461058841e-03;6.211075849036653412e-03;9.618562226552374722e-03;5.551363963353518338e-01;1.238252120798586930e-01;6.494060158572746433e-01;-6.884548077143630776e-03;-2.746578823294659188e-01;7.901094679404756238e-02;-1.050647708990887358e-01;-1.829849329061225202e-02;-1.844399590508797593e-01;-1.306693725033065412e-01;9.739469090962789011e-01;-6.211075849036653412e-03;-9.618562226552374722e-03;4.486360366464814398e-02;-2.737849719833460038e-02;9.085198780995340506e-02;-1.415178503571216419e-02;1.504781147649386641e-02;-8.921361901792768112e-04;8.542829413461058841e-03;-6.211075849036653412e-03;-9.618562226552374722e-03;4.486360366464814398e-02
1.069999999999997797e+01;-9.538337199968313640e-02;-6.553602031602349109e-01;1.836376221056067876e-02;2.808830054947898947e-01;-5.799406030681697466e-02;1.059568069153118131e-01;2.322058775759500149e-02;1.841979373830562872e-01;1.039527657022970702e-01;-9.771006839987692594e-01;6.885744542614515885e-03;8.869252857313500785e-03;5.596601345600764610e-01;-3.501078205486946997e-09;1.567856909902624184e-09;2.546478240900472076e-02;4.900769853578045010e-02;-2.437295663962279457e-09;2.631639446821999025e-09;5.171017983291421871e-02;7.525309595968994458e-02;1.594031910594992940e+00;1.613715958662924610e+00;-1.631150974074781991e-10;1.246269319180512166e-10;3.112281985665145838e-09;3.153085336082852436e-03;-2.794097830179067386e-09;2.353262613803740536e-02;2.014357584762668518e-01;-3.207747869296405874e+00;2.668571115593610169e-02;-2.445545605000124141e-03;-2.354291105784061307e-03;8.070459426647497159e-03;2.712762665893900249e-02;-8.978771842987021135e-02;1.426542059809275328e-02;-1.543217230039289900e-02;5.362750952678199678e-03;-8.479524927500856069e-03;6.885744542614515885e-03;8.869252857313500785e-03;5.596601345600764610e-01;9.538337199968313640e-02;6.553602031602349109e-01;-1.836376221056067876e-02;-2.808830054947898947e-01;5.799406030681697466e-02;-1.059568069153118131e-01;-2.322058775759500149e-02;-1.841979373830562872e-01;-1.039527657022970702e-01;9.771006839987692594e-01;-6.885744542614515885e-03;-8.869252857313500785e-03;4.033986543992351681e-02;-2.712762665893900249e-02;8.978771842987021135e-02;-1.426542059809275328e-02;1.543217230039289900e-02;-5.362750952678199678e-03;8.479524927500856069e-03;-6.885744542614515885e-03;-8.869252857313500785e-03;4.033986543992351681e-02
1.079999999999997762e+01;-6.694594074332552158e-02;-6.592493547570523749e-01;2.911085646720215983e-02;2.865475012761287688e-01;-3.707895811486085907e-02;1.071680331601073399e-01;2.809728557088430473e-02;1.835957821123324341e-01;7.677845490038195941e-02;-9.795959372094288353e-01;6.443544343401006250e-03;8.802582502810733789e-03;5.635377715643798968e-01;4.659396336020159129e-09;-4.620716952169943318e-09;1.487253855138418596e-02;6.135090361982427354e-02;5.031908009813648072e-09;-4.248205296862466203e-09;3.835073201685783306e-02;8.482909708529788595e-02;1.605791307344909713e+00;1.623399952444014804e+00;-6.747969354001061315e-11;3.328060116570331311e-11;7.481945787066994005e-10;1.303993097962955058e-03;4.713903721636859586e-10;2.236762439772132030e-02;1.994032704509820508e-01;-3.229191259823123605e+00;2.367161627609932345e-02;-2.527635789187508610e-03;-4.647837434855336784e-03;7.219544392161908464e-03;2.607536204053047257e-02;-8.828221192527196948e-02;1.356943712109185372e-02;-1.506874755496206975e-02;8.923209719000499418e-03;-8.073054863693945871e-03;6.443544343401006250e-03;8.802582502810733789e-03;5.635377715643798968e-01;6.694594074332552158e-02;6.592493547570523749e-01;-2.911085646720215983e-02;-2.865475012761287688e-01;3.707895811486085907e-02;-1.071680331601073399e-01;-2.809728557088430473e-02;-1.835957821123324341e-01;-7.677845490038195941e-02;9.795959372094288353e-01;-6.443544343401006250e-03;-8.802582502810733789e-03;3.646222843562008098e-02;-2.607536204053047257e-02;8.828221192527196948e-02;-1.356943712109185372e-02;1.506874755496206975e-02;-8.923209719000499418e-03;8.073054863693945871e-03;-6.443544343401006250e-03;-8.802582502810733789e-03;3.646222843562008098e-02
1.089999999999997726e+01;-3.759907793179025765e-02;-6.613827952933841736e-01;4.071015796646398205e-02;2.912876190404332100e-01;-1.553912547257074901e-02;1.076554970820310791e-01;3.389359749362350765e-02;1.827963572120848978e-01;4.904881859441688474e-02;-9.813413928054925961e-01;5.429699030805318870e-03;8.028045239428707042e-03;5.671053416114951728e-01;-1.638406075563477626e-09;2.734083674638630501e-09;1.841810838404636316e-02;5.409002441813585277e-02;-1.841629077837699022e-09;2.530860670260289308e-09;4.340594606064385880e-02;7.907786209473331718e-02;1.615654887407362850e+00;1.634395765664810263e+00;1.085000639583049320e-11;-4.411980393139456589e-11;-3.003175546679328711e-09;8.726059775059894288e-03;3.503816812335254595e-09;1.370826902314699856e-02;1.949919391726502027e-01;-3.250050653105442944e+00;2.243432829756562830e-02;-5.978643289313693727e-04;-3.567191166159973739e-03;7.683760139274492529e-03;2.528201247278848846e-02;-8.679316862274499833e-02;1.259066166210580720e-02;-1.450378572229293894e-02;1.225317778110792712e-02;-8.254396242570752329e-03;5.429699030805318870e-03;8.028045239428707042e-03;5.671053416114951728e-01;3.759907793179025765e-02;6.613827952933841736e-01;-4.071015796646398205e-02;-2.912876190404332100e-01;1.553912547257074901e-02;-1.076554970820310791e-01;-3.389359749362350765e-02;-1.827963572120848978e-01;-4.904881859441688474e-02;9.813413928054925961e-01;-5.429699030805318870e-03;-8.028045239428707042e-03;3.289465838850480495e-02;-2.528201247278848846e-02;8.679316862274499833e-02;-1.259066166210580720e-02;1.450378572229293894e-02;-1.225317778110792712e-02;8.254396242570752329e-03;-5.429699030805318870e-03;-8.028045239428707042e-03;3.289465838850480495e-02
1.099999999999997691e+01;-7.400750923335916616e-03;-6.617819782987721666e-01;5.148556734363943233e-02;2.949579169581916793e-01;6.347239840750034875e-03;1.077942585769464529e-01;3.905668170164512676e-02;1.818363220833766614e-01;2.180487660529852739e-02;-9.823108850775678080e-01;6.088760327684125846e-03;6.934231967592533775e-03;5.703822886165546002e-01;-1.549574182087937109e-09;5.318735380822343958e-09;1.755977711185642207e-02;3.625693298288863720e-02;-3.441041904147127620e-09;3.427267646186842102e-09;5.659839467564513338e-02;7.529555054667735892e-02;1.621377014354291601e+00;1.650655977527133444e+00;2.382831352428856995e-10;-2.733410203670522498e-10;2.459592332232571662e-09;2.392566896487200064e-03;-1.962941366388714267e-09;1.855949736253557220e-02;1.857106515616805953e-01;-3.272032991916483002e+00;2.095206376237180451e-02;-1.940032186629848682e-03;-1.869714900272266209e-03;1.200437540086343735e-02;2.560977105648609350e-02;-8.539410449010997883e-02;1.166972821731242921e-02;-1.423533165068308071e-02;1.609729097828576164e-02;-7.406610855263812132e-03;6.088760327684125846e-03;6.934231967592533775e-03;5.703822886165546002e-01;7.400750923335916616e-03;6.617819782987721666e-01;-5.148556734363943233e-02;-2.949579169581916793e-01;-6.347239840750034875e-03;-1.077942585769464529e-01;-3.905668170164512676e-02;-1.818363220833766614e-01;-2.180487660529852739e-02;9.823108850775678080e-01;-6.088760327684125846e-03;-6.934231967592533775e-03;2.961771138344537757e-02;-2.560977105648609350e-02;8.539410449010997883e-02;-1.166972821731242921e-02;1.423533165068308071e-02;-1.609729097828576164e-02;7.406610855263812132e-03;-6.088760327684125846e-03;-6.934231967592533775e-03;2.961771138344537757e-02
1.109999999999997655e+01;2.259519441423663705e-02;-6.593989658781435059e-01;6.255581719104483240e-02;2.974424371057333705e-01;2.785618517472799455e-02;1.070181491918761746e-01;4.482158564267067768e-02;1.811271638099769543e-01;-5.429850960311446637e-03;-9.824227667909468664e-01;5.822932386167008374e-03;6.402529376556971921e-03;5.760129316725999260e-01;-4.906895281918816396e-09;5.752856212344007134e-09;3.233999822742845281e-02;2.469199267050084870e-02;-3.836492361634010123e-09;6.823259110162891545e-09;6.342712070962661097e-02;5.577911515269903808e-02;1.634491164192526602e+00;1.657806506054176010e+00;-1.609242563611806852e-10;1.286081542742259761e-10;-3.137795515222220870e-09;1.014733769832170361e-02;2.531118447956088576e-09;1.230407469033592549e-02;1.762382229275272771e-01;-3.292297670279018540e+00;2.245141299533469706e-02;-2.588077587720309419e-04;7.648016216679071055e-04;9.559289880321369948e-03;2.581741372121727773e-02;-8.305458835612322677e-02;1.045253052046381248e-02;-1.520775753335951164e-02;1.917757729426438490e-02;-8.316117302944667222e-03;5.822932386167008374e-03;6.402529376556971921e-03;5.760129316725999260e-01;-2.259519441423663705e-02;6.593989658781435059e-01;-6.255581719104483240e-02;-2.974424371057333705e-01;-2.785618517472799455e-02;-1.070181491918761746e-01;-4.482158564267067768e-02;-1.811271638099769543e-01;5.429850960311446637e-03;9.824227667909468664e-01;-5.822932386167008374e-03;-6.402529376556971921e-03;2.398706832740005179e-02;-2.581741372121727773e-02;8.305458835612322677e-02;-1.045253052046381248e-02;1.520775753335951164e-02;-1.917757729426438490e-02;8.316117302944667222e-03;-5.822932386167008374e-03;-6.402529376556971921e-03;2.398706832740005179e-02
1.119999999999997620e+01;5.279940578619557456e-02;-6.547499660874596117e-01;7.394298569043271374e-02;2.981619932766177983e-01;4.946691681463111223e-02;1.062932252850246756e-01;5.019241440396622622e-02;1.801019995124549244e-01;-3.359707863048786575e-02;-9.817918453600095186e-01;6.370634263034039013e-03;6.786060170558516104e-03;5.801154719601686605e-01;7.455737562992248555e-09;-6.300026570128658877e-09;1.481383624983066867e-02;4.116268413488551742e-02;7.819022890037192939e-09;-5.936741241088692168e-09;4.320229297685979769e-02;6.955114086191463429e-02;1.644668171016351099e+00;1.665959513561623417e+00;-6.374768756558746009e-11;3.451710765084064490e-11;3.356220613114712868e-09;2.256301012039791092e-04;-2.869418960993458931e-09;1.939557902747568452e-02;1.687299511854979672e-01;-3.310627684607204912e+00;1.962120864187801364e-02;-2.300394618229353438e-03;-2.634886164081896853e-03;8.729450347529171816e-03;2.508460991487617212e-02;-8.026853339787942687e-02;9.904323422061933613e-03;-1.633232285686031515e-02;2.156874685023663085e-02;-7.869604125671753048e-03;6.370634263034039013e-03;6.786060170558516104e-03;5.801154719601686605e-01;-5.279940578619557456e-02;6.547499660874596117e-01;-7.394298569043271374e-02;-2.981619932766177983e-01;-4.946691681463111223e-02;-1.062932252850246756e-01;-5.019241440396622622e-02;-1.801019995124549244e-01;3.359707863048786575e-02;9.817918453600095186e-01;-6.370634263034039013e-03;-6.786060170558516104e-03;1.988452803983131734e-02;-2.508460991487617212e-02;8.026853339787942687e-02;-9.904323422061933613e-03;1.633232285686031515e-02;-2.156874685023663085e-02;7.869604125671753048e-03;-6.370634263034039013e-03;-6.786060170558516104e-03;1.988452803983131734e-02
1.129999999999997584e+01;8.298170398334556164e-02;-6.478818642197853306e-01;8.498401402568833696e-02;2.979842163270954858e-01;7.086636726270335862e-02;1.045739826715989390e-01;5.552311797254080861e-02;1.789410522331686404e-01;-6.166433973616833319e-02;-9.803544218297769453e-01;6.069560255007569634e-03;5.979627805428067502e-03;5.844764017442752868e-01;-3.406194739047170055e-09;5.114214069875782698e-09;2.406620024406548250e-02;2.935717205941945976e-02;-3.069673565947543527e-09;5.450735261389919148e-09;4.995480716548128530e-02;5.524577898083530419e-02;1.654348534835821560e+00;1.673764990026884059e+00;-5.945640972681369218e-11;3.156979316168006078e-11;-1.189083616496235174e-09;3.134043827178413857e-03;1.212303607133813588e-09;1.639948180882200290e-02;1.586239543607205205e-01;-3.328113524890592423e+00;1.953352561278042313e-02;-1.591852269630763834e-03;-5.290963294945182083e-04;7.960746539377977493e-03;2.451232553856149549e-02;-7.714726633146384849e-02;9.212467664796789024e-03;-1.727781631059721601e-02;2.355516633738733573e-02;-8.515488926956887861e-03;6.069560255007569634e-03;5.979627805428067502e-03;5.844764017442752868e-01;-8.298170398334556164e-02;6.478818642197853306e-01;-8.498401402568833696e-02;-2.979842163270954858e-01;-7.086636726270335862e-02;-1.045739826715989390e-01;-5.552311797254080861e-02;-1.789410522331686404e-01;6.166433973616833319e-02;9.803544218297769453e-01;-6.069560255007569634e-03;-5.979627805428067502e-03;1.552359825572469099e-02;-2.451232553856149549e-02;7.714726633146384849e-02;-9.212467664796789024e-03;1.727781631059721601e-02;-2.355516633738733573e-02;8.515488926956887861e-03;-6.069560255007569634e-03;-5.979627805428067502e-03;1.552359825572469099e-02
1.139999999999997549e+01;1.127638504308511452e-01;-6.396509163069957760e-01;9.587614151103313054e-02;2.963232806620865745e-01;9.159652698084111422e-02;1.022416190278258447e-01;6.137395349917317000e-02;1.771440873206109323e-01;-9.031625435485467202e-02;-9.781084726954052400e-01;5.516622982196585021e-03;5.955949681294817749e-03;5.879057706698310737e-01;1.124359006338121026e-09;-1.003704675295907320e-09;2.446748656469232425e-02;3.501789370707882737e-02;2.407421264222828758e-09;2.793575943617960295e-10;4.082485851840431806e-02;5.137526566079084894e-02;1.664211644689186365e+00;1.676479673654470259e+00;-1.835571045391215746e-10;1.634987463582653819e-10;-1.861814148453124986e-09;7.735341478365301976e-03;2.140007493813765144e-09;1.111065439738743305e-02;1.516855016435331160e-01;-3.340691318363715023e+00;1.884599559755938819e-02;-4.050370700640586316e-04;-1.055040927045019453e-03;5.029891536596442503e-03;2.310290062908262887e-02;-7.474789312274743303e-02;7.879180436655849884e-03;-1.813881005015505199e-02;2.436980332749158484e-02;-8.916875324860018548e-03;5.516622982196585021e-03;5.955949681294817749e-03;5.879057706698310737e-01;-1.127638504308511452e-01;6.396509163069957760e-01;-9.587614151103313054e-02;-2.963232806620865745e-01;-9.159652698084111422e-02;-1.022416190278258447e-01;-6.137395349917317000e-02;-1.771440873206109323e-01;9.031625435485467202e-02;9.781084726954052400e-01;-5.516622982196585021e-03;-5.955949681294817749e-03;1.209422933016890411e-02;-2.310290062908262887e-02;7.474789312274743303e-02;-7.879180436655849884e-03;1.813881005015505199e-02;-2.436980332749158484e-02;8.916875324860018548e-03;-5.516622982196585021e-03;-5.955949681294817749e-03;1.209422933016890411e-02
1.149999999999997513e+01;1.422698539022156650e-01;-6.291932636949925106e-01;1.065527685882077941e-01;2.941271331509180409e-01;1.126310020796571082e-01;1.001151743221227047e-01;6.678536640501568644e-02;1.751944974259884158e-01;-1.191898891116507236e-01;-9.750078836806169713e-01;5.494962882323271673e-03;6.463781289299929539e-03;5.907173847793785182e-01;7.271910344316913008e-05;-6.546955748191624975e-09;-6.402371942057001776e-09;4.877641400585380066e-02;7.006052814538690517e-09;-5.943896171038426636e-09;1.963827934521992016e-02;6.848741244576667109e-02;1.668965041611144340e+00;1.683748290441078987e+00;-7.801339738043657154e-11;5.884099372622094262e-11;2.205162614657788794e-09;2.015031204447818077e-03;-1.131813225152912026e-09;1.390782523974574969e-02;1.368293857758244025e-01;-3.352713332071395769e+00;1.592285537084417793e-02;-1.427135684672852650e-03;-4.884914605456019271e-03;6.061131864197488728e-03;2.130845015668236808e-02;-7.209432252867287172e-02;7.018426596814425489e-03;-1.816249542451081611e-02;2.545914562592754837e-02;-8.273115250866422410e-03;5.494962882323271673e-03;6.463781289299929539e-03;5.907173847793785182e-01;-1.422698539022156650e-01;6.291932636949925106e-01;-1.065527685882077941e-01;-2.941271331509180409e-01;-1.126310020796571082e-01;-1.001151743221227047e-01;-6.678536640501568644e-02;-1.751944974259884158e-01;1.191898891116507236e-01;9.750078836806169713e-01;-5.494962882323271673e-03;-6.463781289299929539e-03;9.282615220621459606e-03;-2.130845015668236808e-02;7.209432252867287172e-02;-7.018426596814425489e-03;1.816249542451081611e-02;-2.545914562592754837e-02;8.273115250866422410e-03;-5.494962882323271673e-03;-6.463781289299929539e-03;9.282615220621459606e-03
1.159999999999997478e+01;1.719668428408447913e-01;-6.160696949625548147e-01;1.167428235760556710e-01;2.908310592121163274e-01;1.324651638322956182e-01;9.734931090647629126e-02;7.182131195882944519e-02;1.734587024093341145e-01;-1.474909130750441666e-01;-9.710819781394732786e-01;5.494541490086823909e-03;5.720568065785994367e-03;5.939784970764936389e-01;-1.300197618217024663e-09;4.736251228845941139e-09;3.163066933430622261e-03;3.709041006075351060e-02;-1.293295612371515812e-09;4.743153285186492167e-09;2.281808439643586914e-02;5.674542752378042981e-02;1.673342344171515617e+00;1.688083607268785924e+00;-7.880712710166510771e-12;-6.015204206567965583e-12;4.464931256320177791e-10;9.115667946911280546e-04;-2.087801362939266393e-10;1.442380436993018905e-02;1.198169820284891440e-01;-3.361425951454197758e+00;1.533537092690832708e-02;-1.621468587661478765e-03;-3.392733709088485185e-03;6.043917868053805265e-03;2.061529648807114423e-02;-6.851398928107066411e-02;6.409531806706864066e-03;-1.840532538258071726e-02;2.571726368582795408e-02;-8.212814640501095442e-03;5.494541490086823909e-03;5.720568065785994367e-03;5.939784970764936389e-01;-1.719668428408447913e-01;6.160696949625548147e-01;-1.167428235760556710e-01;-2.908310592121163274e-01;-1.324651638322956182e-01;-9.734931090647629126e-02;-7.182131195882944519e-02;-1.734587024093341145e-01;1.474909130750441666e-01;9.710819781394732786e-01;-5.494541490086823909e-03;-5.720568065785994367e-03;6.021502923506338867e-03;-2.061529648807114423e-02;6.851398928107066411e-02;-6.409531806706864066e-03;1.840532538258071726e-02;-2.571726368582795408e-02;8.212814640501095442e-03;-5.494541490086823909e-03;-5.720568065785994367e-03;6.021502923506338867e-03
1.169999999999997442e+01;2.008692207777295902e-01;-6.010251147450550446e-01;1.272670401241995652e-01;2.862157804758225788e-01;1.524972624160902401e-01;9.417925180345119995e-02;7.711390142456399366e-02;1.718701828924879826e-01;-1.763701902581366332e-01;-9.661302409240143385e-01;5.570848973345948751e-03;5.579260747809299675e-03;5.965688357412619602e-01;3.795742071036664785e-03;1.156594109761707610e-09;-1.509950021739515569e-09;3.295681836720477931e-02;1.372667484877736544e-09;1.019309749432661211e-09;1.874881911861928097e-02;5.550137955675374379e-02;1.676479381384215150e+00;1.693387802276375753e+00;1.611037304915682213e-11;-2.957222192175485099e-11;2.122263175524116176e-03;-7.720307004586633638e-10;-9.171689808096863148e-10;1.669050424020537826e-02;1.034112699130197710e-01;-3.369867183674052580e+00;1.456824120981954282e-02;-2.257532292591500536e-03;-3.675256079154478120e-03;6.932452602858518720e-03;1.899075542528200211e-02;-6.520682516705589293e-02;5.953557464068143235e-03;-1.830484679976474016e-02;2.597667548216128774e-02;-8.087205792618373801e-03;5.570848973345948751e-03;5.579260747809299675e-03;5.965688357412619602e-01;-2.008692207777295902e-01;6.010251147450550446e-01;-1.272670401241995652e-01;-2.862157804758225788e-01;-1.524972624160902401e-01;-9.417925180345119995e-02;-7.711390142456399366e-02;-1.718701828924879826e-01;1.763701902581366332e-01;9.661302409240143385e-01;-5.570848973345948751e-03;-5.579260747809299675e-03;3.431164258738017558e-03;-1.899075542528200211e-02;6.520682516705589293e-02;-5.953557464068143235e-03;1.830484679976474016e-02;-2.597667548216128774e-02;8.087205792618373801e-03;-5.570848973345948751e-03;-5.579260747809299675e-03;3.431164258738017558e-03
1.179999999999997407e+01;2.295933102331351450e-01;-5.839212010474946757e-01;1.368139875242702086e-01;2.805168678000160565e-01;1.723208504366523508e-01;9.012836667552007186e-02;8.271427811981521550e-02;1.694137332894120052e-01;-2.044974124929218040e-01;-9.605405475313165686e-01;5.341523228156125867e-03;4.713211513583824910e-03;6.003153084214375435e-01;-1.589585787481116283e-09;6.607280003745325704e-09;1.715042954970674976e-03;1.637088535170540607e-02;-2.053832114454689600e-09;6.143035859159095302e-09;2.591955554324884212e-02;4.057539794016533363e-02;1.680742696147461190e+00;1.698896080588806257e+00;5.094730467633220496e-11;-6.653131746684629394e-11;-3.988736536774041534e-10;1.061190904133005493e-03;1.331562665772061518e-09;1.339966447089276265e-02;8.458087268319228191e-02;-3.379638776751851204e+00;1.446085444233675618e-02;-1.480616620358812417e-03;-1.465583419995872836e-03;7.442887742921538985e-03;1.846469690897775684e-02;-6.153791808590025614e-02;4.759487417423408084e-03;-1.900033856322580483e-02;2.638147820981046054e-02;-8.313079246405161160e-03;5.341523228156125867e-03;4.713211513583824910e-03;6.003153084214375435e-01;-2.295933102331351450e-01;5.839212010474946757e-01;-1.368139875242702086e-01;-2.805168678000160565e-01;-1.723208504366523508e-01;-9.012836667552007186e-02;-8.271427811981521550e-02;-1.694137332894120052e-01;2.044974124929218040e-01;9.605405475313165686e-01;-5.341523228156125867e-03;-4.713211513583824910e-03;-3.153084214375656558e-04;-1.846469690897775684e-02;6.153791808590025614e-02;-4.759487417423408084e-03;1.900033856322580483e-02;-2.638147820981046054e-02;8.313079246405161160e-03;-5.341523228156125867e-03;-4.713211513583824910e-03;-3.153084214375656558e-04
1.189999999999997371e+01;2.579860244679371695e-01;-5.648002585462967851e-01;1.465222403481918900e-01;2.730890448913800284e-01;1.916563390610495077e-01;8.585261400687811684e-02;8.788804641118230787e-02;1.671734678788324158e-01;-2.330523606380672796e-01;-9.539472313164994999e-01;4.758914100768351502e-03;4.554584619266196024e-03;6.037133328401533827e-01;5.370731538577485677e-03;4.075144166722235113e-10;-2.406273369108607139e-09;1.524598740154609923e-02;2.556407488096037905e-09;5.576475644084246642e-10;1.869823848028627847e-02;3.931495742033475072e-02;1.684851753859704537e+00;1.702903481373796435e+00;-2.454667101826336540e-11;1.160244779857319588e-11;-7.153623093777950028e-10;2.829140541960036264e-03;1.227730552210894574e-09;1.036544370939055520e-02;6.788844583574681069e-02;-3.387755235246444840e+00;1.319458373898234858e-02;-9.043561469205187598e-04;-2.061672093884546909e-03;7.401208241501061602e-03;1.767687553413446744e-02;-5.789946167239623520e-02;4.391765967431043860e-03;-1.979450182577646711e-02;2.629309195043774694e-02;-8.709554622107998356e-03;4.758914100768351502e-03;4.554584619266196024e-03;6.037133328401533827e-01;-2.579860244679371695e-01;5.648002585462967851e-01;-1.465222403481918900e-01;-2.730890448913800284e-01;-1.916563390610495077e-01;-8.585261400687811684e-02;-8.788804641118230787e-02;-1.671734678788324158e-01;2.330523606380672796e-01;9.539472313164994999e-01;-4.758914100768351502e-03;-4.554584619266196024e-03;-3.713332840153404923e-03;-1.767687553413446744e-02;5.789946167239623520e-02;-4.391765967431043860e-03;1.979450182577646711e-02;-2.629309195043774694e-02;8.709554622107998356e-03;-4.758914100768351502e-03;-4.554584619266196024e-03;-3.713332840153404923e-03
1.199999999999997335e+01;2.853047997465132379e-01;-5.438241725499463053e-01;1.557495405587831228e-01;2.654442088685126100e-01;2.097707598723638489e-01;8.138726582438475521e-02;9.361320157427829858e-02;1.647294826117285393e-01;-2.613546502942962757e-01;-9.464642163436670641e-01;4.657577708980242988e-03;4.840066324588698440e-03;6.069472115162884984e-01;1.476293025394381959e-02;-7.628757201930710032e-10;-4.306379255519537111e-09;1.878220205278780669e-02;4.899887191931923144e-09;-1.693677815731934977e-10;4.537625647934141228e-03;3.808275795482753828e-02;1.687546688717290522e+00;1.702022105643820060e+00;-8.246366091027366939e-11;7.957144921919373023e-11;-2.657841486218795308e-10;3.486000156343468069e-03;4.762420977517276951e-10;9.188456704311155632e-03;4.663964712758272152e-02;-3.389568794364002713e+00;1.267445665019667489e-02;-6.842946967129729090e-04;-3.354513737606748622e-03;5.934920782832697750e-03;1.685344555946927114e-02;-5.432149285022458418e-02;3.371807007197802353e-03;-1.972411890760161768e-02;2.541465550197963275e-02;-8.448585034479455524e-03;4.657577708980242988e-03;4.840066324588698440e-03;6.069472115162884984e-01;-2.853047997465132379e-01;5.438241725499463053e-01;-1.557495405587831228e-01;-2.654442088685126100e-01;-2.097707598723638489e-01;-8.138726582438475521e-02;-9.361320157427829858e-02;-1.647294826117285393e-01;2.613546502942962757e-01;9.464642163436670641e-01;-4.657577708980242988e-03;-4.840066324588698440e-03;-6.947211516288520627e-03;-1.685344555946927114e-02;5.432149285022458418e-02;-3.371807007197802353e-03;1.972411890760161768e-02;-2.541465550197963275e-02;8.448585034479455524e-03;-4.657577708980242988e-03;-4.840066324588698440e-03;-6.947211516288520627e-03
1.209999999999997300e+01;3.115396389999127713e-01;-5.217695301006485264e-01;1.642997367067977887e-01;2.562567673705259952e-01;2.276086948480549876e-01;7.689972469321548765e-02;9.891920949279268960e-02;1.620914629462670842e-01;-2.892317876970387780e-01;-9.382357489558980079e-01;4.527050186800230143e-03;4.447426540493229150e-03;6.099534373396781062e-01;2.473282097260585607e-02;-1.958107380705684258e-10;-3.275723334258432585e-09;2.019220257152636033e-02;6.870479267113877540e-03;-3.632784637525072021e-10;-3.108252986470658323e-09;3.805454427717182980e-02;1.689665317770504771e+00;1.703062074049738639e+00;1.399817201364311945e-11;-1.903497678680482286e-11;6.735253289052278280e-04;-7.758965749082066536e-10;-5.456454819633436853e-10;1.053697290242257972e-02;2.664344078409133787e-02;-3.392727391825280492e+00;9.863447343266260048e-03;-1.345259946344383407e-03;-4.492502701574172669e-03;5.492670117633075000e-03;1.601458856980925161e-02;-5.121401739359299210e-02;2.619711008912506411e-03;-2.006654775561000914e-02;2.495400204106046349e-02;-7.834435754166368948e-03;4.527050186800230143e-03;4.447426540493229150e-03;6.099534373396781062e-01;-3.115396389999127713e-01;5.217695301006485264e-01;-1.642997367067977887e-01;-2.562567673705259952e-01;-2.276086948480549876e-01;-7.689972469321548765e-02;-9.891920949279268960e-02;-1.620914629462670842e-01;2.892317876970387780e-01;9.382357489558980079e-01;-4.527050186800230143e-03;-4.447426540493229150e-03;-9.953437339678128382e-03;-1.601458856980925161e-02;5.121401739359299210e-02;-2.619711008912506411e-03;2.006654775561000914e-02;-2.495400204106046349e-02;7.834435754166368948e-03;-4.527050186800230143e-03;-4.447426540493229150e-03;-9.953437339678128382e-03
1.219999999999997264e+01;3.372018030693174628e-01;-4.974958874013830634e-01;1.722738384954210222e-01;2.458489436647998683e-01;2.441890181831372075e-01;7.126657256614370162e-02;1.044004829515599586e-01;1.596299390992141354e-01;-3.178512708182635871e-01;-9.287569064840794919e-01;4.400620192150118785e-03;3.235971223033031960e-03;6.123666055281268283e-01;1.460275038668571628e-03;8.753427584556166532e-04;6.245372286586738029e-09;-6.503521234635533176e-09;-3.909619552418661480e-09;8.839302974467954934e-09;6.807252342378757905e-03;7.392184624861812027e-03;1.692890678871393106e+00;1.699091324407608461e+00;-2.979467868970579697e-10;2.991341407641077975e-10;-1.911918053499115800e-09;4.810782430395647499e-03;1.567486198910879577e-09;6.663076094631107185e-03;1.186381398228401191e-02;-3.391982003277814073e+00;1.147385886945860925e-02;-2.222748221797448656e-04;-5.849195324399803853e-05;2.542264055661713762e-03;1.481624719927365774e-02;-4.833951147696646800e-02;1.323319299978947816e-03;-1.978827227756191354e-02;2.338278340358015961e-02;-7.931354047193694967e-03;4.400620192150118785e-03;3.235971223033031960e-03;6.123666055281268283e-01;-3.372018030693174628e-01;4.974958874013830634e-01;-1.722738384954210222e-01;-2.458489436647998683e-01;-2.441890181831372075e-01;-7.126657256614370162e-02;-1.044004829515599586e-01;-1.596299390992141354e-01;3.178512708182635871e-01;9.287569064840794919e-01;-4.400620192150118785e-03;-3.235971223033031960e-03;-1.236660552812685054e-02;-1.481624719927365774e-02;4.833951147696646800e-02;-1.323319299978947816e-03;1.978827227756191354e-02;-2.338278340358015961e-02;7.931354047193694967e-03;-4.400620192150118785e-03;-3.235971223033031960e-03;-1.236660552812685054e-02
1.229999999999997229e+01;3.614561307825941427e-01;-4.719402414996498596e-01;1.798066881850111931e-01;2.343300016057062174e-01;2.596649623813805374e-01;6.565140253432098782e-02;1.097955657142496155e-01;1.569200507259970179e-01;-3.459162319952516773e-01;-9.185112910965469446e-01;4.392103432218135914e-03;3.815527844997471281e-03;6.139562582865851770e-01;1.157449285794303652e-02;-2.633173807205417999e-09;-3.546738826082459856e-09;9.024732084342942939e-03;9.590980780331838026e-03;-2.398572687480971691e-09;-3.781336544591313125e-09;1.100824416215478128e-02;1.694252163033155734e+00;1.695739797091537104e+00;-4.052631168458143879e-11;4.369980237459216907e-11;9.864751032606283638e-11;4.566982294093567020e-03;1.176548866784597344e-10;6.372304054040407208e-03;-1.132499688106025637e-03;-3.389991960121519377e+00;1.093928613183157636e-02;-2.166386089127357258e-04;-2.059923112229723307e-03;6.099299000208724397e-04;1.365654846796254818e-02;-4.568226211111386936e-02;2.584711797891936502e-04;-1.936813114042962303e-02;2.188200665417983082e-02;-7.425221990558852903e-03;4.392103432218135914e-03;3.815527844997471281e-03;6.139562582865851770e-01;-3.614561307825941427e-01;4.719402414996498596e-01;-1.798066881850111931e-01;-2.343300016057062174e-01;-2.596649623813805374e-01;-6.565140253432098782e-02;-1.097955657142496155e-01;-1.569200507259970179e-01;3.459162319952516773e-01;9.185112910965469446e-01;-4.392103432218135914e-03;-3.815527844997471281e-03;-1.395625828658519918e-02;-1.365654846796254818e-02;4.568226211111386936e-02;-2.584711797891936502e-04;1.936813114042962303e-02;-2.188200665417983082e-02;7.425221990558852903e-03;-4.392103432218135914e-03;-3.815527844997471281e-03;-1.395625828658519918e-02
1.239999999999997193e+01;3.847041879557463462e-01;-4.451470052404721267e-01;1.860632855625746485e-01;2.218227250982746090e-01;2.746451590991657032e-01;5.934410951957311969e-02;1.149122513921970595e-01;1.541268840902989545e-01;-3.740984897699001221e-01;-9.072432959424235888e-01;5.091087352422390098e-03;3.228175212972961977e-03;6.145298761664125253e-01;1.773604853507767902e-04;9.225147411001638487e-03;2.902137148156701201e-09;-2.445748922685122054e-09;-2.685565581706955043e-09;6.650908862918659785e-03;2.396878062661266656e-03;-2.662313847337903317e-09;1.692994305347902184e+00;1.694924984259011724e+00;-2.243547158023474427e-11;2.574184435638981492e-11;4.380815630160199731e-11;4.458715998746180624e-03;-8.178285935472537141e-10;8.393492250254272827e-03;-1.365653821696985112e-02;-3.387919289603607442e+00;1.285220902302089060e-02;-4.721732535773811462e-04;9.047792273498144085e-04;7.915782972189588929e-04;1.238094766055330975e-02;-4.370546075915682227e-02;-1.334867525784710907e-03;-1.844835129213140412e-02;2.092156399688327451e-02;-6.807482553360479083e-03;5.091087352422390098e-03;3.228175212972961977e-03;6.145298761664125253e-01;-3.847041879557463462e-01;4.451470052404721267e-01;-1.860632855625746485e-01;-2.218227250982746090e-01;-2.746451590991657032e-01;-5.934410951957311969e-02;-1.149122513921970595e-01;-1.541268840902989545e-01;3.740984897699001221e-01;9.072432959424235888e-01;-5.091087352422390098e-03;-3.228175212972961977e-03;-1.452987616641254753e-02;-1.238094766055330975e-02;4.370546075915682227e-02;1.334867525784710907e-03;1.844835129213140412e-02;-2.092156399688327451e-02;6.807482553360479083e-03;-5.091087352422390098e-03;-3.228175212972961977e-03;-1.452987616641254753e-02
1.249999999999997158e+01;4.062315125355189238e-01;-4.163928859868917809e-01;1.916852082256227385e-01;2.088910614861670123e-01;2.892153161537076578e-01;5.322687809097720324e-02;1.201428128143770258e-01;1.512896464276735631e-01;-4.013852588527082599e-01;-8.953027540383104999e-01;5.405559364181456578e-03;3.636552496790541357e-03;6.156904316290676693e-01;1.212192861679240938e-02;1.293981023171124865e-02;-3.575168673037261874e-09;-8.060218783783154838e-10;3.666485641385248007e-03;4.484367256234936434e-03;-2.589529986445292241e-09;1.796154333994553045e-10;1.689721608340029047e+00;1.696063190571636126e+00;1.317018847274223949e-10;-1.282991402523269030e-10;-1.847517191577133047e-10;4.915312942798289765e-03;-4.486037657436221222e-12;8.404578706573765864e-03;-3.321259853722894478e-02;-3.385784798908262339e+00;1.331989183860981391e-02;-4.187118700211753795e-04;8.178788457381582899e-05;2.600048974903845789e-03;1.134150789466636944e-02;-4.086559605078765589e-02;-3.094450436098850066e-03;-1.744209322802123263e-02;2.047323922999971790e-02;-6.036411529747320870e-03;5.405559364181456578e-03;3.636552496790541357e-03;6.156904316290676693e-01;-4.062315125355189238e-01;4.163928859868917809e-01;-1.916852082256227385e-01;-2.088910614861670123e-01;-2.892153161537076578e-01;-5.322687809097720324e-02;-1.201428128143770258e-01;-1.512896464276735631e-01;4.013852588527082599e-01;8.953027540383104999e-01;-5.405559364181456578e-03;-3.636552496790541357e-03;-1.569043162906769151e-02;-1.134150789466636944e-02;4.086559605078765589e-02;3.094450436098850066e-03;1.744209322802123263e-02;-2.047323922999971790e-02;6.036411529747320870e-03;-5.405559364181456578e-03;-3.636552496790541357e-03;-1.569043162906769151e-02
1.259999999999997122e+01;4.270655924513372947e-01;-3.861936649944919808e-01;1.971575765853815776e-01;1.946617343018857416e-01;3.025566102373749566e-01;4.702912846013564130e-02;1.253799696829994703e-01;1.478768656008839222e-01;-4.280353556320191655e-01;-8.827219438482988290e-01;5.647721775787638634e-03;4.302208021332180887e-03;6.169453801636258783e-01;3.792691715012994763e-02;3.823787812853156895e-04;-9.742282318424329275e-09;4.196387365610366616e-09;2.508924089452209405e-02;-4.571714426945522895e-09;-9.366952673782244375e-09;1.245529747385484137e-02;1.686559201967653410e+00;1.696187459159358424e+00;5.712351002036934441e-11;-5.227943430143087299e-11;7.271508796891486487e-04;-1.085792454063576030e-09;-1.223249976224133506e-09;1.142773244206684441e-02;-5.094324969321571694e-02;-3.382746661122167708e+00;1.070058169983521823e-02;-1.458586275695810796e-03;-3.754455230727917966e-03;3.947585548468274252e-03;1.121443014411732664e-02;-3.773811229627310748e-02;-4.199110122304450243e-03;-1.713076319105305556e-02;1.983048331312636803e-02;-4.835712683129128608e-03;5.647721775787638634e-03;4.302208021332180887e-03;6.169453801636258783e-01;-4.270655924513372947e-01;3.861936649944919808e-01;-1.971575765853815776e-01;-1.946617343018857416e-01;-3.025566102373749566e-01;-4.702912846013564130e-02;-1.253799696829994703e-01;-1.478768656008839222e-01;4.280353556320191655e-01;8.827219438482988290e-01;-5.647721775787638634e-03;-4.302208021332180887e-03;-1.694538016362590049e-02;-1.121443014411732664e-02;3.773811229627310748e-02;4.199110122304450243e-03;1.713076319105305556e-02;-1.983048331312636803e-02;4.835712683129128608e-03;-5.647721775787638634e-03;-4.302208021332180887e-03;-1.694538016362590049e-02
1.269999999999997087e+01;4.460410108215304148e-01;-3.549020749734584368e-01;2.016801124470098683e-01;1.800305937337556283e-01;3.150389890173650453e-01;3.990254282013110110e-02;1.307174618454102488e-01;1.446882700122209542e-01;-4.549300616818250376e-01;-8.689170781310120439e-01;5.527083919981472422e-03;3.382613282390129969e-03;6.193646806630359603e-01;1.651990924734677083e-02;1.870640024841955032e-02;6.592848965338207969e-09;-6.380291469071331597e-09;1.532789479297931405e-02;1.751438579446528560e-02;6.018432061216843007e-09;-6.954701231264619655e-09;1.688165835971524809e+00;1.689059846812299925e+00;-9.016027212064812192e-11;9.896790309581903151e-11;-2.799834779812151038e-09;6.963599590541882760e-03;2.251004577743650964e-09;5.864583808907582879e-03;-6.806859080692259645e-02;-3.377225682775017113e+00;1.282818394827966828e-02;1.318824998968389525e-04;2.186503974416240201e-04;3.665442897876070028e-04;1.041228797924848015e-02;-3.551366739606881540e-02;-5.965348905666245649e-03;-1.621376910483482425e-02;1.841521710545596102e-02;-4.637380912961015789e-03;5.527083919981472422e-03;3.382613282390129969e-03;6.193646806630359603e-01;-4.460410108215304148e-01;3.549020749734584368e-01;-2.016801124470098683e-01;-1.800305937337556283e-01;-3.150389890173650453e-01;-3.990254282013110110e-02;-1.307174618454102488e-01;-1.446882700122209542e-01;4.549300616818250376e-01;8.689170781310120439e-01;-5.527083919981472422e-03;-3.382613282390129969e-03;-1.936468066303598246e-02;-1.041228797924848015e-02;3.551366739606881540e-02;5.965348905666245649e-03;1.621376910483482425e-02;-1.841521710545596102e-02;4.637380912961015789e-03;-5.527083919981472422e-03;-3.382613282390129969e-03;-1.936468066303598246e-02
1.279999999999997051e+01;4.639761810645144369e-01;-3.227828801559111671e-01;2.053394318418711173e-01;1.642181472064555281e-01;3.264096885509684132e-01;3.275723102812868465e-02;1.355097228706682033e-01;1.410055127434942934e-01;-4.810532010525491176e-01;-8.546007126960255551e-01;6.593858836940876163e-03;4.371953568124868801e-03;6.197434650018300850e-01;3.869357101414539618e-02;1.118903351618928850e-02;-8.018463270820800079e-09;3.755313383231606566e-09;3.070571851573366401e-02;3.201181017529750213e-03;-7.175573286125906054e-09;4.598203370342109516e-09;1.683404144428266580e+00;1.689395033802075785e+00;1.186368521494637129e-10;-1.115747803917994242e-10;5.895495754951767713e-04;-1.332886818706606575e-09;-2.928509937604824911e-09;1.310213403706335204e-02;-8.378951090411790315e-02;-3.372799178223280236e+00;1.251258605719129426e-02;-1.643002544874634088e-03;-2.750454927185667052e-03;2.456264866304014305e-03;1.027156241971638462e-02;-3.317068945613049769e-02;-7.204386461170442235e-03;-1.559421441999642166e-02;1.818373150026342255e-02;-3.396705388338326637e-03;6.593858836940876163e-03;4.371953568124868801e-03;6.197434650018300850e-01;-4.639761810645144369e-01;3.227828801559111671e-01;-2.053394318418711173e-01;-1.642181472064555281e-01;-3.264096885509684132e-01;-3.275723102812868465e-02;-1.355097228706682033e-01;-1.410055127434942934e-01;4.810532010525491176e-01;8.546007126960255551e-01;-6.593858836940876163e-03;-4.371953568124868801e-03;-1.974346500183010722e-02;-1.027156241971638462e-02;3.317068945613049769e-02;7.204386461170442235e-03;1.559421441999642166e-02;-1.818373150026342255e-02;3.396705388338326637e-03;-6.593858836940876163e-03;-4.371953568124868801e-03;-1.974346500183010722e-02
1.289999999999997016e+01;4.796684181869688146e-01;-2.889872253905216293e-01;2.091077019011811644e-01;1.481947790660873010e-01;3.357170445667889136e-01;2.532644133634462738e-02;1.402466586457048747e-01;1.371826000325880868e-01;-5.070794061452305046e-01;-8.392748565579778441e-01;6.715934486572002100e-03;4.334642373971273749e-03;6.211400549073807786e-01;3.325249613289853190e-02;7.556109709947456815e-03;2.568680344457022879e-10;-4.747398226910112461e-10;3.966963300040835666e-02;1.397324657745727984e-02;-1.682282584635461445e-09;-2.413890425179295902e-09;1.684225701557571675e+00;1.679412848906939093e+00;-2.549547103349191492e-10;2.695643394704156513e-10;1.618056954493140654e-03;-4.161633381350905770e-10;-4.934139995613377339e-10;1.432155805698359652e-02;-9.445148973475643583e-02;-3.363638550449901121e+00;1.270350117974111681e-02;-1.912753910526488951e-03;-2.569638569134322960e-03;-1.973270099362128827e-03;9.367961500461541302e-03;-3.065232886029545245e-02;-7.637628741866409054e-03;-1.432622630911212225e-02;1.630593550193981667e-02;-2.731061649872818659e-03;6.715934486572002100e-03;4.334642373971273749e-03;6.211400549073807786e-01;-4.796684181869688146e-01;2.889872253905216293e-01;-2.091077019011811644e-01;-1.481947790660873010e-01;-3.357170445667889136e-01;-2.532644133634462738e-02;-1.402466586457048747e-01;-1.371826000325880868e-01;5.070794061452305046e-01;8.392748565579778441e-01;-6.715934486572002100e-03;-4.334642373971273749e-03;-2.114005490738080084e-02;-9.367961500461541302e-03;3.065232886029545245e-02;7.637628741866409054e-03;1.432622630911212225e-02;-1.630593550193981667e-02;2.731061649872818659e-03;-6.715934486572002100e-03;-4.334642373971273749e-03;-2.114005490738080084e-02
1.299999999999996980e+01;4.942037325876258991e-01;-2.541442244500508596e-01;2.117180739197197792e-01;1.318757193357810442e-01;3.438953214775808398e-01;1.819326028283633351e-02;1.443902416344631512e-01;1.332698047373888361e-01;-5.324199430755123252e-01;-8.233587440972907068e-01;6.214808015895256950e-03;3.692980141767455201e-03;6.205087270378163433e-01;2.954956169615991640e-02;1.970852493953041684e-02;1.792027012674788374e-09;-4.623346669101410971e-09;3.379078199974512586e-02;2.394974524311563324e-02;2.084941334578711010e-09;-4.330432332714827186e-09;1.677775951475894978e+00;1.674595036248205826e+00;4.859954341207244282e-11;-3.063070966496647230e-11;-7.165871331135836563e-10;2.151297843623878586e-03;1.571121151971654063e-09;1.043867277339385370e-02;-1.069986189553617517e-01;-3.352370987706131622e+00;1.258996976248371452e-02;-9.944847170474026971e-04;-9.841030341255821955e-04;-1.304175165922349944e-03;9.099847918186632079e-03;-2.766220785721565378e-02;-8.004692126600987390e-03;-1.221814051875610985e-02;1.558916011536709556e-02;-2.082063903543235339e-03;6.214808015895256950e-03;3.692980141767455201e-03;6.205087270378163433e-01;-4.942037325876258991e-01;2.541442244500508596e-01;-2.117180739197197792e-01;-1.318757193357810442e-01;-3.438953214775808398e-01;-1.819326028283633351e-02;-1.443902416344631512e-01;-1.332698047373888361e-01;5.324199430755123252e-01;8.233587440972907068e-01;-6.214808015895256950e-03;-3.692980141767455201e-03;-2.050872703781636552e-02;-9.099847918186632079e-03;2.766220785721565378e-02;8.004692126600987390e-03;1.221814051875610985e-02;-1.558916011536709556e-02;2.082063903543235339e-03;-6.214808015895256950e-03;-3.692980141767455201e-03;-2.050872703781636552e-02
1.309999999999996945e+01;5.068047474367579630e-01;-2.192066695404629451e-01;2.133145699774025572e-01;1.150625038984927628e-01;3.513709205805219393e-01;1.131774486866435857e-02;1.489488630800023528e-01;1.287241485309709998e-01;-5.574052210717643785e-01;-8.065629233321407465e-01;6.128801469201766543e-03;3.711668234997887901e-03;6.207675743126916945e-01;4.051046896071155284e-02;5.644635535133266102e-03;-5.711693688736313954e-09;4.321437884497989367e-09;5.410731275454874756e-02;1.924147932905371020e-02;-6.943747983135343979e-09;3.089383601104604010e-09;1.674882689103687206e+00;1.664685056258310647e+00;-1.568481966745336577e-10;1.772644717744412242e-10;2.705566072288583500e-03;-8.901437389520711472e-10;-6.437264971417374984e-10;1.202958954927185742e-02;-1.195039018240674628e-01;-3.339567745341581517e+00;9.324023230566032272e-03;-1.768218858651681227e-03;-3.486584345866824367e-03;-4.181029792377971566e-03;8.646102745078598772e-03;-2.578808654380529419e-02;-8.778188011007131974e-03;-1.036578462722684280e-02;1.492208244014087137e-02;-3.542759999774526547e-04;6.128801469201766543e-03;3.711668234997887901e-03;6.207675743126916945e-01;-5.068047474367579630e-01;2.192066695404629451e-01;-2.133145699774025572e-01;-1.150625038984927628e-01;-3.513709205805219393e-01;-1.131774486866435857e-02;-1.489488630800023528e-01;-1.287241485309709998e-01;5.574052210717643785e-01;8.065629233321407465e-01;-6.128801469201766543e-03;-3.711668234997887901e-03;-2.076757431269171672e-02;-8.646102745078598772e-03;2.578808654380529419e-02;8.778188011007131974e-03;1.036578462722684280e-02;-1.492208244014087137e-02;3.542759999774526547e-04;-6.128801469201766543e-03;-3.711668234997887901e-03;-2.076757431269171672e-02
1.319999999999996909e+01;5.180381265237306021e-01;-1.830558188162402511e-01;2.144626047827777049e-01;9.692240948235425479e-02;3.570400706889358400e-01;3.816504633191811560e-03;1.534342846153687323e-01;1.239421484360696268e-01;-5.821332931881350037e-01;-7.888073865701044074e-01;5.551058740411509221e-03;3.366069344456667362e-03;6.191508355691146548e-01;4.900857170442705912e-02;2.137187809093375659e-03;-3.092020426878386933e-09;1.765655232178792007e-09;6.003895653320485970e-02;1.316757263787117493e-02;-2.746532432606911705e-09;2.111143236732140448e-09;1.668718437508950991e+00;1.660445648887366676e+00;5.502185403080439195e-11;-3.842785384696591796e-11;2.978506842041171287e-03;-1.104389815087148313e-10;9.933549875770477641e-10;9.574603254163437799e-03;-1.243522906463508659e-01;-3.329164086379723830e+00;6.596095308328298393e-03;-1.506373105594632300e-03;-4.687138875300935446e-03;-3.391843243521652784e-03;8.577401111460991601e-03;-2.382115531333878211e-02;-9.126455508431163821e-03;-8.732031807121259925e-03;1.466557828763159765e-02;7.255717126186402542e-04;5.551058740411509221e-03;3.366069344456667362e-03;6.191508355691146548e-01;-5.180381265237306021e-01;1.830558188162402511e-01;-2.144626047827777049e-01;-9.692240948235425479e-02;-3.570400706889358400e-01;-3.816504633191811560e-03;-1.534342846153687323e-01;-1.239421484360696268e-01;5.821332931881350037e-01;7.888073865701044074e-01;-5.551058740411509221e-03;-3.366069344456667362e-03;-1.915083556911467699e-02;-8.577401111460991601e-03;2.382115531333878211e-02;9.126455508431163821e-03;8.732031807121259925e-03;-1.466557828763159765e-02;-7.255717126186402542e-04;-5.551058740411509221e-03;-3.366069344456667362e-03;-1.915083556911467699e-02
1.329999999999996874e+01;5.275454475041815305e-01;-1.470656297716587957e-01;2.148801573265854969e-01;7.863855156189929196e-02;3.616883564795643213e-01;-3.530898122245629614e-03;1.573987507119635199e-01;1.196421535944008768e-01;-6.060511426794572554e-01;-7.704631080165558199e-01;5.555599081366262293e-03;2.545536673730417095e-03;6.187733976571154759e-01;3.979358024981504566e-02;6.344101926229962080e-03;2.690223305289852338e-09;-2.740531043550630518e-09;5.851526830622796188e-02;2.506578998264286789e-02;1.654845958820031119e-09;-3.775908385855775610e-09;1.666159477725289495e+00;1.652118211682980009e+00;-1.313475992274868509e-10;1.487091569225770004e-10;4.786829736089275728e-03;-7.316976432344218809e-10;-2.623209392059746266e-10;1.022290489808314745e-02;-1.297187426362860219e-01;-3.318277689390908058e+00;5.436074692617167553e-03;-1.801168275382920587e-03;-3.344947289283074082e-03;-5.756919351042638633e-03;8.901325400533122156e-03;-2.214937313828237164e-02;-9.401317870150943667e-03;-7.353663181750624833e-03;1.410544942606156704e-02;1.733027949057133060e-03;5.555599081366262293e-03;2.545536673730417095e-03;6.187733976571154759e-01;-5.275454475041815305e-01;1.470656297716587957e-01;-2.148801573265854969e-01;-7.863855156189929196e-02;-3.616883564795643213e-01;3.530898122245629614e-03;-1.573987507119635199e-01;-1.196421535944008768e-01;6.060511426794572554e-01;7.704631080165558199e-01;-5.555599081366262293e-03;-2.545536673730417095e-03;-1.877339765711549813e-02;-8.901325400533122156e-03;2.214937313828237164e-02;9.401317870150943667e-03;7.353663181750624833e-03;-1.410544942606156704e-02;-1.733027949057133060e-03;-5.555599081366262293e-03;-2.545536673730417095e-03;-1.877339765711549813e-02
1.339999999999996838e+01;5.352507779520360165e-01;-1.102313677786368046e-01;2.146191468481332409e-01;6.037927142852816259e-02;3.654745557211806495e-01;-1.106840062050319130e-02;1.613186127282472682e-01;1.145830849160990317e-01;-6.296164445589017555e-01;-7.512856677586438048e-01;5.286476389630134602e-03;1.620898931611079253e-03;6.173742657712125714e-01;3.675302093651914431e-02;1.203448270180882546e-02;1.057157696249701850e-09;-2.475547196667959880e-09;5.675699483858283323e-02;3.203845660387251437e-02;8.845407099319820619e-10;-2.648164181818471059e-09;1.659859586865437553e+00;1.644856606438889646e+00;-1.253240015078748754e-11;3.415973315376821895e-11;7.389605374376543266e-03;-1.053155328163458853e-09;-1.669924104062901192e-10;1.063560918175462250e-02;-1.375829582627963177e-01;-3.304716193282700054e+00;3.246002921215161013e-03;-2.163025893153468562e-03;-2.471853470200542548e-03;-6.151222020514962585e-03;9.165793367001739966e-03;-2.046349980590388140e-02;-9.153719143654148738e-03;-5.403025505031223974e-03;1.456719567237074742e-02;2.815646879929354848e-03;5.286476389630134602e-03;1.620898931611079253e-03;6.173742657712125714e-01;-5.352507779520360165e-01;1.102313677786368046e-01;-2.146191468481332409e-01;-6.037927142852816259e-02;-3.654745557211806495e-01;1.106840062050319130e-02;-1.613186127282472682e-01;-1.145830849160990317e-01;6.296164445589017555e-01;7.512856677586438048e-01;-5.286476389630134602e-03;-1.620898931611079253e-03;-1.737426577121259363e-02;-9.165793367001739966e-03;2.046349980590388140e-02;9.153719143654148738e-03;5.403025505031223974e-03;-1.456719567237074742e-02;-2.815646879929354848e-03;-5.286476389630134602e-03;-1.620898931611079253e-03;-1.737426577121259363e-02
1.349999999999996803e+01;5.407379083985337509e-01;-7.294980280094842673e-02;2.133786572725264730e-01;4.127325743776531775e-02;3.676795597233222246e-01;-1.854041393691525930e-02;1.647851733130472063e-01;1.103159026919541263e-01;-6.522496474975324476e-01;-7.316055259556156765e-01;4.258008774669172318e-03;1.182750637858984155e-03;6.150792351324534390e-01;3.903501835664488495e-02;2.384382178275695416e-02;6.848162792057213152e-10;-3.170127033210820968e-09;4.712682871721512318e-02;3.193563214332722361e-02;2.288391254937004924e-09;-1.566552067772502545e-09;1.650970198286322299e+00;1.644901340515894095e+00;2.239266649540074168e-10;-2.098230059112859350e-10;-1.479022051235904572e-09;7.732758680357794574e-04;3.175647396766484695e-09;2.157603543441914424e-03;-1.419413027634157665e-01;-3.295871538788112787e+00;2.930877714852348458e-03;-1.661187624884024521e-04;-1.519119271894459836e-03;-2.488231261979945153e-03;9.475152301869127491e-03;-1.806989076908067232e-02;-9.435291842726234446e-03;-4.077142137174312453e-03;1.526806170496214365e-02;2.789786783788911206e-03;4.258008774669172318e-03;1.182750637858984155e-03;6.150792351324534390e-01;-5.407379083985337509e-01;7.294980280094842673e-02;-2.133786572725264730e-01;-4.127325743776531775e-02;-3.676795597233222246e-01;1.854041393691525930e-02;-1.647851733130472063e-01;-1.103159026919541263e-01;6.522496474975324476e-01;7.316055259556156765e-01;-4.258008774669172318e-03;-1.182750637858984155e-03;-1.507923513245346125e-02;-9.475152301869127491e-03;1.806989076908067232e-02;9.435291842726234446e-03;4.077142137174312453e-03;-1.526806170496214365e-02;-2.789786783788911206e-03;-4.258008774669172318e-03;-1.182750637858984155e-03;-1.507923513245346125e-02
1.359999999999996767e+01;5.442554770686981458e-01;-3.585093868838864356e-02;2.111591392233761466e-01;2.213500923339646598e-02;3.686278609500653891e-01;-2.563424391128608926e-02;1.690179512797726491e-01;1.057311994103395797e-01;-6.741165699459902294e-01;-7.112107252711339367e-01;4.514104907229652200e-03;1.631539933600226634e-03;6.143468470740456322e-01;5.448071971148382708e-02;4.491107259511993750e-03;-7.001626517536094638e-09;6.753882175743183439e-09;6.778187680058674058e-02;1.779226434895336828e-02;-7.605415805525551076e-09;6.150092912254310509e-09;1.647889924579375442e+00;1.637914056762548531e+00;-7.513170648610349774e-11;9.118647297231415849e-11;4.939895757743686944e-03;-1.952572150646898534e-09;-1.114907878794769202e-09;4.912997168936917951e-03;-1.445459698236031820e-01;-3.285803981325869039e+00;-2.689942647104114071e-05;-1.182347519299276149e-03;-4.998962620731131450e-03;-4.090105964817791762e-03;1.003271790447579637e-02;-1.617526476542418407e-02;-1.046416308715847343e-02;-3.304561616859189727e-03;1.527186559370380392e-02;4.316940458848863432e-03;4.514104907229652200e-03;1.631539933600226634e-03;6.143468470740456322e-01;-5.442554770686981458e-01;3.585093868838864356e-02;-2.111591392233761466e-01;-2.213500923339646598e-02;-3.686278609500653891e-01;2.563424391128608926e-02;-1.690179512797726491e-01;-1.057311994103395797e-01;6.741165699459902294e-01;7.112107252711339367e-01;-4.514104907229652200e-03;-1.631539933600226634e-03;-1.434684707404565440e-02;-1.003271790447579637e-02;1.617526476542418407e-02;1.046416308715847343e-02;3.304561616859189727e-03;-1.527186559370380392e-02;-4.316940458848863432e-03;-4.514104907229652200e-03;-1.631539933600226634e-03;-1.434684707404565440e-02
1.369999999999996732e+01;5.462047988355268613e-01;1.915989695475858647e-03;2.086463761188037669e-01;3.032293025860484034e-03;3.685101940009616883e-01;-3.309293327486760583e-02;1.723144690009210944e-01;1.004154224823076147e-01;-6.954288047939677364e-01;-6.903645733693639652e-01;4.867886912226612912e-03;3.426721004701641180e-04;6.130769718529716084e-01;4.846047746786143889e-02;1.405297340896751769e-02;2.590288510843940467e-09;-3.714521477318161843e-09;6.061802922876951411e-02;2.621052516987560851e-02;2.744236834364012354e-09;-3.560573144508078263e-09;1.641956044618233301e+00;1.632837880797550989e+00;2.959944064034820308e-11;-1.204137027543285111e-11;1.421132459353881099e-02;-3.751478947595636214e-09;-2.677338318857491668e-09;1.152978502665749638e-02;-1.493420072160433487e-01;-3.274793925398226335e+00;-2.681540641021943477e-03;-3.088933925881628614e-03;-3.440749775408393635e-03;-3.738447125784083447e-03;1.056084058805895065e-02;-1.349315239276001333e-02;-9.862399479508621170e-03;-2.500608724022950619e-03;1.584024929027100237e-02;5.340336323591897416e-03;4.867886912226612912e-03;3.426721004701641180e-04;6.130769718529716084e-01;-5.462047988355268613e-01;-1.915989695475858647e-03;-2.086463761188037669e-01;-3.032293025860484034e-03;-3.685101940009616883e-01;3.309293327486760583e-02;-1.723144690009210944e-01;-1.004154224823076147e-01;6.954288047939677364e-01;6.903645733693639652e-01;-4.867886912226612912e-03;-3.426721004701641180e-04;-1.307697185297163056e-02;-1.056084058805895065e-02;1.349315239276001333e-02;9.862399479508621170e-03;2.500608724022950619e-03;-1.584024929027100237e-02;-5.340336323591897416e-03;-4.867886912226612912e-03;-3.426721004701641180e-04;-1.307697185297163056e-02
1.379999999999996696e+01;5.462698879285522446e-01;3.965154538814270879e-02;2.056358226409434053e-01;-1.579764193874955841e-02;3.667866039149217383e-01;-4.045851436785061900e-02;1.756365214293141019e-01;9.570996939596891628e-02;-7.161996075465248968e-01;-6.686176308239534238e-01;3.692546586351500015e-03;-6.768185074446692213e-04;6.124198075933227070e-01;2.951984329735105397e-02;2.190687974178123429e-02;6.116668444330220829e-09;-4.724910069794989980e-09;5.313707553559674640e-02;4.552411198002691978e-02;4.574005912739034256e-09;-6.267572603915000862e-09;1.639921504796842067e+00;1.622208580618157425e+00;-1.985413197341328093e-10;2.187357892558502249e-10;4.981792643262821993e-03;3.698798484897383137e-09;3.484886144941209833e-09;2.158793672312079703e-03;-1.500879108565642550e-01;-3.262130085394804979e+00;-2.822998757038402626e-03;-8.568694958268325114e-04;-7.612952713991305402e-04;-7.262299321054516144e-03;1.148572276189874231e-02;-1.103140080350801383e-02;-9.620100233954015367e-03;-9.422197827538437293e-04;1.565237972728145133e-02;5.310597687582331583e-03;3.692546586351500015e-03;-6.768185074446692213e-04;6.124198075933227070e-01;-5.462698879285522446e-01;-3.965154538814270879e-02;-2.056358226409434053e-01;1.579764193874955841e-02;-3.667866039149217383e-01;4.045851436785061900e-02;-1.756365214293141019e-01;-9.570996939596891628e-02;7.161996075465248968e-01;6.686176308239534238e-01;-3.692546586351500015e-03;6.768185074446692213e-04;-1.241980759332272921e-02;-1.148572276189874231e-02;1.103140080350801383e-02;9.620100233954015367e-03;9.422197827538437293e-04;-1.565237972728145133e-02;-5.310597687582331583e-03;-3.692546586351500015e-03;6.768185074446692213e-04;-1.241980759332272921e-02
1.389999999999996660e+01;5.442743499804224561e-01;7.644327573126596942e-02;2.012210572164042643e-01;-3.457136182182021095e-02;3.635429727520367305e-01;-4.764461610938469649e-02;1.786809329253392087e-01;9.104118897465522664e-02;-7.361117042195611804e-01;-6.464705600644043981e-01;3.804598822627496251e-03;-7.750504299142382163e-04;6.102949323640552981e-01;2.467698069332733071e-02;2.448194152986978359e-02;1.465544417823384490e-06;-8.071110555181107254e-07;4.883016452405713331e-02;4.863512536059964170e-02;1.337460993013872245e-06;-9.351944803487858773e-07;1.635112753715901368e+00;1.616997865842853210e+00;-1.257307029231059149e-06;-1.619279066189622703e-06;3.495897497504220092e-03;4.890528475090408140e-07;2.593233334523040951e-07;1.371184738622723649e-03;-1.466231514079789355e-01;-3.252113496144850124e+00;-2.124483029367439831e-03;-5.839600631935179227e-04;-1.927665079841725526e-05;-7.427102190488116262e-03;1.232154776264537954e-02;-8.958711398475247001e-03;-1.003872004214076408e-02;1.348368334058713813e-05;1.612725099749168223e-02;5.713801964760366336e-03;3.804598822627496251e-03;-7.750504299142382163e-04;6.102949323640552981e-01;-5.442743499804224561e-01;-7.644327573126596942e-02;-2.012210572164042643e-01;3.457136182182021095e-02;-3.635429727520367305e-01;4.764461610938469649e-02;-1.786809329253392087e-01;-9.104118897465522664e-02;7.361117042195611804e-01;6.464705600644043981e-01;-3.804598822627496251e-03;7.750504299142382163e-04;-1.029493236405532031e-02;-1.232154776264537954e-02;8.958711398475247001e-03;1.003872004214076408e-02;-1.348368334058713813e-05;-1.612725099749168223e-02;-5.713801964760366336e-03;-3.804598822627496251e-03;7.750504299142382163e-04;-1.029493236405532031e-02
1.399999999999996625e+01;5.407709488795342523e-01;1.131733914323816981e-01;1.967817105775825359e-01;-5.347024838128865837e-02;3.592141859213847099e-01;-5.497888652563717032e-02;1.813224332847868381e-01;8.569462499582776449e-02;-7.555328012495796663e-01;-6.236575924900390477e-01;3.625244409350077829e-03;-5.952246070176825301e-04;6.078238312835485546e-01;2.896973616038744231e-02;2.007938180431623892e-02;-1.524274586764855188e-09;1.993034441044751056e-09;5.155224123420061588e-02;4.266188687812940555e-02;-1.312850162903222549e-09;2.204458844508793868e-09;1.629508078490469858e+00;1.612571199685110201e+00;3.659621803797324729e-11;-2.059254461355964750e-11;4.593667774504416393e-03;-4.439839961976096300e-10;-2.346183306120971795e-10;1.951289356455627316e-03;-1.432632447166651557e-01;-3.242079278159576639e+00;-2.642378627414454506e-03;-7.853949371474844201e-04;-8.890357873380222951e-04;-6.944120254308711049e-03;1.339200217710689866e-02;-6.858597660619247804e-03;-9.037979563570108787e-03;7.256502345600601700e-04;1.700105119542161258e-02;5.728363197271525709e-03;3.625244409350077829e-03;-5.952246070176825301e-04;6.078238312835485546e-01;-5.407709488795342523e-01;-1.131733914323816981e-01;-1.967817105775825359e-01;5.347024838128865837e-02;-3.592141859213847099e-01;5.497888652563717032e-02;-1.813224332847868381e-01;-8.569462499582776449e-02;7.555328012495796663e-01;6.236575924900390477e-01;-3.625244409350077829e-03;5.952246070176825301e-04;-7.823831283548576820e-03;-1.339200217710689866e-02;6.858597660619247804e-03;9.037979563570108787e-03;-7.256502345600601700e-04;-1.700105119542161258e-02;-5.728363197271525709e-03;-3.625244409350077829e-03;5.952246070176825301e-04;-7.823831283548576820e-03
1.409999999999996589e+01;5.349033971397972875e-01;1.492448762675294138e-01;1.914574400600577708e-01;-7.244226136700811225e-02;3.535127571253933176e-01;-6.127966836126864936e-02;1.839486773954402410e-01;8.055143615798192325e-02;-7.739654473468843277e-01;-6.005429514451834372e-01;3.764952219045397067e-03;-8.302979030112739604e-04;6.059344046298490438e-01;3.765998970104466465e-02;7.755571236733671027e-03;-3.619550509947233294e-09;4.883137286819518543e-09;6.100774829389064846e-02;3.110332982957964010e-02;-3.722566393323022899e-09;4.780121414292414843e-09;1.626075534728716576e+00;1.608564715784082777e+00;-8.000708085777582421e-12;1.986337153631698439e-11;1.368167015700015587e-02;-3.677258635960984517e-09;-2.180917191026142413e-09;7.341218946012951184e-03;-1.375266367401068168e-01;-3.234640250500936620e+00;-6.340452707328648671e-03;-2.522747395342671891e-03;-2.990442696699879485e-03;-7.179435794531674464e-03;1.409070741442042252e-02;-4.527843179686519282e-03;-8.557733502375153289e-03;7.228194046021846342e-04;1.736096742426029849e-02;6.643540147281842834e-03;3.764952219045397067e-03;-8.302979030112739604e-04;6.059344046298490438e-01;-5.349033971397972875e-01;-1.492448762675294138e-01;-1.914574400600577708e-01;7.244226136700811225e-02;-3.535127571253933176e-01;6.127966836126864936e-02;-1.839486773954402410e-01;-8.055143615798192325e-02;7.739654473468843277e-01;6.005429514451834372e-01;-3.764952219045397067e-03;8.302979030112739604e-04;-5.934404629849066026e-03;-1.409070741442042252e-02;4.527843179686519282e-03;8.557733502375153289e-03;-7.228194046021846342e-04;-1.736096742426029849e-02;-6.643540147281842834e-03;-3.764952219045397067e-03;8.302979030112739604e-04;-5.934404629849066026e-03
1.419999999999996554e+01;5.271769027680934805e-01;1.847503970928407457e-01;1.859303110894974798e-01;-9.075045185447462581e-02;3.469647566247164860e-01;-6.742059122324921272e-02;1.871392692338012809e-01;7.575376315958118334e-02;-7.915764091127742708e-01;-5.767556239985238697e-01;3.316147009786029817e-03;-1.694265367506449889e-03;6.034409481281342025e-01;3.765444894212951338e-02;6.302786955898869066e-03;3.221259760159392685e-08;4.756135290250990670e-07;6.009162525503547458e-02;2.873996326880484328e-02;2.498256517630549851e-07;6.932265831769040622e-07;1.620956229205789745e+00;1.604128346971110952e+00;-1.679212207667642670e-06;-1.064219459798855069e-06;1.619531003322548235e-02;-8.271166553885003962e-07;2.761145988612782469e-07;6.501476103174108102e-03;-1.327873735435071423e-01;-3.225087319608568315e+00;-9.694937161305625800e-03;-2.723680456614733895e-03;-3.135210538716206013e-03;-6.899434838432860762e-03;1.517500241976643682e-02;-2.303211186366865837e-03;-8.396677128337776130e-03;9.374286951824434277e-04;1.838344801170815890e-02;7.288281908454166680e-03;3.316147009786029817e-03;-1.694265367506449889e-03;6.034409481281342025e-01;-5.271769027680934805e-01;-1.847503970928407457e-01;-1.859303110894974798e-01;9.075045185447462581e-02;-3.469647566247164860e-01;6.742059122324921272e-02;-1.871392692338012809e-01;-7.575376315958118334e-02;7.915764091127742708e-01;5.767556239985238697e-01;-3.316147009786029817e-03;1.694265367506449889e-03;-3.440948128134224682e-03;-1.517500241976643682e-02;2.303211186366865837e-03;8.396677128337776130e-03;-9.374286951824434277e-04;-1.838344801170815890e-02;-7.288281908454166680e-03;-3.316147009786029817e-03;1.694265367506449889e-03;-3.440948128134224682e-03
1.429999999999996518e+01;5.173139536958045737e-01;2.195179335176793700e-01;1.794349908594775889e-01;-1.082265805692250588e-01;3.391766104285015571e-01;-7.335195551627310406e-02;1.900630050206563726e-01;7.058187305061870698e-02;-8.085871392469556884e-01;-5.523414628321945408e-01;2.378594673562539445e-03;-2.215753268524587108e-03;6.016215257036329200e-01;3.429237579817879383e-02;-1.318637889217083288e-09;-3.375930810415043387e-10;4.961347487040416310e-03;6.748532106668161945e-02;2.823159778164632469e-02;-1.293548047747633663e-09;3.626865241494087227e-10;1.619533683298815419e+00;1.594638974347439175e+00;-1.289539279610454514e-10;1.463622945212625376e-10;1.440301881544022236e-02;7.248660425856006823e-10;1.841377963618862980e-09;1.745578292361845687e-03;-1.250479471092830197e-01;-3.214172657628846075e+00;-1.265744163959029757e-02;-1.937831344986967264e-03;-3.925372494136001970e-03;-1.020683092429380823e-02;1.592367542384176549e-02;-3.166817983597247643e-04;-8.124352932285916484e-03;1.815304910151166462e-03;1.897901524344020041e-02;7.777479429111402998e-03;2.378594673562539445e-03;-2.215753268524587108e-03;6.016215257036329200e-01;-5.173139536958045737e-01;-2.195179335176793700e-01;-1.794349908594775889e-01;1.082265805692250588e-01;-3.391766104285015571e-01;7.335195551627310406e-02;-1.900630050206563726e-01;-7.058187305061870698e-02;8.085871392469556884e-01;5.523414628321945408e-01;-2.378594673562539445e-03;2.215753268524587108e-03;-1.621525703632942239e-03;-1.592367542384176549e-02;3.166817983597247643e-04;8.124352932285916484e-03;-1.815304910151166462e-03;-1.897901524344020041e-02;-7.777479429111402998e-03;-2.378594673562539445e-03;2.215753268524587108e-03;-1.621525703632942239e-03
1.439999999999996483e+01;5.064643372766950424e-01;2.531369193961151565e-01;1.719340758516900713e-01;-1.257984203426120995e-01;3.300963520781744487e-01;-7.905101248133714065e-02;1.930057022382555554e-01;6.563910503230596660e-02;-8.247123606076305347e-01;-5.275318275280319602e-01;1.936054343384681136e-03;-3.307824991419218864e-03;5.979032147707162848e-01;3.013113848195984532e-02;1.656641013369670968e-03;2.814524914998297240e-09;-6.279529887449979243e-10;5.605432080547451124e-02;2.757982333664952407e-02;3.494385867418019797e-09;5.190510650797713025e-11;1.613103467654168455e+00;1.593661080911532135e+00;1.028740191669443726e-10;-9.105771240838028747e-11;1.349961956001845265e-02;3.655388853003989189e-10;1.624475407354394581e-03;-4.912915171998626371e-10;-1.154219179045906513e-01;-3.206764548553884264e+00;-1.512409509312548014e-02;-1.425017195500038678e-03;-2.847449402622824997e-03;-7.971378383832494752e-03;1.758320624052628345e-02;1.514605929109791305e-03;-8.563646468267543943e-03;1.416165283720793866e-03;2.036564420985759183e-02;8.165305586069759869e-03;1.936054343384681136e-03;-3.307824991419218864e-03;5.979032147707162848e-01;-5.064643372766950424e-01;-2.531369193961151565e-01;-1.719340758516900713e-01;1.257984203426120995e-01;-3.300963520781744487e-01;7.905101248133714065e-02;-1.930057022382555554e-01;-6.563910503230596660e-02;8.247123606076305347e-01;5.275318275280319602e-01;-1.936054343384681136e-03;3.307824991419218864e-03;2.096785229283693042e-03;-1.758320624052628345e-02;-1.514605929109791305e-03;8.563646468267543943e-03;-1.416165283720793866e-03;-2.036564420985759183e-02;-8.165305586069759869e-03;-1.936054343384681136e-03;3.307824991419218864e-03;2.096785229283693042e-03
1.449999999999996447e+01;4.931238401560498752e-01;2.863041948220347854e-01;1.640610727685207770e-01;-1.427518235866805929e-01;3.198944742933901852e-01;-8.523584084666839533e-02;1.954208698735507843e-01;6.071491959656095949e-02;-8.398211117079661392e-01;-5.028169472937876749e-01;2.049307432164341851e-03;-3.510904012921198854e-03;5.955544549203890536e-01;2.801605287538803252e-02;6.695832669709364006e-03;1.732852032385272711e-09;-1.161904651970256252e-09;4.744264621286289202e-02;2.612242600718422958e-02;2.607400822696158237e-09;-2.873558657873158459e-10;1.608435562300487121e+00;1.593865617297381299e+00;1.218359241635423075e-10;-1.147202424543356495e-10;1.380193489405923124e-02;-1.223251742389392869e-10;1.054273492042419932e-03;2.307193686421835583e-10;-1.082769548741521759e-01;-3.202301179590752778e+00;-1.485620827770745694e-02;-1.529719410607362478e-03;-2.132021731092198068e-03;-5.973677220091733187e-03;1.811073221622122587e-02;4.488435501965926111e-03;-8.682673180737232599e-03;8.402287362488936040e-04;2.075340692289395772e-02;7.934304949444317967e-03;2.049307432164341851e-03;-3.510904012921198854e-03;5.955544549203890536e-01;-4.931238401560498752e-01;-2.863041948220347854e-01;-1.640610727685207770e-01;1.427518235866805929e-01;-3.198944742933901852e-01;8.523584084666839533e-02;-1.954208698735507843e-01;-6.071491959656095949e-02;8.398211117079661392e-01;5.028169472937876749e-01;-2.049307432164341851e-03;3.510904012921198854e-03;4.445545079610924155e-03;-1.811073221622122587e-02;-4.488435501965926111e-03;8.682673180737232599e-03;-8.402287362488936040e-04;-2.075340692289395772e-02;-7.934304949444317967e-03;-2.049307432164341851e-03;3.510904012921198854e-03;4.445545079610924155e-03
1.459999999999996412e+01;4.789221574121605984e-01;3.179915910973528104e-01;1.552306380737748515e-01;-1.592297436384209341e-01;3.090310790468398516e-01;-9.108152325788779202e-02;1.973062504621830304e-01;5.535166382642014993e-02;-8.545940007815572281e-01;-4.771535713670945200e-01;1.299913986480952677e-03;-3.495703354853274547e-03;5.937023068596729569e-01;2.052581605061907025e-02;3.611428425552123782e-03;2.143335941899194560e-09;3.606519875529535729e-10;4.652536629873439689e-02;2.961097867366744782e-02;1.258506753837819872e-09;-5.241772115655154339e-10;1.607335190774656697e+00;1.587835528088569426e+00;-1.139834059334870841e-10;1.253532135157407260e-10;5.802699161254580573e-03;3.236713921112733464e-09;8.353183373634732664e-03;-2.953342888367017991e-09;-1.002735862102555608e-01;-3.195170718851856329e+00;-1.415588225151828000e-02;3.060588482924354306e-04;-1.691438584238298551e-03;-7.994861935194857994e-03;1.960346494065662304e-02;6.347305630600541537e-03;-8.482998385041434775e-03;8.552793156702820365e-04;2.139382286904101260e-02;7.324841025982742337e-03;1.299913986480952677e-03;-3.495703354853274547e-03;5.937023068596729569e-01;-4.789221574121605984e-01;-3.179915910973528104e-01;-1.552306380737748515e-01;1.592297436384209341e-01;-3.090310790468398516e-01;9.108152325788779202e-02;-1.973062504621830304e-01;-5.535166382642014993e-02;8.545940007815572281e-01;4.771535713670945200e-01;-1.299913986480952677e-03;3.495703354853274547e-03;6.297693140327020878e-03;-1.960346494065662304e-02;-6.347305630600541537e-03;8.482998385041434775e-03;-8.552793156702820365e-04;-2.139382286904101260e-02;-7.324841025982742337e-03;-1.299913986480952677e-03;3.495703354853274547e-03;6.297693140327020878e-03
1.469999999999996376e+01;4.621824700172433853e-01;3.487938987105769773e-01;1.460978770456773101e-01;-1.748363269147519550e-01;2.970200342578861452e-01;-9.639446872779060260e-02;1.995085685770795481e-01;4.988043619322633099e-02;-8.680690327091196146e-01;-4.518455793752460536e-01;2.047373784693888327e-03;-3.970268089666324600e-03;5.914977934848031360e-01;2.138996648342421369e-02;2.240264687552869730e-03;1.279562650788980628e-10;1.032405888147992289e-09;4.385172094106661728e-02;2.470201914519527808e-02;6.042020932155734827e-10;1.508651729532476908e-09;1.603781226534153337e+00;1.586934910690921186e+00;6.796078048528077197e-11;-6.085932842924540719e-11;1.645148819609257296e-02;-4.308791466285730024e-09;-1.751358384273860307e-09;3.094025334488239762e-04;-9.218396798402299364e-02;-3.190716137217973092e+00;-1.614208822007683064e-02;-2.011307614762949687e-03;-1.914970270032097591e-03;-6.906989369832250425e-03;1.972693691857368981e-02;9.271312501986983534e-03;-8.354352996451708258e-03;-1.968018465042797871e-05;2.179380058088303818e-02;7.825004326022122481e-03;2.047373784693888327e-03;-3.970268089666324600e-03;5.914977934848031360e-01;-4.621824700172433853e-01;-3.487938987105769773e-01;-1.460978770456773101e-01;1.748363269147519550e-01;-2.970200342578861452e-01;9.639446872779060260e-02;-1.995085685770795481e-01;-4.988043619322633099e-02;8.680690327091196146e-01;4.518455793752460536e-01;-2.047373784693888327e-03;3.970268089666324600e-03;8.502206515196841785e-03;-1.972693691857368981e-02;-9.271312501986983534e-03;8.354352996451708258e-03;1.968018465042797871e-05;-2.179380058088303818e-02;-7.825004326022122481e-03;-2.047373784693888327e-03;3.970268089666324600e-03;8.502206515196841785e-03
1.479999999999996341e+01;4.446615833611418100e-01;3.779850575105618282e-01;1.369736593070353392e-01;-1.896525519271297922e-01;2.842240281160782200e-01;-1.013001236065083632e-01;2.010644586566111836e-01;4.459025014112244500e-02;-8.809529687904209538e-01;-4.260359842041742673e-01;1.077456135130032020e-03;-4.426877423431191221e-03;5.891030207383078920e-01;1.361989879393556147e-02;2.642704965591703009e-03;2.860915541935781373e-09;-4.458349539707793830e-10;3.817794294399676214e-02;2.720074911565289327e-02;2.578719963069293565e-09;-7.280305240096724660e-10;1.601837754822806881e+00;1.583419221710261171e+00;-3.381202376118269761e-11;4.251793432442961497e-11;1.059324023361562714e-02;2.370409107686833518e-09;6.102420060605942033e-03;-2.496365500618915918e-09;-8.164129155340689448e-02;-3.185256976524362127e+00;-1.669566042017796292e-02;-5.388978367482091195e-04;-1.097719052159337001e-03;-7.551598650740426466e-03;2.064289054837725734e-02;1.165976844165833581e-02;-7.635840430439383431e-03;-3.024898573415757408e-04;2.226521929647429232e-02;7.089509098083229821e-03;1.077456135130032020e-03;-4.426877423431191221e-03;5.891030207383078920e-01;-4.446615833611418100e-01;-3.779850575105618282e-01;-1.369736593070353392e-01;1.896525519271297922e-01;-2.842240281160782200e-01;1.013001236065083632e-01;-2.010644586566111836e-01;-4.459025014112244500e-02;8.809529687904209538e-01;4.260359842041742673e-01;-1.077456135130032020e-03;4.426877423431191221e-03;1.089697926169208575e-02;-2.064289054837725734e-02;-1.165976844165833581e-02;7.635840430439383431e-03;3.024898573415757408e-04;-2.226521929647429232e-02;-7.089509098083229821e-03;-1.077456135130032020e-03;4.426877423431191221e-03;1.089697926169208575e-02
1.489999999999996305e+01;4.259309572071071082e-01;4.058994883535009812e-01;1.269611144277906778e-01;-2.039765960566135572e-01;2.700940594076450263e-01;-1.058960443720267097e-01;2.026966582728826072e-01;3.913469128194344698e-02;-8.930701855531004707e-01;-3.997601585193601426e-01;1.592522666768324009e-03;-4.289580138278346541e-03;5.862161245918903196e-01;1.669519992221459026e-02;-2.683147236426268210e-09;-1.073046629493183143e-09;5.170557967208285789e-03;3.921732052031037113e-02;1.735156263098855053e-02;-5.918230165811440766e-10;3.164372364825684912e-09;1.599671555562152570e+00;1.582779965113579657e+00;6.380753307497999479e-11;-5.933486975014376004e-11;1.659201488055239357e-02;-2.427270132784585653e-09;9.565482303454035488e-04;1.888075413083256986e-09;-6.809352092365526798e-02;-3.182451520671259360e+00;-1.754856365009251767e-02;-1.876256515866304075e-03;-2.186576164556696799e-03;-6.925551957350006838e-03;2.190155003091387442e-02;1.393155826224745653e-02;-7.275082617626771331e-03;-1.398478402034636359e-03;2.256622196041138673e-02;7.154367032084496536e-03;1.592522666768324009e-03;-4.289580138278346541e-03;5.862161245918903196e-01;-4.259309572071071082e-01;-4.058994883535009812e-01;-1.269611144277906778e-01;2.039765960566135572e-01;-2.700940594076450263e-01;1.058960443720267097e-01;-2.026966582728826072e-01;-3.913469128194344698e-02;8.930701855531004707e-01;3.997601585193601426e-01;-1.592522666768324009e-03;4.289580138278346541e-03;1.378387540810965817e-02;-2.190155003091387442e-02;-1.393155826224745653e-02;7.275082617626771331e-03;1.398478402034636359e-03;-2.256622196041138673e-02;-7.154367032084496536e-03;-1.592522666768324009e-03;4.289580138278346541e-03;1.378387540810965817e-02
1.499999999999996270e+01;4.055515524909840130e-01;4.324095273466577183e-01;1.161907756859798663e-01;-2.175523260215563304e-01;2.555703493956290595e-01;-1.106040624591127369e-01;2.045512460045162406e-01;3.380043826006229324e-02;-9.042810849035206600e-01;-3.732184850957133704e-01;8.723634932109769653e-04;-4.989954172370990315e-03;5.843905568287977026e-01;1.572141562864466397e-03;2.648719904061415907e-03;5.521415851222498981e-09;-2.354244193294730877e-09;2.656969340633564061e-02;2.764627174687163749e-02;4.966960204154555615e-09;-2.908702798778554252e-09;1.599017372276983595e+00;1.580269208394682101e+00;-6.858193946383427644e-11;7.362941714373833634e-11;8.494822237846198429e-03;3.276349232103034583e-09;8.470178498020402777e-03;-3.040224135845023712e-09;-5.843682139470409570e-02;-3.179286580666618178e+00;-1.696500049974150603e-02;-2.956490790291307157e-06;1.076586216527996090e-04;-7.686747337629640242e-03;2.293523901088484473e-02;1.624576258243493054e-02;-7.544644612943449125e-03;-2.077383679856298349e-03;2.266636065672403277e-02;6.435768666709903996e-03;8.723634932109769653e-04;-4.989954172370990315e-03;5.843905568287977026e-01;-4.055515524909840130e-01;-4.324095273466577183e-01;-1.161907756859798663e-01;2.175523260215563304e-01;-2.555703493956290595e-01;1.106040624591127369e-01;-2.045512460045162406e-01;-3.380043826006229324e-02;9.042810849035206600e-01;3.732184850957133704e-01;-8.723634932109769653e-04;4.989954172370990315e-03;1.560944317120227520e-02;-2.293523901088484473e-02;-1.624576258243493054e-02;7.544644612943449125e-03;2.077383679856298349e-03;-2.266636065672403277e-02;-6.435768666709903996e-03;-8.723634932109769653e-04;4.989954172370990315e-03;1.560944317120227520e-02
1.509999999999996234e+01;3.833694036985063613e-01;4.574532330581660977e-01;1.053859220452682544e-01;-2.306112320033805174e-01;2.401863256449328354e-01;-1.146176971516331827e-01;2.061769534180963870e-01;2.799254208930465962e-02;-9.146595669912113147e-01;-3.465621992919316607e-01;1.396524303343412788e-03;-4.619572649935988450e-03;5.814146432687149479e-01;2.026853269194906285e-02;-5.621290674819328804e-09;-6.230489631979320229e-09;1.065854585020914978e-02;3.512833055663219795e-02;4.201252014108541530e-03;-4.797399363032712588e-09;7.054382461948538076e-09;1.594557993892832926e+00;1.583413145494320773e+00;1.935020666726027811e-10;-1.914011169037171054e-10;1.976808422695096670e-02;-4.561473134881283011e-09;5.306200269336208187e-05;2.790464225526440077e-09;-4.893956776469651077e-02;-3.177971139385052712e+00;-1.982114800065323812e-02;-2.365803549143395777e-03;-3.092709039412200409e-03;-4.569387464763069451e-03;2.316684109031252881e-02;1.866728443627019285e-02;-6.948319674954295255e-03;-3.893543369359847572e-03;2.306582884453975413e-02;6.495246781541078041e-03;1.396524303343412788e-03;-4.619572649935988450e-03;5.814146432687149479e-01;-3.833694036985063613e-01;-4.574532330581660977e-01;-1.053859220452682544e-01;2.306112320033805174e-01;-2.401863256449328354e-01;1.146176971516331827e-01;-2.061769534180963870e-01;-2.799254208930465962e-02;9.146595669912113147e-01;3.465621992919316607e-01;-1.396524303343412788e-03;4.619572649935988450e-03;1.858535673128502985e-02;-2.316684109031252881e-02;-1.866728443627019285e-02;6.948319674954295255e-03;3.893543369359847572e-03;-2.306582884453975413e-02;-6.495246781541078041e-03;-1.396524303343412788e-03;4.619572649935988450e-03;1.858535673128502985e-02
1.519999999999996199e+01;3.603257736232189923e-01;4.806680380778143857e-01;9.380789335128242312e-02;-2.426362925344772992e-01;2.234754102693561617e-01;-1.176695200719124201e-01;2.077381198171848464e-01;2.254408759729742417e-02;-9.242753015741388412e-01;-3.194554813886605893e-01;2.124258400654835117e-04;-4.643356425540423604e-03;5.801977136525925394e-01;2.297806070724478164e-02;-5.958201427773403005e-09;-2.140318765995521470e-09;3.050260489973658645e-02;4.678462180521063274e-02;-4.426158373067341969e-09;-3.672359428860510386e-09;6.696043801937619222e-03;1.598442984556179169e+00;1.580588063732704551e+00;-2.024952215454864515e-10;2.008042561413757086e-10;1.497347245324878728e-02;1.940033369957958017e-09;7.776509910316690977e-03;-3.205911639168379094e-09;-3.256402923909960945e-02;-3.179031048290574368e+00;-2.274998362944374852e-02;-8.636348876384503234e-04;-5.348067370558380607e-03;-7.320517941591497824e-03;2.400454095011766986e-02;2.066808492371202677e-02;-7.118060852050814291e-03;-4.432808395209569818e-03;2.206393109242221762e-02;6.544134109501248409e-03;2.124258400654835117e-04;-4.643356425540423604e-03;5.801977136525925394e-01;-3.603257736232189923e-01;-4.806680380778143857e-01;-9.380789335128242312e-02;2.426362925344772992e-01;-2.234754102693561617e-01;1.176695200719124201e-01;-2.077381198171848464e-01;-2.254408759729742417e-02;9.242753015741388412e-01;3.194554813886605893e-01;-2.124258400654835117e-04;4.643356425540423604e-03;1.980228634740743843e-02;-2.400454095011766986e-02;-2.066808492371202677e-02;7.118060852050814291e-03;4.432808395209569818e-03;-2.206393109242221762e-02;-6.544134109501248409e-03;-2.124258400654835117e-04;4.643356425540423604e-03;1.980228634740743843e-02
1.529999999999996163e+01;3.360179567000874945e-01;5.024438218091568098e-01;8.230322712971925581e-02;-2.540317793804782731e-01;2.060090046797906915e-01;-1.205639051587999444e-01;2.088181526568052560e-01;1.759493571875019036e-02;-9.330765268001403046e-01;-2.923244644100786993e-01;-1.926723956842520612e-04;-6.291248765834631107e-03;5.779609115515742523e-01;4.680181443494190428e-03;5.074327457569956410e-09;7.666434243536439723e-09;1.275829076645823741e-02;2.205001632712574877e-02;4.611544117082921890e-03;9.117334151617948392e-09;-3.623423710977293699e-09;1.597770744676578092e+00;1.584743368514107686e+00;1.836983290370876585e-10;-1.892543108330468086e-10;1.301867808629810462e-02;7.909653858797317345e-10;1.078874856133095819e-02;-1.218836706325766628e-09;-1.858344303522739549e-02;-3.182514113196242000e+00;-2.380742707550038278e-02;-2.675913018198065266e-04;-1.743845946923784553e-03;-5.341223844900877538e-03;2.457472292976020656e-02;2.300305127164098407e-02;-7.349638777949502044e-03;-5.851045730550175072e-03;2.108150451110715751e-02;6.231516403423342787e-03;-1.926723956842520612e-04;-6.291248765834631107e-03;5.779609115515742523e-01;-3.360179567000874945e-01;-5.024438218091568098e-01;-8.230322712971925581e-02;2.540317793804782731e-01;-2.060090046797906915e-01;1.205639051587999444e-01;-2.088181526568052560e-01;-1.759493571875019036e-02;9.330765268001403046e-01;2.923244644100786993e-01;1.926723956842520612e-04;6.291248765834631107e-03;2.203908844842572545e-02;-2.457472292976020656e-02;-2.300305127164098407e-02;7.349638777949502044e-03;5.851045730550175072e-03;-2.108150451110715751e-02;-6.231516403423342787e-03;1.926723956842520612e-04;6.291248765834631107e-03;2.203908844842572545e-02
1.539999999999996128e+01;3.106461489306102108e-01;5.230432780708961227e-01;7.054116206208180251e-02;-2.643565727342718219e-01;1.882239928831086762e-01;-1.234442686350807200e-01;2.092549891247746929e-01;1.258582998265682200e-02;-9.411902434961427755e-01;-2.649808897971878685e-01;5.321765454980658620e-04;-6.276820895624841447e-03;5.759862123624698294e-01;-1.898515706701089455e-09;8.844589376027225316e-10;6.158075314835876170e-04;9.599098706994097299e-03;1.303643332673623881e-02;4.053142150856562514e-03;2.615109919275112403e-09;-1.678687484961667763e-10;1.597223935367798164e+00;1.586984754724410251e+00;9.203854990706000529e-11;-9.474204941595378182e-11;1.665417426159822648e-02;-1.471023369695970874e-09;5.894211878591243056e-03;1.980465426674671070e-09;-6.874665777817174674e-03;-3.184208690094911809e+00;-2.254838563074740981e-02;-1.291195900139493298e-03;-8.983288392718439663e-04;-4.198063875041013748e-03;2.503992153027145839e-02;2.579012422143056593e-02;-7.345682380929183242e-03;-7.154444531165760068e-03;2.023415450195018006e-02;5.909379035642162159e-03;5.321765454980658620e-04;-6.276820895624841447e-03;5.759862123624698294e-01;-3.106461489306102108e-01;-5.230432780708961227e-01;-7.054116206208180251e-02;2.643565727342718219e-01;-1.882239928831086762e-01;1.234442686350807200e-01;-2.092549891247746929e-01;-1.258582998265682200e-02;9.411902434961427755e-01;2.649808897971878685e-01;-5.321765454980658620e-04;6.276820895624841447e-03;2.401378763753014844e-02;-2.503992153027145839e-02;-2.579012422143056593e-02;7.345682380929183242e-03;7.154444531165760068e-03;-2.023415450195018006e-02;-5.909379035642162159e-03;-5.321765454980658620e-04;6.276820895624841447e-03;2.401378763753014844e-02
1.549999999999996092e+01;2.838260782132985272e-01;5.418628205552601385e-01;5.850041391621967762e-02;-2.743994015261035369e-01;1.702438101053214414e-01;-1.258278348470750485e-01;2.097302590176521875e-01;7.197601897997075657e-03;-9.485151432419234308e-01;-2.372349805995310479e-01;2.070153309721126274e-05;-5.943757262002017337e-03;5.743180373084696422e-01;1.093995848503064722e-02;-3.881521010814541917e-09;-3.698900476843625798e-09;1.958396962543684089e-02;1.967893305742364485e-02;-4.180644815837532151e-09;-3.399774701025994285e-09;1.084499505314609306e-02;1.595778543453410414e+00;1.589224312524081473e+00;4.595641104316007246e-11;-4.722366463499708939e-11;1.658261318144347782e-02;2.895555034946948758e-11;7.564987599770870569e-03;-6.760413498297072834e-10;-1.899259003807080015e-04;-3.185002855978758873e+00;-2.414760142830014653e-02;-1.082114985201084682e-03;-3.052393569093912219e-03;-2.687234600825483266e-03;2.513230889039780314e-02;2.835847043158179481e-02;-6.988461459317800439e-03;-8.693853491495984187e-03;1.966547828015730026e-02;5.282351826188191879e-03;2.070153309721126274e-05;-5.943757262002017337e-03;5.743180373084696422e-01;-2.838260782132985272e-01;-5.418628205552601385e-01;-5.850041391621967762e-02;2.743994015261035369e-01;-1.702438101053214414e-01;1.258278348470750485e-01;-2.097302590176521875e-01;-7.197601897997075657e-03;9.485151432419234308e-01;2.372349805995310479e-01;-2.070153309721126274e-05;5.943757262002017337e-03;2.568196269153033562e-02;-2.513230889039780314e-02;-2.835847043158179481e-02;6.988461459317800439e-03;8.693853491495984187e-03;-1.966547828015730026e-02;-5.282351826188191879e-03;-2.070153309721126274e-05;5.943757262002017337e-03;2.568196269153033562e-02
1.559999999999996056e+01;2.567167653816565531e-01;5.586293450903249136e-01;4.594970072863353155e-02;-2.829067885833041474e-01;1.509329688423929894e-01;-1.274794369581063735e-01;2.102249194733494253e-01;1.508846668366764596e-03;-9.549522729192829740e-01;-2.094501445701354159e-01;3.417930823863308968e-04;-6.219156475241329786e-03;5.734086276603477250e-01;9.208341013697014105e-03;-3.574741538803142278e-09;7.671253466704094201e-11;2.996082516144121105e-02;2.256899840122901860e-02;-2.952586673936081341e-09;-5.454423297484358352e-10;1.660016777390920656e-02;1.599991153310346359e+00;1.589970660269696356e+00;-8.809740696530228778e-11;8.018981615785991733e-11;2.372569973705421914e-02;-2.890291591721910246e-09;2.398057573361676593e-03;2.044698619797518837e-09;1.478365957902279954e-02;-3.189961813587950168e+00;-2.612375815600886594e-02;-2.559317651841930882e-03;-3.916916967316722703e-03;-4.108402311129161211e-03;2.558517458169332071e-02;3.070300212587950828e-02;-6.680526506761888528e-03;-9.597759942701566960e-03;1.799594235964679934e-02;5.725529734376427760e-03;3.417930823863308968e-04;-6.219156475241329786e-03;5.734086276603477250e-01;-2.567167653816565531e-01;-5.586293450903249136e-01;-4.594970072863353155e-02;2.829067885833041474e-01;-1.509329688423929894e-01;1.274794369581063735e-01;-2.102249194733494253e-01;-1.508846668366764596e-03;9.549522729192829740e-01;2.094501445701354159e-01;-3.417930823863308968e-04;6.219156475241329786e-03;2.659137233965225278e-02;-2.558517458169332071e-02;-3.070300212587950828e-02;6.680526506761888528e-03;9.597759942701566960e-03;-1.799594235964679934e-02;-5.725529734376427760e-03;-3.417930823863308968e-04;6.219156475241329786e-03;2.659137233965225278e-02
1.569999999999996021e+01;2.281193684453143855e-01;5.731267595974266493e-01;3.311626924679118844e-02;-2.904021671628631007e-01;1.313299160879125849e-01;-1.289788456995698274e-01;2.106325455344571773e-01;-3.898049155414245494e-03;-9.605830668476217360e-01;-1.813805603146995404e-01;-6.385763668753389934e-04;-7.296945923801460669e-03;5.719078081504664901e-01;-3.632425857518223037e-09;4.148943739331343649e-09;4.120110968643586960e-03;1.907061042253119926e-02;5.369921974600047089e-03;3.097688720310726640e-09;4.683686161708538082e-09;9.580577479510948152e-03;1.601224436084473401e+00;1.594106911377207503e+00;1.288888283675386048e-10;-1.374524569201714786e-10;1.689687034681456798e-02;2.763134209357279515e-09;9.808406015440994385e-03;-2.998433036378474499e-09;2.740137796556524688e-02;-3.195331347470244499e+00;-2.670527659755438793e-02;-8.506150283767592623e-04;-1.495049167262706754e-03;-2.918184853733046813e-03;2.551271229964602316e-02;3.251808187438531839e-02;-6.768278342468889153e-03;-1.043201416513173108e-02;1.651354697094251089e-02;5.080816325130882438e-03;-6.385763668753389934e-04;-7.296945923801460669e-03;5.719078081504664901e-01;-2.281193684453143855e-01;-5.731267595974266493e-01;-3.311626924679118844e-02;2.904021671628631007e-01;-1.313299160879125849e-01;1.289788456995698274e-01;-2.106325455344571773e-01;3.898049155414245494e-03;9.605830668476217360e-01;1.813805603146995404e-01;6.385763668753389934e-04;7.296945923801460669e-03;2.809219184953348769e-02;-2.551271229964602316e-02;-3.251808187438531839e-02;6.768278342468889153e-03;1.043201416513173108e-02;-1.651354697094251089e-02;-5.080816325130882438e-03;6.385763668753389934e-04;7.296945923801460669e-03;2.809219184953348769e-02
1.579999999999995985e+01;1.988857749586930290e-01;5.857164446725916518e-01;2.037695809263351601e-02;-2.970818998873449024e-01;1.114693027697188921e-01;-1.301069661201922911e-01;2.102924435496617561e-01;-9.703268665958825548e-03;-9.654925882295968265e-01;-1.533199166345418363e-01;-3.590008708397269882e-04;-7.539387207449745575e-03;5.708170163918325768e-01;-1.049488408507480810e-09;-3.142691828696435128e-10;7.088067304658356681e-03;1.868632803940227169e-02;-1.189354648491339677e-09;-4.541435413778937829e-10;2.656995593712676673e-04;1.186396029354806064e-02;1.602971965497459017e+00;1.597855189688067723e+00;1.800264876716759231e-11;-2.676907529631658511e-11;2.188784910790141092e-02;-2.019488292348645403e-09;5.191416496551430095e-03;1.868161945638578230e-09;3.790405820423573685e-02;-3.200827155194293283e+00;-2.707926575577918743e-02;-2.003572379880025778e-03;-1.159825999924518798e-03;-2.097878044183876245e-03;2.519391475404816894e-02;3.432888710271497779e-02;-6.097099702880956484e-03;-1.141120572115006393e-02;1.500196106817612562e-02;4.825792506595844022e-03;-3.590008708397269882e-04;-7.539387207449745575e-03;5.708170163918325768e-01;-1.988857749586930290e-01;-5.857164446725916518e-01;-2.037695809263351601e-02;2.970818998873449024e-01;-1.114693027697188921e-01;1.301069661201922911e-01;-2.102924435496617561e-01;9.703268665958825548e-03;9.654925882295968265e-01;1.533199166345418363e-01;3.590008708397269882e-04;7.539387207449745575e-03;2.918298360816740100e-02;-2.519391475404816894e-02;-3.432888710271497779e-02;6.097099702880956484e-03;1.141120572115006393e-02;-1.500196106817612562e-02;-4.825792506595844022e-03;3.590008708397269882e-04;7.539387207449745575e-03;2.918298360816740100e-02
1.589999999999995950e+01;1.695977451249642276e-01;5.966994482944741884e-01;7.411909289383735236e-03;-3.022113845563157430e-01;9.111709769720374719e-02;-1.303569200242598869e-01;2.105057716303360693e-01;-1.513726170712051573e-02;-9.694379918515629857e-01;-1.250926191792942066e-01;-7.418181966992743728e-04;-7.765893862265639373e-03;5.709163398143418666e-01;-6.832715654617115400e-10;-4.213079326474910476e-09;1.274492660906806178e-02;3.322321226701198393e-02;6.364170507302677887e-03;-2.579275937817096335e-09;-9.505316694297940248e-10;1.411411515065377244e-02;1.610750375494117481e+00;1.596418552656848178e+00;-2.263616764487233994e-10;2.162465759985517786e-10;2.227248364867882857e-02;-1.556340694768519418e-10;6.581655643314512395e-03;-5.625284062646179657e-10;5.371809004452629543e-02;-3.207168928161080679e+00;-2.885414001015581750e-02;-1.882899311816397516e-03;-2.047828918775787023e-03;-5.876047795229238924e-03;2.555142742976163062e-02;3.637224929577709265e-02;-6.081240865841528592e-03;-1.126749034061708121e-02;1.305463652026155053e-02;5.350722704188043410e-03;-7.418181966992743728e-04;-7.765893862265639373e-03;5.709163398143418666e-01;-1.695977451249642276e-01;-5.966994482944741884e-01;-7.411909289383735236e-03;3.022113845563157430e-01;-9.111709769720374719e-02;1.303569200242598869e-01;-2.105057716303360693e-01;1.513726170712051573e-02;9.694379918515629857e-01;1.250926191792942066e-01;7.418181966992743728e-04;7.765893862265639373e-03;2.908366018565811117e-02;-2.555142742976163062e-02;-3.637224929577709265e-02;6.081240865841528592e-03;1.126749034061708121e-02;-1.305463652026155053e-02;-5.350722704188043410e-03;7.418181966992743728e-04;7.765893862265639373e-03;2.908366018565811117e-02
1.599999999999995914e+01;1.401162150539804474e-01;6.050222643311874426e-01;-5.301166851679238803e-03;-3.067514629765198397e-01;7.101811714687575328e-02;-1.304488460591800292e-01;2.105658599057441405e-01;-2.043510933790083570e-02;-9.725698740927781749e-01;-9.670710912678683047e-02;-1.267731084217003836e-03;-7.922191932236167036e-03;5.689400456763969993e-01;1.106135198344978259e-09;-2.572484667943184090e-09;7.840408107625543993e-03;3.741025874633004122e-02;4.762636410052324340e-03;-3.448307188775182242e-09;-2.303126755155443788e-10;2.480721422865218156e-02;1.611187226977414788e+00;1.601734943589156801e+00;1.138626919767631764e-10;-1.230372074136750851e-10;2.099580363602697453e-02;5.165807850192615941e-10;9.442507697705578365e-03;-1.157580370017399581e-09;6.529524935689942633e-02;-3.212922170575746250e+00;-3.043831197473213443e-02;-1.386395311699229046e-03;-2.956985431732437209e-03;-3.875435957667511255e-03;2.627668112189870953e-02;3.762626739752095162e-02;-5.866726893862265514e-03;-1.256094793483208960e-02;1.185813516924693473e-02;5.037799874760245933e-03;-1.267731084217003836e-03;-7.922191932236167036e-03;5.689400456763969993e-01;-1.401162150539804474e-01;-6.050222643311874426e-01;5.301166851679238803e-03;3.067514629765198397e-01;-7.101811714687575328e-02;1.304488460591800292e-01;-2.105658599057441405e-01;2.043510933790083570e-02;9.725698740927781749e-01;9.670710912678683047e-02;1.267731084217003836e-03;7.922191932236167036e-03;3.105995432360297848e-02;-2.627668112189870953e-02;-3.762626739752095162e-02;5.866726893862265514e-03;1.256094793483208960e-02;-1.185813516924693473e-02;-5.037799874760245933e-03;1.267731084217003836e-03;7.922191932236167036e-03;3.105995432360297848e-02
1.609999999999995879e+01;1.100896575602278021e-01;6.117839755108019917e-01;-1.763137688872642994e-02;-3.102624759498396334e-01;5.077591777051131822e-02;-1.305139371717649599e-01;2.101356023947991147e-01;-2.582243197352239450e-02;-9.749160359858147773e-01;-6.866551820858254884e-02;-1.218814411795547887e-03;-8.006612878479250905e-03;5.679765019569511519e-01;-7.691053385051539052e-10;-5.242476302012744603e-10;8.892500225866094288e-03;3.765516010689823334e-02;6.521637242893966709e-04;-9.114181227454755695e-10;1.156275836708128397e-09;2.811049615665786594e-02;1.613063604272086948e+00;1.605905106309406527e+00;4.791944501422389135e-11;-5.756338386479526226e-11;2.320670011650774467e-02;-8.945902305659960596e-10;7.368879256339883402e-03;8.390476019296407010e-10;7.400599612617972389e-02;-3.218968710591137317e+00;-3.057557942839025586e-02;-1.900538711256683118e-03;-2.876265963613199462e-03;-2.934984062274381689e-03;2.632886228374871351e-02;3.930915072362650697e-02;-5.194301672721482813e-03;-1.341331288144764766e-02;1.028005578501886563e-02;4.683482785258125114e-03;-1.218814411795547887e-03;-8.006612878479250905e-03;5.679765019569511519e-01;-1.100896575602278021e-01;-6.117839755108019917e-01;1.763137688872642994e-02;3.102624759498396334e-01;-5.077591777051131822e-02;1.305139371717649599e-01;-2.101356023947991147e-01;2.582243197352239450e-02;9.749160359858147773e-01;6.866551820858254884e-02;1.218814411795547887e-03;8.006612878479250905e-03;3.202349804304882586e-02;-2.632886228374871351e-02;-3.930915072362650697e-02;5.194301672721482813e-03;1.341331288144764766e-02;-1.028005578501886563e-02;-4.683482785258125114e-03;1.218814411795547887e-03;8.006612878479250905e-03;3.202349804304882586e-02
1.619999999999996021e+01;7.964923570583896939e-02;6.163098507337363419e-01;-2.972900668717345235e-02;-3.126034489639901159e-01;3.022588059382243578e-02;-1.301455315640068222e-01;2.097509959914731770e-01;-3.116353005376797797e-02;-9.764101641355854566e-01;-4.070068117233317101e-02;-2.098446610392940958e-03;-8.824664820726281500e-03;5.676968766611402151e-01;-4.355426241493416201e-09;2.692210369143279471e-09;1.961410894111395228e-02;3.068795846744538230e-02;-4.428369378787314975e-09;2.619266853479446348e-09;1.087672975003495246e-02;2.195057927628410108e-02;1.616769054965947472e+00;1.610216020572577289e+00;4.044686743188643392e-12;-1.683052887278607768e-11;1.896894322700241192e-02;1.714714624154513666e-09;1.216066443629196248e-02;-1.938889638185970335e-09;8.312937990719677928e-02;-3.226985075551310533e+00;-3.112960788746938975e-02;-8.169930164527423964e-04;-1.107384247865386955e-03;-2.686744081886988100e-03;2.608773078535747691e-02;4.064747926765310826e-02;-4.391762379979520514e-03;-1.357679104913050994e-02;8.314351637477485069e-03;4.149857727341083047e-03;-2.098446610392940958e-03;-8.824664820726281500e-03;5.676968766611402151e-01;-7.964923570583896939e-02;-6.163098507337363419e-01;2.972900668717345235e-02;3.126034489639901159e-01;-3.022588059382243578e-02;1.301455315640068222e-01;-2.097509959914731770e-01;3.116353005376797797e-02;9.764101641355854566e-01;4.070068117233317101e-02;2.098446610392940958e-03;8.824664820726281500e-03;3.230312333885976273e-02;-2.608773078535747691e-02;-4.064747926765310826e-02;4.391762379979520514e-03;1.357679104913050994e-02;-8.314351637477485069e-03;-4.149857727341083047e-03;2.098446610392940958e-03;8.824664820726281500e-03;3.230312333885976273e-02
1.629999999999996163e+01;4.873872392587462465e-02;6.189343759277291523e-01;-4.236814845606685920e-02;-3.141376148504217980e-01;9.601579319022973680e-03;-1.288336888769206767e-01;2.088312836129104233e-01;-3.659091964433339866e-02;-9.771845853607471488e-01;-1.268407338006774694e-02;-2.202204724216687629e-03;-9.121983994110965596e-03;5.672483665837479982e-01;4.928163695111487908e-10;-1.322559436172185545e-09;1.676996535829337193e-02;3.233045281293536050e-02;-1.632851760620383323e-10;-1.978660981097450806e-09;1.290643876621877864e-02;2.846692622086074292e-02;1.618913581090292375e+00;1.616015936146236287e+00;8.239937480767577933e-11;-9.506809822777323062e-11;2.249411718079800254e-02;-1.426382764915532868e-09;1.017189282137303218e-02;8.047123020681129500e-10;9.047378612999747161e-02;-3.234929517249197417e+00;-3.266601062384150156e-02;-1.478667190862404356e-03;-1.556048927001778270e-03;-1.188034253626513159e-03;2.554889787901143752e-02;4.196652999940608808e-02;-4.049570544936695327e-03;-1.408748987390223695e-02;6.382937197290186777e-03;4.288610274819054657e-03;-2.202204724216687629e-03;-9.121983994110965596e-03;5.672483665837479982e-01;-4.873872392587462465e-02;-6.189343759277291523e-01;4.236814845606685920e-02;3.141376148504217980e-01;-9.601579319022973680e-03;1.288336888769206767e-01;-2.088312836129104233e-01;3.659091964433339866e-02;9.771845853607471488e-01;1.268407338006774694e-02;2.202204724216687629e-03;9.121983994110965596e-03;3.275163341625197955e-02;-2.554889787901143752e-02;-4.196652999940608808e-02;4.049570544936695327e-03;1.408748987390223695e-02;-6.382937197290186777e-03;-4.288610274819054657e-03;2.202204724216687629e-03;9.121983994110965596e-03;3.275163341625197955e-02
1.639999999999996305e+01;1.774225019731200462e-02;6.192023766557299691e-01;-5.449857913439387636e-02;-3.144176148493705858e-01;-1.081032785784191361e-02;-1.270124359155516969e-01;2.076528743105241215e-01;-4.177177589628443266e-02;-9.771865124415517467e-01;1.555385583594341009e-02;-2.555437290504006080e-03;-8.931576348838007190e-03;5.676385043179886791e-01;2.007143038430404166e-09;-4.514802853173896395e-09;1.347931062915785384e-02;4.520285026672258427e-02;2.690819012822769096e-09;-3.831126888345831286e-09;4.497628223606433759e-03;3.622116786118732140e-02;1.624616933211668446e+00;1.617880671407517346e+00;-9.858246348248045758e-11;8.651243175362099944e-11;2.356801051584073853e-02;-4.345273675961893243e-10;1.040207880330304424e-02;-9.313901649724182955e-11;9.940096062864188509e-02;-3.242497604631255914e+00;-3.397008984681016558e-02;-1.579911846471125430e-03;-3.172354615951871164e-03;-2.761867520444771795e-03;2.529432057859173216e-02;4.279821426324703637e-02;-3.516381359480187652e-03;-1.380914862782961494e-02;4.762825606376381443e-03;4.527875740815839878e-03;-2.555437290504006080e-03;-8.931576348838007190e-03;5.676385043179886791e-01;-1.774225019731200462e-02;-6.192023766557299691e-01;5.449857913439387636e-02;3.144176148493705858e-01;1.081032785784191361e-02;1.270124359155516969e-01;-2.076528743105241215e-01;4.177177589628443266e-02;9.771865124415517467e-01;-1.555385583594341009e-02;2.555437290504006080e-03;8.931576348838007190e-03;3.236149568201129867e-02;-2.529432057859173216e-02;-4.279821426324703637e-02;3.516381359480187652e-03;1.380914862782961494e-02;-4.762825606376381443e-03;-4.527875740815839878e-03;2.555437290504006080e-03;8.931576348838007190e-03;3.236149568201129867e-02
1.649999999999996447e+01;-1.270412213012247875e-02;6.178715104415377635e-01;-6.710740136367672470e-02;-3.132833962922346727e-01;-3.100467580246701188e-02;-1.251900836822405216e-01;2.066547457429259438e-01;-4.748539206172365523e-02;-9.762930433237326788e-01;4.348387241673760256e-02;-3.176970401948880744e-03;-9.904683713272056933e-03;5.671325941319764752e-01;-6.188875448079077374e-09;4.366733192278975044e-09;2.851042316860233350e-02;3.414617470892694628e-02;-6.295574795942035430e-09;4.260033835505351151e-09;2.032135632016037960e-02;2.595710786048499238e-02;1.627965297767240527e+00;1.621823497630908939e+00;8.617142346082194655e-12;-2.024367053358423262e-11;1.974193627655597763e-02;1.548136322717862104e-09;1.421383616596278224e-02;-1.542343508921334140e-09;1.089350659158578732e-01;-3.249788795409775943e+00;-3.395577243672594919e-02;-6.633716424136038145e-04;-5.635740984715979091e-04;-2.518138027690575154e-03;2.507356365022360423e-02;4.396608176053173889e-02;-3.049754919742062031e-03;-1.360585157957422409e-02;3.165538474282143799e-03;4.214410756907593925e-03;-3.176970401948880744e-03;-9.904683713272056933e-03;5.671325941319764752e-01;1.270412213012247875e-02;-6.178715104415377635e-01;6.710740136367672470e-02;3.132833962922346727e-01;3.100467580246701188e-02;1.251900836822405216e-01;-2.066547457429259438e-01;4.748539206172365523e-02;9.762930433237326788e-01;-4.348387241673760256e-02;3.176970401948880744e-03;9.904683713272056933e-03;3.286740586802350261e-02;-2.507356365022360423e-02;-4.396608176053173889e-02;3.049754919742062031e-03;1.360585157957422409e-02;-3.165538474282143799e-03;-4.214410756907593925e-03;3.176970401948880744e-03;9.904683713272056933e-03;3.286740586802350261e-02
1.659999999999996589e+01;-4.393774639035481072e-02;6.143667812086619495e-01;-7.923412156440845511e-02;-3.113002501299089730e-01;-5.171333622004384983e-02;-1.221376636526553816e-01;2.048627840419469937e-01;-5.259902276575100649e-02;-9.747275222769951064e-01;7.190855188654943220e-02;-3.244315436120450303e-03;-1.002582735555390854e-02;5.670064205300380245e-01;7.909285271332460905e-10;-2.213393561365310076e-09;2.550384832357325757e-02;3.856467604683511824e-02;3.665553389938037997e-10;-2.637766755587573480e-09;2.046723932125960391e-02;3.352806704452147846e-02;1.631680356363679918e+00;1.627902899611944676e+00;4.958421948615670053e-11;-6.520381894337173808e-11;2.253725859226854075e-02;-1.131064569314058522e-09;1.265450426188653027e-02;6.309490419899132877e-10;1.180638344298659270e-01;-3.259583255991244322e+00;-3.519176335427059293e-02;-1.185930731087474384e-03;-1.306083072758396080e-03;-1.548757156030977633e-03;2.471464061106367488e-02;4.484999536413947219e-02;-2.843958056821582758e-03;-1.334322723712855208e-02;1.218918604635993441e-03;4.715668568145425787e-03;-3.244315436120450303e-03;-1.002582735555390854e-02;5.670064205300380245e-01;4.393774639035481072e-02;-6.143667812086619495e-01;7.923412156440845511e-02;3.113002501299089730e-01;5.171333622004384983e-02;1.221376636526553816e-01;-2.048627840419469937e-01;5.259902276575100649e-02;9.747275222769951064e-01;-7.190855188654943220e-02;3.244315436120450303e-03;1.002582735555390854e-02;3.299357946996195334e-02;-2.471464061106367488e-02;-4.484999536413947219e-02;2.843958056821582758e-03;1.334322723712855208e-02;-1.218918604635993441e-03;-4.715668568145425787e-03;3.244315436120450303e-03;1.002582735555390854e-02;3.299357946996195334e-02
1.669999999999996732e+01;-7.441773250257301131e-02;6.087296660864706110e-01;-9.061230903603664788e-02;-3.079744049986662957e-01;-7.214167987596409315e-02;-1.191243441817933651e-01;2.031532433379169000e-01;-5.779896749670278971e-02;-9.723518465774944053e-01;9.959882295959589238e-02;-3.777152282825848445e-03;-9.673996946843909511e-03;5.669315245805215397e-01;2.180951444735331700e-09;-2.931337196860352304e-09;1.757422181340289463e-02;4.326987244950811218e-02;1.156353444340363358e-09;-3.955935200606719619e-09;2.014884194083094854e-02;4.584449257693614527e-02;1.634829333277493246e+00;1.636760298373065137e+00;1.289956432590812323e-10;-1.481461969961337793e-10;2.086264589739848449e-02;6.775947456622004494e-10;1.463633943410773061e-02;-8.019055493331560479e-10;1.268374323306455942e-01;-3.271589631669709064e+00;-3.549898545581701981e-02;-7.471565980548553268e-04;-2.569565574839385511e-03;7.916959600304807054e-04;2.408116994322559434e-02;4.537393249691257235e-02;-2.146155456670420514e-03;-1.259043999875164577e-02;-1.047208087692014233e-03;4.725077462100185643e-03;-3.777152282825848445e-03;-9.673996946843909511e-03;5.669315245805215397e-01;7.441773250257301131e-02;-6.087296660864706110e-01;9.061230903603664788e-02;3.079744049986662957e-01;7.214167987596409315e-02;1.191243441817933651e-01;-2.031532433379169000e-01;5.779896749670278971e-02;9.723518465774944053e-01;-9.959882295959589238e-02;3.777152282825848445e-03;9.673996946843909511e-03;3.306847541947843805e-02;-2.408116994322559434e-02;-4.537393249691257235e-02;2.146155456670420514e-03;1.259043999875164577e-02;1.047208087692014233e-03;-4.725077462100185643e-03;3.777152282825848445e-03;9.673996946843909511e-03;3.306847541947843805e-02
1.679999999999996874e+01;-1.046141987930776507e-01;6.013281463172812646e-01;-1.015491401106325547e-01;-3.043294578519346039e-01;-9.174976066743122105e-02;-1.154263069579599260e-01;2.017131409428275790e-01;-6.256309192394855778e-02;-9.690079912330223921e-01;1.281451568590764589e-01;-3.985388347851985362e-03;-1.022490492992293200e-02;5.674991383669508727e-01;1.768331058434312743e-09;-3.907336132175115881e-09;1.541916645752456662e-02;5.514200664688571896e-02;2.662132157889029177e-09;-3.013535045148114206e-09;1.135417751457271085e-02;5.107701770393389268e-02;1.640549702254708420e+00;1.637500960547494833e+00;-1.260354190759488388e-10;1.157291710357355114e-10;2.713918020985121859e-02;-2.539659793312694563e-09;1.188690922763867112e-02;1.112496987889042797e-09;1.329923708133248506e-01;-3.278050662812509231e+00;-3.902609086465269606e-02;-1.830272956124319233e-03;-3.972284586502837153e-03;-1.249984336228748827e-03;2.449909201152852822e-02;4.616069457830185296e-02;-1.464998771271500133e-03;-1.248803242161700133e-02;-2.060423637806271802e-03;5.591805346277609057e-03;-3.985388347851985362e-03;-1.022490492992293200e-02;5.674991383669508727e-01;1.046141987930776507e-01;-6.013281463172812646e-01;1.015491401106325547e-01;3.043294578519346039e-01;9.174976066743122105e-02;1.154263069579599260e-01;-2.017131409428275790e-01;6.256309192394855778e-02;9.690079912330223921e-01;-1.281451568590764589e-01;3.985388347851985362e-03;1.022490492992293200e-02;3.250086163304910514e-02;-2.449909201152852822e-02;-4.616069457830185296e-02;1.464998771271500133e-03;1.248803242161700133e-02;2.060423637806271802e-03;-5.591805346277609057e-03;3.985388347851985362e-03;1.022490492992293200e-02;3.250086163304910514e-02
1.689999999999997016e+01;-1.342876537103171175e-01;5.918662045613054534e-01;-1.128708186461397506e-01;-2.990535555015439440e-01;-1.112792201938591907e-01;-1.113938963959135858e-01;2.000669091779171682e-01;-6.765305330449832011e-02;-9.649506498729877313e-01;1.557772112353811578e-01;-4.303548347455174797e-03;-1.151185374450022260e-02;5.671856383057933826e-01;-4.181199672768592509e-09;4.014865311840691730e-09;2.264225492183531349e-02;4.210882948471034171e-02;-5.436216483974705109e-09;2.759848509336031964e-09;2.790016559804392796e-02;4.736674016091894923e-02;1.642317088366939348e+00;1.646260521374095953e+00;1.613393749195898921e-10;-1.781300479594643872e-10;2.888217180777375229e-02;-7.052634654959475419e-10;1.188725371428840313e-02;-1.384807469433918258e-13;1.400179930082108837e-01;-3.288577609757825648e+00;-4.076942622746410061e-02;-2.039390255833240309e-03;-1.946656636681003659e-03;1.616807864690428254e-03;2.402505919003344870e-02;4.654615266511763494e-02;-1.241509705994209289e-03;-1.201333228994583280e-02;-3.885769462335472713e-03;6.153061501233569874e-03;-4.303548347455174797e-03;-1.151185374450022260e-02;5.671856383057933826e-01;1.342876537103171175e-01;-5.918662045613054534e-01;1.128708186461397506e-01;2.990535555015439440e-01;1.112792201938591907e-01;1.113938963959135858e-01;-2.000669091779171682e-01;6.765305330449832011e-02;9.649506498729877313e-01;-1.557772112353811578e-01;4.303548347455174797e-03;1.151185374450022260e-02;3.281436169420659521e-02;-2.402505919003344870e-02;-4.654615266511763494e-02;1.241509705994209289e-03;1.201333228994583280e-02;3.885769462335472713e-03;-6.153061501233569874e-03;4.303548347455174797e-03;1.151185374450022260e-02;3.281436169420659521e-02
1.699999999999997158e+01;-1.637085303720552665e-01;5.804143618622754630e-01;-1.230556833672389883e-01;-2.925015320501817562e-01;-1.306789607699993250e-01;-1.071528354773469832e-01;1.981760069394587764e-01;-7.281456020245423433e-02;-9.600355925725028161e-01;1.837279812386183875e-01;-4.788522103234655984e-03;-1.145037198039931294e-02;5.683809143393646623e-01;1.825284195640187234e-09;-3.883340688090600303e-09;1.928565306169681415e-02;5.286088254056468122e-02;2.291095480250978390e-09;-3.417529387072208550e-09;2.108328110902839281e-02;5.465851058789625294e-02;1.649201042029219799e+00;1.650549263064718275e+00;-7.190707496547674970e-11;5.408965142681102700e-11;3.061202540370941416e-02;-6.999468931188714183e-10;1.160982779993318011e-02;1.122547011713784778e-10;1.478883304836765278e-01;-3.299750305111755821e+00;-4.222185379133478605e-02;-2.280263809917339179e-03;-3.357523518749273850e-03;5.527705014199968403e-04;2.373973647122190611e-02;4.691659712557982864e-02;-5.860292254578070015e-06;-1.049125959863272950e-02;-5.336945452372038323e-03;6.681933614256937992e-03;-4.788522103234655984e-03;-1.145037198039931294e-02;5.683809143393646623e-01;1.637085303720552665e-01;-5.804143618622754630e-01;1.230556833672389883e-01;2.925015320501817562e-01;1.306789607699993250e-01;1.071528354773469832e-01;-1.981760069394587764e-01;7.281456020245423433e-02;9.600355925725028161e-01;-1.837279812386183875e-01;4.788522103234655984e-03;1.145037198039931294e-02;3.161908566063531545e-02;-2.373973647122190611e-02;-4.691659712557982864e-02;5.860292254578070015e-06;1.049125959863272950e-02;5.336945452372038323e-03;-6.681933614256937992e-03;4.788522103234655984e-03;1.145037198039931294e-02;3.161908566063531545e-02
1.709999999999997300e+01;-1.918424841071371678e-01;5.673316718375308598e-01;-1.333294190370889476e-01;-2.853996919314955028e-01;-1.495993573234626062e-01;-1.022369934810672537e-01;1.965036293801121214e-01;-7.780684124818025571e-02;-9.542041443841513537e-01;2.117235696268455758e-01;-5.164422046044128689e-03;-1.164464339778825339e-02;5.687707163647457431e-01;4.401475467675389904e-09;-5.244701695964046016e-09;7.555621266496331291e-03;6.497100316442332157e-02;4.057740776215254392e-09;-5.588436424244950246e-09;1.190668504910026397e-02;6.932206694702722216e-02;1.653388762788272404e+00;1.656652060625225520e+00;3.828468414434105101e-11;-5.469229939478251625e-11;3.560233793937638003e-02;-2.019219048465678491e-09;1.010089532750266250e-02;6.105572548396289966e-10;1.537553788009689837e-01;-3.310040823429905466e+00;-4.570323467554083391e-02;-3.060173428998002720e-03;-5.741539154410415374e-03;1.337952204014974944e-03;2.428966971910456740e-02;4.751775341224517835e-02;7.539840155052213166e-04;-9.959590090526326822e-03;-6.734902321842428652e-03;7.630964533830678076e-03;-5.164422046044128689e-03;-1.164464339778825339e-02;5.687707163647457431e-01;1.918424841071371678e-01;-5.673316718375308598e-01;1.333294190370889476e-01;2.853996919314955028e-01;1.495993573234626062e-01;1.022369934810672537e-01;-1.965036293801121214e-01;7.780684124818025571e-02;9.542041443841513537e-01;-2.117235696268455758e-01;5.164422046044128689e-03;1.164464339778825339e-02;3.122928363525423467e-02;-2.428966971910456740e-02;-4.751775341224517835e-02;-7.539840155052213166e-04;9.959590090526326822e-03;6.734902321842428652e-03;-7.630964533830678076e-03;5.164422046044128689e-03;1.164464339778825339e-02;3.122928363525423467e-02
1.719999999999997442e+01;-2.191130640258542595e-01;5.518031729047931933e-01;-1.429337409438020678e-01;-2.777511858740471795e-01;-1.677188350804844630e-01;-9.717125345962487892e-02;1.945380637644735233e-01;-8.272301644913905572e-02;-9.475458376649028569e-01;2.397263644663280568e-01;-6.130858365986154891e-03;-1.340100254174146632e-02;5.699491352433075919e-01;-4.974323698978734881e-09;3.946296389140800629e-09;2.113478550653751301e-02;5.650318809897052208e-02;-4.455744225360911581e-09;4.464875858830211679e-09;2.163357887247539454e-02;5.700198146490839668e-02;1.658847961463186804e+00;1.659222056487640096e+00;-7.653750505797360171e-11;6.373237723286621047e-11;3.505730731666404504e-02;2.205348203276467612e-10;1.378889283200665679e-02;-1.492265651553472194e-09;1.562735349617875025e-01;-3.318070017963631990e+00;-4.884620142040153185e-02;-2.552209532622829683e-03;-3.536839367181293138e-03;1.533788229424737359e-04;2.516812044154900785e-02;4.753445446808857167e-02;1.765046894210614559e-03;-9.345791308623896398e-03;-7.484637165241947443e-03;8.114396532310302890e-03;-6.130858365986154891e-03;-1.340100254174146632e-02;5.699491352433075919e-01;2.191130640258542595e-01;-5.518031729047931933e-01;1.429337409438020678e-01;2.777511858740471795e-01;1.677188350804844630e-01;9.717125345962487892e-02;-1.945380637644735233e-01;8.272301644913905572e-02;9.475458376649028569e-01;-2.397263644663280568e-01;6.130858365986154891e-03;1.340100254174146632e-02;3.005086475669238588e-02;-2.516812044154900785e-02;-4.753445446808857167e-02;-1.765046894210614559e-03;9.345791308623896398e-03;7.484637165241947443e-03;-8.114396532310302890e-03;6.130858365986154891e-03;1.340100254174146632e-02;3.005086475669238588e-02
1.729999999999997584e+01;-2.460100955693080294e-01;5.344478186892357430e-01;-1.517897430463645281e-01;-2.683292515048157911e-01;-1.858269682025673886e-01;-9.202836895393065597e-02;1.922555842002336146e-01;-8.744990666790485034e-02;-9.401687525708446458e-01;2.673443862455006648e-01;-6.663980845869336284e-03;-1.404590495468059988e-02;5.701629589490538885e-01;-1.715917350097595926e-09;2.781875029143563561e-09;2.121835113805565012e-02;4.547063993382320646e-02;-3.393228811670405788e-09;1.104563572419850025e-09;3.417706254368509805e-02;5.842935133945267173e-02;1.660212572237514506e+00;1.669931605791736162e+00;2.172206406670697577e-10;-2.364753374426401497e-10;3.404299089330950490e-02;4.104210601573435376e-10;1.555149213455716758e-02;-7.131972053956257388e-10;1.592954061777241970e-01;-3.330144178048505488e+00;-4.959448333064282038e-02;-2.218979716216088437e-03;-2.425228429797518515e-03;3.984804200618391468e-03;2.544372992670640432e-02;4.731877590359767627e-02;2.858544945166185958e-03;-8.356961120927874909e-03;-9.101949537958703429e-03;8.311677691445390481e-03;-6.663980845869336284e-03;-1.404590495468059988e-02;5.701629589490538885e-01;2.460100955693080294e-01;-5.344478186892357430e-01;1.517897430463645281e-01;2.683292515048157911e-01;1.858269682025673886e-01;9.202836895393065597e-02;-1.922555842002336146e-01;8.744990666790485034e-02;9.401687525708446458e-01;-2.673443862455006648e-01;6.663980845869336284e-03;1.404590495468059988e-02;2.983704105094608927e-02;-2.544372992670640432e-02;-4.731877590359767627e-02;-2.858544945166185958e-03;8.356961120927874909e-03;9.101949537958703429e-03;-8.311677691445390481e-03;6.663980845869336284e-03;1.404590495468059988e-02;2.983704105094608927e-02
1.739999999999997726e+01;-2.714818460888018814e-01;5.152937219560346227e-01;-1.599768035572115832e-01;-2.579010741781261329e-01;-2.027352181906837136e-01;-8.591322743699371378e-02;1.894370127685541527e-01;-9.232947432981378211e-02;-9.320664363650816853e-01;2.946880461861390299e-01;-7.608760002534708557e-03;-1.484331130009254596e-02;5.721457728069676563e-01;-2.060284002992999063e-09;-1.148398679421114345e-10;2.837570279271039303e-02;4.781990488678442702e-02;-1.226948001418008190e-09;7.184961369302709361e-10;3.514397151102924277e-02;5.458817360510324901e-02;1.668501882776750156e+00;1.673578084315488601e+00;-1.222222383019653895e-10;1.031861298608236662e-10;3.240348151219524242e-02;6.633919915110036853e-10;1.915058463910327899e-02;-1.456293021053744922e-09;1.659277554792030762e-01;-3.342079967111274641e+00;-5.155406694419955443e-02;-1.590347370408834015e-03;-1.944420014862987666e-03;2.081242410595568471e-03;2.617812756926801709e-02;4.696707426508989203e-02;4.238505792504537739e-03;-6.274461957033350412e-03;-9.531783821889544539e-03;8.981371834069620808e-03;-7.608760002534708557e-03;-1.484331130009254596e-02;5.721457728069676563e-01;2.714818460888018814e-01;-5.152937219560346227e-01;1.599768035572115832e-01;2.579010741781261329e-01;2.027352181906837136e-01;8.591322743699371378e-02;-1.894370127685541527e-01;9.232947432981378211e-02;9.320664363650816853e-01;-2.946880461861390299e-01;7.608760002534708557e-03;1.484331130009254596e-02;2.785422719303232153e-02;-2.617812756926801709e-02;-4.696707426508989203e-02;-4.238505792504537739e-03;6.274461957033350412e-03;9.531783821889544539e-03;-8.981371834069620808e-03;7.608760002534708557e-03;1.484331130009254596e-02;2.785422719303232153e-02
1.749999999999997868e+01;-2.962384282296555149e-01;4.950105819889715209e-01;-1.675116171155703881e-01;-2.474100706571230324e-01;-2.195803053393334259e-01;-7.976055054442648951e-02;1.860548545818166422e-01;-9.740513127563373008e-02;-9.234003919431273966e-01;3.212904412630325224e-01;-8.527921421733081556e-03;-1.511221467111813904e-02;5.731406293898386739e-01;1.901078607903284944e-09;6.840465980378509510e-10;1.920233157604344168e-02;4.165438335372295686e-02;9.559625474558633493e-11;-1.121435743943284393e-09;3.938263604946887209e-02;6.183468782714838380e-02;1.668954651781720200e+00;1.684089880136789841e+00;2.354376601004623616e-10;-2.529258555099555721e-10;3.075781140988185017e-02;6.658847040397208060e-10;2.215389275186669185e-02;-1.215222452539673840e-09;1.620740372470979296e-01;-3.353044531935998052e+00;-5.291170471108629092e-02;-1.032470013228959987e-03;-2.245205299471151987e-03;6.205444102846818799e-03;2.616553225049939035e-02;4.676440981977902922e-02;5.777251779005065924e-03;-5.166609534707072848e-03;-1.105160207721789245e-02;8.946484456842179744e-03;-8.527921421733081556e-03;-1.511221467111813904e-02;5.731406293898386739e-01;2.962384282296555149e-01;-4.950105819889715209e-01;1.675116171155703881e-01;2.474100706571230324e-01;2.195803053393334259e-01;7.976055054442648951e-02;-1.860548545818166422e-01;9.740513127563373008e-02;9.234003919431273966e-01;-3.212904412630325224e-01;8.527921421733081556e-03;1.511221467111813904e-02;2.685937061016130389e-02;-2.616553225049939035e-02;-4.676440981977902922e-02;-5.777251779005065924e-03;5.166609534707072848e-03;1.105160207721789245e-02;-8.946484456842179744e-03;8.527921421733081556e-03;1.511221467111813904e-02;2.685937061016130389e-02
1.759999999999998010e+01;-3.202198934391632390e-01;4.723419384402823828e-01;-1.751222350867641941e-01;-2.358994489438110131e-01;-2.350365416160266896e-01;-7.340590138172035928e-02;1.830840615888265355e-01;-1.023062814426419637e-01;-9.136108720352669188e-01;3.483228756031921391e-01;-8.781564124005672434e-03;-1.594478907659216405e-02;5.758095412806815139e-01;-1.727583744105060866e-09;9.432341680487707093e-10;2.634719746247924169e-02;4.219842396623250252e-02;-5.675345778853033916e-10;2.103283348510209286e-09;3.791006956033779463e-02;5.376129606409107975e-02;1.675673947901975991e+00;1.684346101975370047e+00;-1.624526327136815703e-10;1.513284591328671055e-10;3.457078066476448885e-02;-1.542833025374390288e-09;2.034634613337179751e-02;7.313839902354715419e-10;1.602169863017414153e-01;-3.360020049888470250e+00;-5.491712760958532280e-02;-1.706932416673164702e-03;-1.585122383293535372e-03;3.555582863439404884e-03;2.642468595562347256e-02;4.617920799016428379e-02;6.869081826695960791e-03;-3.812322498185249930e-03;-1.077116711149730954e-02;9.684876085264942924e-03;-8.781564124005672434e-03;-1.594478907659216405e-02;5.758095412806815139e-01;3.202198934391632390e-01;-4.723419384402823828e-01;1.751222350867641941e-01;2.358994489438110131e-01;2.350365416160266896e-01;7.340590138172035928e-02;-1.830840615888265355e-01;1.023062814426419637e-01;9.136108720352669188e-01;-3.483228756031921391e-01;8.781564124005672434e-03;1.594478907659216405e-02;2.419045871931846392e-02;-2.642468595562347256e-02;-4.617920799016428379e-02;-6.869081826695960791e-03;3.812322498185249930e-03;1.077116711149730954e-02;-9.684876085264942924e-03;8.781564124005672434e-03;1.594478907659216405e-02;2.419045871931846392e-02
1.769999999999998153e+01;-3.429589697189692199e-01;4.481412872204186271e-01;-1.813760510826498418e-01;-2.230109137510260242e-01;-2.496292230033451132e-01;-6.659998968764455074e-02;1.800605822741200568e-01;-1.067789877202635768e-01;-9.030843179294432144e-01;3.749868653732460477e-01;-9.163664108434055322e-03;-1.613082071318731187e-02;5.774619411863197715e-01;3.431520038544309285e-09;-3.396583533054788010e-09;1.722614481182615023e-02;4.995277010867297390e-02;3.173228758505265266e-09;-3.654874836102455510e-09;3.070773599514262792e-02;6.343436129198945506e-02;1.679818462988056593e+00;1.689929656375543932e+00;2.717432373550375167e-11;-4.269159320315209984e-11;3.946900810827384809e-02;-1.981959392314058878e-09;1.809809584533727395e-02;9.097058661232494814e-10;1.613210126543407896e-01;-3.369748119379117668e+00;-5.756710502586465106e-02;-2.564509818552219902e-03;-3.272663212495041402e-03;4.145589357147677623e-03;2.673787153629247904e-02;4.538307127252183548e-02;8.381799170595949366e-03;-2.332982708343894762e-03;-1.074934260152993204e-02;1.048193549086752496e-02;-9.163664108434055322e-03;-1.613082071318731187e-02;5.774619411863197715e-01;3.429589697189692199e-01;-4.481412872204186271e-01;1.813760510826498418e-01;2.230109137510260242e-01;2.496292230033451132e-01;6.659998968764455074e-02;-1.800605822741200568e-01;1.067789877202635768e-01;9.030843179294432144e-01;-3.749868653732460477e-01;9.163664108434055322e-03;1.613082071318731187e-02;2.253805881368020625e-02;-2.673787153629247904e-02;-4.538307127252183548e-02;-8.381799170595949366e-03;2.332982708343894762e-03;1.074934260152993204e-02;-1.048193549086752496e-02;9.163664108434055322e-03;1.613082071318731187e-02;2.253805881368020625e-02
1.779999999999998295e+01;-3.646152107358860972e-01;4.232342698730068298e-01;-1.876718462660599829e-01;-2.097657539402566218e-01;-2.639720994526741915e-01;-5.971663965809799468e-02;1.770241132896017144e-01;-1.115243265221076280e-01;-8.916210727480431419e-01;4.015428377389508863e-01;-9.772311836421444797e-03;-1.724680210948599177e-02;5.791182805961393454e-01;-1.433896536694737103e-09;2.883731967052723027e-09;1.962980864451041932e-02;4.168557455114798443e-02;-1.893913150865193593e-09;2.423715338275887912e-09;3.652863407054080663e-02;5.858439997717837522e-02;1.682148778993267424e+00;1.694822898062790406e+00;5.645281437825647088e-11;-6.797522588714931721e-11;4.192142851167594830e-02;-9.923177551251385401e-10;1.816360805271674886e-02;-2.650701225119167630e-11;1.564284152637399894e-01;-3.376971677067579947e+00;-6.008503758321746130e-02;-2.850938570972393407e-03;-2.205576158900907080e-03;5.196388940106849708e-03;2.691437343807301374e-02;4.554251749529741877e-02;9.689501476616901865e-03;-1.413929725530754800e-03;-1.108503392780113561e-02;1.090233408969164264e-02;-9.772311836421444797e-03;-1.724680210948599177e-02;5.791182805961393454e-01;3.646152107358860972e-01;-4.232342698730068298e-01;1.876718462660599829e-01;2.097657539402566218e-01;2.639720994526741915e-01;5.971663965809799468e-02;-1.770241132896017144e-01;1.115243265221076280e-01;8.916210727480431419e-01;-4.015428377389508863e-01;9.772311836421444797e-03;1.724680210948599177e-02;2.088171940386063241e-02;-2.691437343807301374e-02;-4.554251749529741877e-02;-9.689501476616901865e-03;1.413929725530754800e-03;1.108503392780113561e-02;-1.090233408969164264e-02;9.772311836421444797e-03;1.724680210948599177e-02;2.088171940386063241e-02
1.789999999999998437e+01;-3.844325158475380699e-01;3.963030296754634363e-01;-1.931723880881844602e-01;-1.953979858957925475e-01;-2.770949959395688222e-01;-5.269053578734493593e-02;1.731785355957135841e-01;-1.161381480984691877e-01;-8.794528150988307758e-01;4.278830113242680921e-01;-1.050077849931515227e-02;-1.795396755267041067e-02;5.813351141730951355e-01;-4.472446094358402604e-09;4.757285689871568888e-09;3.126436277673442371e-02;3.050920397125970671e-02;-4.238001244319782199e-09;4.991730482179493276e-09;4.642161514682266454e-02;4.566645634134798570e-02;1.686721965611123197e+00;1.698089904888689272e+00;-3.795889483315516880e-11;2.545390426893499468e-11;3.661907360391273430e-02;2.145480385860617194e-09;2.309325818649907852e-02;-1.994674231970891113e-09;1.538616371975959352e-01;-3.384811870512317356e+00;-5.971233163960566054e-02;-1.623097353271084255e-03;7.551680352064571791e-05;4.660855041828199097e-03;2.782475779551912831e-02;4.511314636952112878e-02;1.080698065369578575e-02;1.122916109524418893e-04;-1.071089701459759791e-02;1.080052569485477620e-02;-1.050077849931515227e-02;-1.795396755267041067e-02;5.813351141730951355e-01;3.844325158475380699e-01;-3.963030296754634363e-01;1.931723880881844602e-01;1.953979858957925475e-01;2.770949959395688222e-01;5.269053578734493593e-02;-1.731785355957135841e-01;1.161381480984691877e-01;8.794528150988307758e-01;-4.278830113242680921e-01;1.050077849931515227e-02;1.795396755267041067e-02;1.866488582690484233e-02;-2.782475779551912831e-02;-4.511314636952112878e-02;-1.080698065369578575e-02;-1.122916109524418893e-04;1.071089701459759791e-02;-1.080052569485477620e-02;1.050077849931515227e-02;1.795396755267041067e-02;1.866488582690484233e-02
1.799999999999998579e+01;-4.022969226449030211e-01;3.685151760120639053e-01;-1.979211129908996780e-01;-1.809089378065479592e-01;-2.891587915102796225e-01;-4.506377103452561400e-02;1.695396392790397000e-01;-1.200989992886240254e-01;-8.662312913507713708e-01;4.543961828270338121e-01;-1.063152130719520125e-02;-1.787471234501328970e-02;5.838483720089794327e-01;5.188033553990724404e-09;-6.068656794002408086e-09;2.203578748618974237e-02;4.910111567621443934e-02;6.637871227522920234e-09;-4.618819098908546041e-09;2.642291333138256995e-02;5.348824152140728427e-02;1.693264780369058808e+00;1.696555124752953336e+00;-2.000765883040544197e-10;1.920893043546113379e-10;4.205038382158493571e-02;-2.197658109184262703e-09;2.083061832712863187e-02;9.155274870074332462e-10;1.510480568767651466e-01;-3.389819905129999533e+00;-6.288100343084418453e-02;-2.546372232917027550e-03;-2.706533944671505633e-03;1.349040814140806122e-03;2.970614589439762865e-02;4.548237577816122146e-02;1.165258627991982987e-02;4.951790422275670345e-04;-9.748040799330837114e-03;1.167856893779549432e-02;-1.063152130719520125e-02;-1.787471234501328970e-02;5.838483720089794327e-01;4.022969226449030211e-01;-3.685151760120639053e-01;1.979211129908996780e-01;1.809089378065479592e-01;2.891587915102796225e-01;4.506377103452561400e-02;-1.695396392790397000e-01;1.200989992886240254e-01;8.662312913507713708e-01;-4.543961828270338121e-01;1.063152130719520125e-02;1.787471234501328970e-02;1.615162799102054514e-02;-2.970614589439762865e-02;-4.548237577816122146e-02;-1.165258627991982987e-02;-4.951790422275670345e-04;9.748040799330837114e-03;-1.167856893779549432e-02;1.063152130719520125e-02;1.787471234501328970e-02;1.615162799102054514e-02
1.809999999999998721e+01;-4.190383683687595173e-01;3.399640987684472981e-01;-2.011297688660684257e-01;-1.648759105966654814e-01;-2.998473567906672077e-01;-3.713510104376344101e-02;1.652410255660236582e-01;-1.247248777613689102e-01;-8.525753156350062145e-01;4.798483505308421826e-01;-1.139880451283423884e-02;-1.827994132835939617e-02;5.850709529904813966e-01;9.121406668044484227e-11;-9.559493817945792305e-12;2.060728930429370914e-02;4.792166562604174840e-02;-3.941839909549989572e-10;-4.949575503874826866e-10;2.860019952469294163e-02;5.591457584644098783e-02;1.696532931203900585e+00;1.702527613869201151e+00;5.827753880095577388e-11;-7.301723143022667386e-11;4.212399038715312211e-02;-2.978366526246916667e-11;2.209012636299271734e-02;-5.096314160891631088e-10;1.530437311089563601e-01;-3.399060545087841056e+00;-6.421411728956091802e-02;-2.404063625317518372e-03;-2.731437642252160496e-03;2.457820021084938800e-03;3.061115963573629584e-02;4.576356015705640434e-02;1.371743666960037467e-02;1.944970825774272605e-03;-9.214999259369527351e-03;1.170549478595524218e-02;-1.139880451283423884e-02;-1.827994132835939617e-02;5.850709529904813966e-01;4.190383683687595173e-01;-3.399640987684472981e-01;2.011297688660684257e-01;1.648759105966654814e-01;2.998473567906672077e-01;3.713510104376344101e-02;-1.652410255660236582e-01;1.247248777613689102e-01;8.525753156350062145e-01;-4.798483505308421826e-01;1.139880451283423884e-02;1.827994132835939617e-02;1.492904700951858121e-02;-3.061115963573629584e-02;-4.576356015705640434e-02;-1.371743666960037467e-02;-1.944970825774272605e-03;9.214999259369527351e-03;-1.170549478595524218e-02;1.139880451283423884e-02;1.827994132835939617e-02;1.492904700951858121e-02
1.819999999999998863e+01;-4.342072037040267118e-01;3.098608803037922743e-01;-2.039106839022310491e-01;-1.484337665723306776e-01;-3.103428784678040064e-01;-2.918692156599886692e-02;1.614149035204871518e-01;-1.293102484390295792e-01;-8.380972813149868417e-01;5.047940526814237439e-01;-1.273363799459939667e-02;-1.848398321454150853e-02;5.868049121038495519e-01;3.877456189522944834e-09;-1.015267775968961504e-09;7.089950690887639011e-03;4.657927627957206967e-02;2.338340824891895214e-09;-2.554383150943734697e-09;2.658989774390697891e-02;6.607922333256120717e-02;1.696852463713751868e+00;1.711477424003493786e+00;2.009212667966867898e-10;-2.157041299130275244e-10;3.947762183247528756e-02;1.070795294625058563e-09;2.706233359725548904e-02;-2.011893397608845445e-09;1.463383454007818052e-01;-3.408329887732028496e+00;-6.653995637082887882e-02;-1.489834218303732723e-03;-3.948933048139331020e-03;5.996234125681759730e-03;3.129502071759288073e-02;4.543747286617599856e-02;1.582988435494944723e-02;3.347846001622106771e-03;-9.228052592508084739e-03;1.162088228913546809e-02;-1.273363799459939667e-02;-1.848398321454150853e-02;5.868049121038495519e-01;4.342072037040267118e-01;-3.098608803037922743e-01;2.039106839022310491e-01;1.484337665723306776e-01;3.103428784678040064e-01;2.918692156599886692e-02;-1.614149035204871518e-01;1.293102484390295792e-01;8.380972813149868417e-01;-5.047940526814237439e-01;1.273363799459939667e-02;1.848398321454150853e-02;1.319508789615042588e-02;-3.129502071759288073e-02;-4.543747286617599856e-02;-1.582988435494944723e-02;-3.347846001622106771e-03;9.228052592508084739e-03;-1.162088228913546809e-02;1.273363799459939667e-02;1.848398321454150853e-02;1.319508789615042588e-02
1.829999999999999005e+01;-4.480441488663337579e-01;2.787026674120479663e-01;-2.058270522726083906e-01;-1.315443248334375315e-01;-3.196635553838492738e-01;-2.134760416455920920e-02;1.567842809053045239e-01;-1.335845881623182740e-01;-8.226607741303926247e-01;5.299085749199511364e-01;-1.332111891645124113e-02;-1.984478936111599284e-02;5.895776368284129099e-01;-7.000888606069339490e-09;7.997383137700807929e-09;2.560821542563023953e-02;2.802988264571324925e-02;-6.510341029515078514e-09;8.487930706123491399e-09;4.146412793662836854e-02;4.388579515671139214e-02;1.700906834110723631e+00;1.712798768493971613e+00;-7.063036736680643572e-11;6.205575745570032967e-11;3.761203630203303894e-02;7.548684314800946765e-10;2.911669474894316295e-02;-8.312525500772937055e-10;1.389880181905990275e-01;-3.413705602613269718e+00;-6.672873112736033008e-02;-1.019440796036266998e-03;-2.421652221811280113e-04;4.875692967458739036e-03;3.226954889630490042e-02;4.565630163448966550e-02;1.752495649345833795e-02;4.337772881789936363e-03;-8.311201912642174339e-03;1.130713522956229913e-02;-1.332111891645124113e-02;-1.984478936111599284e-02;5.895776368284129099e-01;4.480441488663337579e-01;-2.787026674120479663e-01;2.058270522726083906e-01;1.315443248334375315e-01;3.196635553838492738e-01;2.134760416455920920e-02;-1.567842809053045239e-01;1.335845881623182740e-01;8.226607741303926247e-01;-5.299085749199511364e-01;1.332111891645124113e-02;1.984478936111599284e-02;1.042236317158706793e-02;-3.226954889630490042e-02;-4.565630163448966550e-02;-1.752495649345833795e-02;-4.337772881789936363e-03;8.311201912642174339e-03;-1.130713522956229913e-02;1.332111891645124113e-02;1.984478936111599284e-02;1.042236317158706793e-02
1.839999999999999147e+01;-4.598306209424032343e-01;2.465134583012976166e-01;-2.070277686861239641e-01;-1.139071748540030765e-01;-3.275505974344090632e-01;-1.331476850064226489e-02;1.520392285028429047e-01;-1.374419619995665698e-01;-8.063273177244242307e-01;5.548243296479576925e-01;-1.398318798746970085e-02;-1.974435292394639829e-02;5.917840966721851226e-01;9.472292514486523105e-07;-4.879115224994136912e-07;2.265021134834229941e-02;2.975620663224814305e-02;1.239104715505177625e-06;-1.960360584187019329e-07;3.728479797575546401e-02;4.439079325966129030e-02;1.704125370157983266e+00;1.715101310128544387e+00;1.204981788793523449e-06;3.801182078762085200e-07;3.442904436653691086e-02;1.047780959589665388e-06;3.264630017245444271e-02;-1.161813479005969166e-06;1.340805068296211378e-01;-3.419225095186531060e+00;-6.707545857151077373e-02;-2.136641519572650416e-04;-7.107430424679777106e-04;4.500139575540573755e-03;3.377290182028003240e-02;4.595828432860762924e-02;1.887300862426405379e-02;5.102131216548136394e-03;-7.246652984961521327e-03;1.101095826602969605e-02;-1.398318798746970085e-02;-1.974435292394639829e-02;5.917840966721851226e-01;4.598306209424032343e-01;-2.465134583012976166e-01;2.070277686861239641e-01;1.139071748540030765e-01;3.275505974344090632e-01;1.331476850064226489e-02;-1.520392285028429047e-01;1.374419619995665698e-01;8.063273177244242307e-01;-5.548243296479576925e-01;1.398318798746970085e-02;1.974435292394639829e-02;8.215903327814855217e-03;-3.377290182028003240e-02;-4.595828432860762924e-02;-1.887300862426405379e-02;-5.102131216548136394e-03;7.246652984961521327e-03;-1.101095826602969605e-02;1.398318798746970085e-02;1.974435292394639829e-02;8.215903327814855217e-03
1.849999999999999289e+01;-4.702848368882541208e-01;2.135115148091620840e-01;-2.078749538278646114e-01;-9.619742533569367038e-02;-3.339831712143132569e-01;-5.326140517505078761e-03;1.471004408194256097e-01;-1.418334469104047535e-01;-7.895136978419445839e-01;5.787165580559991973e-01;-1.386206817951117845e-02;-2.004213317389766727e-02;5.940981783358053603e-01;-2.217788947967507764e-09;3.257518963729010909e-09;2.880900829144255812e-02;2.238146120351663937e-02;-1.944812426122666873e-09;3.530495494904406924e-09;4.141604256198019862e-02;3.498849547405427640e-02;1.706514931881240926e+00;1.715970207584144536e+00;-3.951756722990460267e-11;3.431864535020264544e-11;3.671134495093793249e-02;-9.230448783664733594e-10;2.985676599615551263e-02;1.128237798277928609e-09;1.275950049055805946e-01;-3.422485139470584414e+00;-6.656811074190052691e-02;-8.225497207278115262e-04;6.427552563233844551e-04;3.876662966030786084e-03;3.439211587759677391e-02;4.572167827058484790e-02;2.026035861130318083e-02;5.620031962077554066e-03;-5.893880641875848259e-03;1.073943174578932853e-02;-1.386206817951117845e-02;-2.004213317389766727e-02;5.940981783358053603e-01;4.702848368882541208e-01;-2.135115148091620840e-01;2.078749538278646114e-01;9.619742533569367038e-02;3.339831712143132569e-01;5.326140517505078761e-03;-1.471004408194256097e-01;1.418334469104047535e-01;7.895136978419445839e-01;-5.787165580559991973e-01;1.386206817951117845e-02;2.004213317389766727e-02;5.901821664194617512e-03;-3.439211587759677391e-02;-4.572167827058484790e-02;-2.026035861130318083e-02;-5.620031962077554066e-03;5.893880641875848259e-03;-1.073943174578932853e-02;1.386206817951117845e-02;2.004213317389766727e-02;5.901821664194617512e-03
1.859999999999999432e+01;-4.783547716727427623e-01;1.799528084058293620e-01;-2.076215795801341635e-01;-7.783954823285156588e-02;-3.390543178531572055e-01;2.758591509836143263e-03;1.417869354326533327e-01;-1.462354435564892363e-01;-7.717399300488750891e-01;6.024360051960795381e-01;-1.433308918622671138e-02;-1.975253672349308945e-02;5.962990155122039893e-01;-6.614632374389324679e-10;9.006733566335161778e-10;3.168968566373628337e-02;2.140138263457163140e-02;-1.587851950745941915e-10;1.403351393527577180e-09;4.056257566962558764e-02;3.027427264046093913e-02;1.709883296948494724e+00;1.716537964452911513e+00;-7.112330500649270596e-11;6.484568827978578343e-11;3.242166986804190243e-02;1.735721599827715207e-09;3.279000188022360845e-02;-1.186869161654639404e-09;1.239279151246181349e-01;-3.426421261407683883e+00;-6.521167119941306822e-02;4.420019217269610174e-05;1.028830459130124220e-03;2.728413543930968688e-03;3.575361387753128728e-02;4.605691177246590273e-02;2.186139027171002391e-02;6.163431191756565952e-03;-4.327199487173472026e-03;9.870019032195656572e-03;-1.433308918622671138e-02;-1.975253672349308945e-02;5.962990155122039893e-01;4.783547716727427623e-01;-1.799528084058293620e-01;2.076215795801341635e-01;7.783954823285156588e-02;3.390543178531572055e-01;-2.758591509836143263e-03;-1.417869354326533327e-01;1.462354435564892363e-01;7.717399300488750891e-01;-6.024360051960795381e-01;1.433308918622671138e-02;1.975253672349308945e-02;3.700984487795988542e-03;-3.575361387753128728e-02;-4.605691177246590273e-02;-2.186139027171002391e-02;-6.163431191756565952e-03;4.327199487173472026e-03;-9.870019032195656572e-03;1.433308918622671138e-02;1.975253672349308945e-02;3.700984487795988542e-03
1.869999999999999574e+01;-4.850985296223537246e-01;1.459363842785308119e-01;-2.063174793705003507e-01;-5.935697627533675913e-02;-3.430081125486787452e-01;1.131682401181479530e-02;1.364004853217174185e-01;-1.497944087672668789e-01;-7.534164791115918192e-01;6.255558741704512205e-01;-1.366010321262224429e-02;-1.858026880191788674e-02;5.983338801698664389e-01;9.332219435089856138e-09;-8.426950903607352041e-09;7.431082642565089991e-03;4.181344528722522741e-02;9.306656276816104242e-09;-8.452514039328532425e-09;1.719680514828835979e-02;5.157916779262303880e-02;1.711325622077326747e+00;1.718649913956375563e+00;2.082287727844151389e-12;-7.750974550582386286e-12;4.317003018014243382e-02;-4.349085655842278833e-09;2.370947526734714164e-02;3.674234720977104176e-09;1.180204991112909496e-01;-3.429975536039370887e+00;-6.687950612234051795e-02;-2.335267552333880267e-03;-3.438238040366773437e-03;3.002959677469080324e-03;3.674414879285509139e-02;4.611985257377661240e-02;2.306180405164959257e-02;6.127507901498435716e-03;-2.908220458374077833e-03;1.033588557436856264e-02;-1.366010321262224429e-02;-1.858026880191788674e-02;5.983338801698664389e-01;4.850985296223537246e-01;-1.459363842785308119e-01;2.063174793705003507e-01;5.935697627533675913e-02;3.430081125486787452e-01;-1.131682401181479530e-02;-1.364004853217174185e-01;1.497944087672668789e-01;7.534164791115918192e-01;-6.255558741704512205e-01;1.366010321262224429e-02;1.858026880191788674e-02;1.666119830133538926e-03;-3.674414879285509139e-02;-4.611985257377661240e-02;-2.306180405164959257e-02;-6.127507901498435716e-03;2.908220458374077833e-03;-1.033588557436856264e-02;1.366010321262224429e-02;1.858026880191788674e-02;1.666119830133538926e-03
1.879999999999999716e+01;-4.899729059177415080e-01;1.119103034227274251e-01;-2.043581952046114869e-01;-4.035717779011686185e-02;-3.465920082853773398e-01;1.984827513426988543e-02;1.315147260341484881e-01;-1.536237346605204002e-01;-7.340086370303978702e-01;6.483324345965537638e-01;-1.418732588508047308e-02;-1.903342242298598080e-02;5.998709255840356525e-01;2.061552563197349350e-03;6.834289590690889802e-10;-1.141648762387795742e-09;3.657459056220041527e-02;3.280326309884532086e-10;-1.301914068718456149e-10;1.681457630907539150e-02;5.545071943417652360e-02;1.709505991104161016e+00;1.723663087758142476e+00;1.144408696113405353e-10;-1.195317325932200900e-10;4.654331615217194296e-02;-1.364926581265255492e-09;2.266262092982257795e-02;4.235884671191099837e-10;1.067783317193360393e-01;-3.433169078867394308e+00;-6.920593802333263600e-02;-2.865683641303730118e-03;-3.863614358347137578e-03;5.804409844494123893e-03;3.743198214313231409e-02;4.702048583122349357e-02;2.483903929620606688e-02;6.165854364181537484e-03;-2.613872867517019749e-03;1.018063622193532414e-02;-1.418732588508047308e-02;-1.903342242298598080e-02;5.998709255840356525e-01;4.899729059177415080e-01;-1.119103034227274251e-01;2.043581952046114869e-01;4.035717779011686185e-02;3.465920082853773398e-01;-1.984827513426988543e-02;-1.315147260341484881e-01;1.536237346605204002e-01;7.340086370303978702e-01;-6.483324345965537638e-01;1.418732588508047308e-02;1.903342242298598080e-02;1.290744159643253397e-04;-3.743198214313231409e-02;-4.702048583122349357e-02;-2.483903929620606688e-02;-6.165854364181537484e-03;2.613872867517019749e-03;-1.018063622193532414e-02;1.418732588508047308e-02;1.903342242298598080e-02;1.290744159643253397e-04
1.889999999999999858e+01;-4.928194224222741671e-01;7.740000269964791846e-02;-2.011016768265906363e-01;-2.098690661601157123e-02;-3.481969992613621057e-01;2.754641940102823053e-02;1.258905791053375467e-01;-1.568346712920785091e-01;-7.141189654487412053e-01;6.705136472583150820e-01;-1.571237535075606720e-02;-1.991065999137331399e-02;6.023733910678333858e-01;-6.985382569951709399e-09;8.583838818693797978e-09;1.743095525887023919e-02;1.649491801589961226e-02;-6.740401999910407474e-09;8.828820571119811032e-09;3.343170774551630642e-02;3.249567050269717983e-02;1.711881036764131503e+00;1.723881601129229946e+00;-3.756608453190236338e-11;3.343004377346440195e-11;3.244775489981440580e-02;5.703456730570939272e-09;3.501314998755800795e-02;-4.997369319777059885e-09;9.985324783610852184e-02;-3.435762637897497473e+00;-6.746090418128500299e-02;3.078486946283581402e-04;9.360528121168552526e-05;4.920231324486989966e-03;3.852606890482668245e-02;4.752230047620165793e-02;2.622467104490683321e-02;6.657426780848834519e-03;-1.099599700966680249e-03;8.550736740398311858e-03;-1.571237535075606720e-02;-1.991065999137331399e-02;6.023733910678333858e-01;4.928194224222741671e-01;-7.740000269964791846e-02;2.011016768265906363e-01;2.098690661601157123e-02;3.481969992613621057e-01;-2.754641940102823053e-02;-1.258905791053375467e-01;1.568346712920785091e-01;7.141189654487412053e-01;-6.705136472583150820e-01;1.571237535075606720e-02;1.991065999137331399e-02;-2.373391067833408030e-03;-3.852606890482668245e-02;-4.752230047620165793e-02;-2.622467104490683321e-02;-6.657426780848834519e-03;1.099599700966680249e-03;-8.550736740398311858e-03;1.571237535075606720e-02;1.991065999137331399e-02;-2.373391067833408030e-03
1.900000000000000000e+01;-4.935617472315485532e-01;4.284917274046199515e-02;-1.976091527620372212e-01;-2.427150073441340129e-03;-3.483574697259280151e-01;3.581302952854615446e-02;1.206882159625956158e-01;-1.605311522776377564e-01;-6.931893668088148219e-01;6.922084985171548244e-01;-1.515124278632311479e-02;-1.936064547231949873e-02;6.044481910315461226e-01;6.590610578035205698e-09;-6.864401065030257112e-09;2.683600786802705848e-03;3.599563046182455150e-02;7.714980673883565883e-09;-5.740030974807555582e-09;1.083432021822302964e-02;4.414634989298788642e-02;1.714157681083313012e+00;1.720270720656685182e+00;-1.499723357213514714e-10;1.520986824001013414e-10;4.495388569585680172e-02;-5.060327028581221305e-09;2.504970372996618427e-02;4.031487536231824943e-09;9.365989965867894951e-02;-3.434428401737871894e+00;-7.000359045466247876e-02;-2.388502926924622374e-03;-3.331204312990499773e-03;2.506345928078329566e-03;3.937500324527920537e-02;4.854692305407330710e-02;2.787683862755488406e-02;5.383224135719050403e-03;3.969110524044694444e-04;8.540599895142043235e-03;-1.515124278632311479e-02;-1.936064547231949873e-02;6.044481910315461226e-01;4.935617472315485532e-01;-4.284917274046199515e-02;1.976091527620372212e-01;2.427150073441340129e-03;3.483574697259280151e-01;-3.581302952854615446e-02;-1.206882159625956158e-01;1.605311522776377564e-01;6.931893668088148219e-01;-6.922084985171548244e-01;1.515124278632311479e-02;1.936064547231949873e-02;-4.448191031546144814e-03;-3.937500324527920537e-02;-4.854692305407330710e-02;-2.787683862755488406e-02;-5.383224135719050403e-03;-3.969110524044694444e-04;-8.540599895142043235e-03;1.515124278632311479e-02;1.936064547231949873e-02;-4.448191031546144814e-03
1.910000000000000142e+01;-4.919189213276488615e-01;8.437642220208081342e-03;-1.930445645893034134e-01;1.689308456733289859e-02;-3.478896690856226881e-01;4.333469331077338671e-02;1.152430108995767255e-01;-1.641453462092168636e-01;-6.715845127012396443e-01;7.132668477200483359e-01;-1.590134874073226637e-02;-2.061951952919906586e-02;6.058624337298821327e-01;-8.829501550135989567e-09;1.083128258273069419e-08;2.237936042783667326e-02;5.731434451667536366e-03;-9.362435990389927882e-09;1.029834815133687436e-08;3.590405319526653732e-02;1.925612721977095626e-02;1.712243743330793100e+00;1.722387262906397876e+00;7.488638453794268706e-11;-7.521220135567848880e-11;3.803727834413010017e-02;2.798650220282209412e-09;3.031906869219155171e-02;-2.132131270912388725e-09;8.327097235684852161e-02;-3.434631006237516715e+00;-6.835634636980270074e-02;-9.261845665388467952e-04;1.664794563661649730e-03;4.158843167481551806e-03;4.060696342896502609e-02;4.974932131585439732e-02;2.968285607296677897e-02;5.023792083785040552e-03;7.614980853060115962e-04;7.045225093442311626e-03;-1.590134874073226637e-02;-2.061951952919906586e-02;6.058624337298821327e-01;4.919189213276488615e-01;-8.437642220208081342e-03;1.930445645893034134e-01;-1.689308456733289859e-02;3.478896690856226881e-01;-4.333469331077338671e-02;-1.152430108995767255e-01;1.641453462092168636e-01;6.715845127012396443e-01;-7.132668477200483359e-01;1.590134874073226637e-02;2.061951952919906586e-02;-5.862433729882154942e-03;-4.060696342896502609e-02;-4.974932131585439732e-02;-2.968285607296677897e-02;-5.023792083785040552e-03;-7.614980853060115962e-04;-7.045225093442311626e-03;1.590134874073226637e-02;2.061951952919906586e-02;-5.862433729882154942e-03
1.920000000000000284e+01;-4.883861586282684519e-01;-2.568926880273636124e-02;-1.877184514163320328e-01;3.618250514520743311e-02;-3.455664698344367292e-01;5.133682614307844005e-02;1.090338255020248809e-01;-1.674576665036506262e-01;-6.493759007358982371e-01;7.337441613866421131e-01;-1.614480277977987585e-02;-1.991722101909364565e-02;6.078916381984276196e-01;2.871336994644672249e-09;-1.906760811703814869e-09;1.604551541188258684e-02;1.120649232818067380e-02;3.179004403970317675e-09;-1.599093402945205269e-09;2.728469790365049830e-02;2.244567481994857658e-02;1.713595289165209312e+00;1.722024676034034751e+00;-4.239928863940576637e-11;4.082175467403710369e-11;3.590851684926900378e-02;8.613571026234561667e-10;3.168111879903016265e-02;-5.511244975514402757e-10;7.698237791917514339e-02;-3.435619965200821468e+00;-6.758963533806656987e-02;-5.072875965308690097e-04;4.839018305604113682e-04;3.456048534888539470e-03;4.195785262360846035e-02;5.118869929892415349e-02;3.073745816318246282e-02;4.433453811054956228e-03;1.980818871145151316e-03;6.106600254711290476e-03;-1.614480277977987585e-02;-1.991722101909364565e-02;6.078916381984276196e-01;4.883861586282684519e-01;2.568926880273636124e-02;1.877184514163320328e-01;-3.618250514520743311e-02;3.455664698344367292e-01;-5.133682614307844005e-02;-1.090338255020248809e-01;1.674576665036506262e-01;6.493759007358982371e-01;-7.337441613866421131e-01;1.614480277977987585e-02;1.991722101909364565e-02;-7.891638198427641804e-03;-4.195785262360846035e-02;-5.118869929892415349e-02;-3.073745816318246282e-02;-4.433453811054956228e-03;-1.980818871145151316e-03;-6.106600254711290476e-03;1.614480277977987585e-02;1.991722101909364565e-02;-7.891638198427641804e-03
1.930000000000000426e+01;-4.832392519839811551e-01;-5.986055083490068873e-02;-1.817732324989617954e-01;5.494676578765564368e-02;-3.419865230018855895e-01;5.947815188627776639e-02;1.030144225130389390e-01;-1.704779777756401660e-01;-6.264645567187384634e-01;7.535698023561109293e-01;-1.646356988934167404e-02;-1.895315714509456309e-02;6.093107045344101635e-01;6.065815167106233807e-03;-7.736484283446998703e-09;-5.080932374283481763e-09;2.905992570977585995e-02;5.906960723425454946e-09;-6.910465143309162390e-09;5.665906930590501427e-03;4.079164780703294774e-02;1.712654905727807320e+00;1.721453697300749264e+00;-9.538540454680256370e-11;9.779623495419438775e-11;3.857070706209801692e-02;-1.077195653070351974e-09;3.092202978804859184e-02;3.071489475191282257e-10;6.945166893934939800e-02;-3.434108603026145623e+00;-6.949273762019331224e-02;-9.178414390072832949e-04;-3.512575369408353285e-03;3.607504329327188008e-03;4.282912968025515132e-02;5.232716667609427219e-02;3.168390730486114748e-02;3.279116829691092194e-03;2.766476075630741605e-03;5.620334759944584091e-03;-1.646356988934167404e-02;-1.895315714509456309e-02;6.093107045344101635e-01;4.832392519839811551e-01;5.986055083490068873e-02;1.817732324989617954e-01;-5.494676578765564368e-02;3.419865230018855895e-01;-5.947815188627776639e-02;-1.030144225130389390e-01;1.704779777756401660e-01;6.264645567187384634e-01;-7.535698023561109293e-01;1.646356988934167404e-02;1.895315714509456309e-02;-9.310704534410185751e-03;-4.282912968025515132e-02;-5.232716667609427219e-02;-3.168390730486114748e-02;-3.279116829691092194e-03;-2.766476075630741605e-03;-5.620334759944584091e-03;1.646356988934167404e-02;1.895315714509456309e-02;-9.310704534410185751e-03
1.940000000000000568e+01;-4.767754259177950926e-01;-9.354849424876719721e-02;-1.747083959476182780e-01;7.428517316861367459e-02;-3.375236747136766691e-01;6.677350561852582467e-02;9.717331536127483960e-02;-1.729495848839359695e-01;-6.027177200721655081e-01;7.729017646384198637e-01;-1.688163781574232580e-02;-1.980237746496081239e-02;6.108204602707782982e-01;-2.394963490036993797e-09;6.217375233236687777e-09;2.683422558295649272e-03;1.359885742212324500e-02;-3.007641419800610476e-09;5.604700787039293418e-09;1.611945306322509069e-02;2.703488792734281068e-02;1.711123384202880571e+00;1.721200407081795003e+00;7.784093366624859361e-11;-7.499624299103611072e-11;3.779095012752677757e-02;3.155110873259457562e-10;3.185204152618923562e-02;-3.763085721970824955e-10;5.943661455151567907e-02;-3.432323791281830960e+00;-6.964299171451349135e-02;-7.126689491421455899e-04;-1.091542625163219619e-03;4.131579541117785803e-03;4.294159360661886637e-02;5.377638618260903447e-02;3.286707443104877613e-02;2.523172046400040669e-03;3.123592391238494415e-03;4.676165631060213990e-03;-1.688163781574232580e-02;-1.980237746496081239e-02;6.108204602707782982e-01;4.767754259177950926e-01;9.354849424876719721e-02;1.747083959476182780e-01;-7.428517316861367459e-02;3.375236747136766691e-01;-6.677350561852582467e-02;-9.717331536127483960e-02;1.729495848839359695e-01;6.027177200721655081e-01;-7.729017646384198637e-01;1.688163781574232580e-02;1.980237746496081239e-02;-1.082046027077832040e-02;-4.294159360661886637e-02;-5.377638618260903447e-02;-3.286707443104877613e-02;-2.523172046400040669e-03;-3.123592391238494415e-03;-4.676165631060213990e-03;1.688163781574232580e-02;1.980237746496081239e-02;-1.082046027077832040e-02
1.950000000000000711e+01;-4.679401246266853831e-01;-1.264504152450744434e-01;-1.672692613554954411e-01;9.302144206204070176e-02;-3.316917123100714404e-01;7.386857133953463050e-02;9.087510182417977977e-02;-1.757684171865064315e-01;-5.784080721529467617e-01;7.913856717533536145e-01;-1.696866342865445756e-02;-1.965222555113962585e-02;6.127453950803002369e-01;-1.325944268154899270e-09;2.351805063875151627e-09;7.730470441434982888e-03;9.556496240951756205e-03;-6.117971497018605513e-10;3.065952185932490071e-09;1.586145778197390818e-02;1.768748358149068584e-02;1.711597842963328064e+00;1.717696083468732038e+00;-9.416875139850468302e-11;9.899991702784055154e-11;3.568449272794825544e-02;8.523311854414245180e-10;3.254258148944022544e-02;-2.794123012575521169e-10;5.083590456583550465e-02;-3.429293926427228634e+00;-6.822707364446960188e-02;-3.770292128117453561e-04;-1.826022121767440810e-04;2.500278418435225580e-03;4.336877342773975963e-02;5.547761477431964461e-02;3.363713312714922132e-02;1.363625728794337633e-03;3.682146531151619939e-03;3.445484866887782438e-03;-1.696866342865445756e-02;-1.965222555113962585e-02;6.127453950803002369e-01;4.679401246266853831e-01;1.264504152450744434e-01;1.672692613554954411e-01;-9.302144206204070176e-02;3.316917123100714404e-01;-7.386857133953463050e-02;-9.087510182417977977e-02;1.757684171865064315e-01;5.784080721529467617e-01;-7.913856717533536145e-01;1.696866342865445756e-02;1.965222555113962585e-02;-1.274539508030025914e-02;-4.336877342773975963e-02;-5.547761477431964461e-02;-3.363713312714922132e-02;-1.363625728794337633e-03;-3.682146531151619939e-03;-3.445484866887782438e-03;1.696866342865445756e-02;1.965222555113962585e-02;-1.274539508030025914e-02
1.960000000000000853e+01;-4.570406412849800093e-01;-1.587835442264764474e-01;-1.593326518388289148e-01;1.111164374666302052e-01;-3.249932689357130644e-01;8.038869804462775437e-02;8.440181333021833099e-02;-1.787368869067821608e-01;-5.533304225930056885e-01;8.091692669636488811e-01;-1.692701488937142090e-02;-1.913525162549602546e-02;6.138018474656116164e-01;-1.878998107168265751e-09;3.345984209179338395e-09;1.340596596861915422e-02;2.011065835153824817e-03;-1.406606702999671589e-09;3.818375615557240363e-09;1.830621221688096337e-02;6.911312083549114860e-03;1.709436090185348034e+00;1.713111274871544243e+00;-5.793258228020460024e-11;6.869321390022244182e-11;3.072654532673434885e-02;2.006123360280760167e-09;3.435030689452370917e-02;-7.314572058593832019e-10;4.063455222544803958e-02;-3.422547365046131773e+00;-6.507685094659190761e-02;4.348517166443914951e-04;1.139490535838090643e-03;1.506825596586242044e-03;4.371428356957773875e-02;5.730647584252440696e-02;3.418113356383722934e-02;-1.366997201898562109e-04;3.205783277253571040e-03;1.789732106061647787e-03;-1.692701488937142090e-02;-1.913525162549602546e-02;6.138018474656116164e-01;4.570406412849800093e-01;1.587835442264764474e-01;1.593326518388289148e-01;-1.111164374666302052e-01;3.249932689357130644e-01;-8.038869804462775437e-02;-8.440181333021833099e-02;1.787368869067821608e-01;5.533304225930056885e-01;-8.091692669636488811e-01;1.692701488937142090e-02;1.913525162549602546e-02;-1.380184746561163855e-02;-4.371428356957773875e-02;-5.730647584252440696e-02;-3.418113356383722934e-02;1.366997201898562109e-04;-3.205783277253571040e-03;-1.789732106061647787e-03;1.692701488937142090e-02;1.913525162549602546e-02;-1.380184746561163855e-02
1.970000000000000995e+01;-4.444938563502266460e-01;-1.900509783560255517e-01;-1.501168075027517201e-01;1.292631694084210858e-01;-3.165360334365407424e-01;8.708717389250487939e-02;7.791322249082151263e-02;-1.806404179476196470e-01;-5.284070380280001533e-01;8.258841149503244328e-01;-1.696992248431566930e-02;-1.811483124033065606e-02;6.146555120930444760e-01;5.671215586262687118e-03;-4.069653245136559024e-09;-3.490506263467846008e-09;8.042279338578837977e-03;3.154018428041630532e-09;-4.406148771589809529e-09;8.046034796803453598e-03;2.175952972101279775e-02;1.705605218509312904e+00;1.715893156296149913e+00;6.066480014725883396e-11;-5.899252616972499479e-11;3.125923773785167087e-02;-2.155415605068642086e-10;3.366855941449677092e-02;2.758537683902202179e-10;3.217663010140972557e-02;-3.421498374803790377e+00;-6.492779709203623517e-02;2.891185422299727740e-04;-1.371350248468878631e-03;4.218054584202518553e-03;4.431251154432142014e-02;5.846236877773763885e-02;3.483569364956487502e-02;-8.527725185856482870e-04;3.325644386949655473e-03;1.181900385908124518e-03;-1.696992248431566930e-02;-1.811483124033065606e-02;6.146555120930444760e-01;4.444938563502266460e-01;1.900509783560255517e-01;1.501168075027517201e-01;-1.292631694084210858e-01;3.165360334365407424e-01;-8.708717389250487939e-02;-7.791322249082151263e-02;1.806404179476196470e-01;5.284070380280001533e-01;-8.258841149503244328e-01;1.696992248431566930e-02;1.811483124033065606e-02;-1.465551209304449820e-02;-4.431251154432142014e-02;-5.846236877773763885e-02;-3.483569364956487502e-02;8.527725185856482870e-04;-3.325644386949655473e-03;-1.181900385908124518e-03;1.696992248431566930e-02;1.811483124033065606e-02;-1.465551209304449820e-02
1.980000000000001137e+01;-4.300154301258533596e-01;-2.204371754781373760e-01;-1.407748994292456479e-01;1.466939978788061039e-01;-3.074155138508607998e-01;9.348888039688872664e-02;7.143093687686476179e-02;-1.824618891567911516e-01;-5.026184186352780081e-01;8.420095044064530576e-01;-1.616440733323862289e-02;-1.849256320664237341e-02;6.163922603617839613e-01;-1.208989414972190766e-09;3.458214551483646446e-09;5.247315424911809523e-04;1.007700386882212049e-04;-8.666761450735326765e-10;3.800533634184701079e-09;1.058141217051442040e-02;1.015745066766813101e-02;1.704409242263621449e+00;1.711951752735012100e+00;-4.476963731256332084e-11;5.296216058770689139e-11;3.758272325264775532e-02;-2.558658984224242166e-09;2.712964891499962741e-02;2.645825819858825234e-09;2.136435923627932887e-02;-3.416360994990441213e+00;-6.471237208048055689e-02;-1.254369545055951732e-03;4.239661705314967059e-05;3.092429202313756731e-03;4.472538225129174538e-02;5.997063297726282216e-02;3.498231578854285595e-02;-2.489994072903789490e-03;3.217070451545400722e-03;8.606907314944040044e-04;-1.616440733323862289e-02;-1.849256320664237341e-02;6.163922603617839613e-01;4.300154301258533596e-01;2.204371754781373760e-01;1.407748994292456479e-01;-1.466939978788061039e-01;3.074155138508607998e-01;-9.348888039688872664e-02;-7.143093687686476179e-02;1.824618891567911516e-01;5.026184186352780081e-01;-8.420095044064530576e-01;1.616440733323862289e-02;1.849256320664237341e-02;-1.639226036178398349e-02;-4.472538225129174538e-02;-5.997063297726282216e-02;-3.498231578854285595e-02;2.489994072903789490e-03;-3.217070451545400722e-03;-8.606907314944040044e-04;1.616440733323862289e-02;1.849256320664237341e-02;-1.639226036178398349e-02
1.990000000000001279e+01;-4.136658531493154212e-01;-2.500471624400136261e-01;-1.308469360961641847e-01;1.636059902913732655e-01;-2.963770337304886815e-01;9.994889302879232662e-02;6.549503412785689926e-02;-1.847576159686473984e-01;-4.758339859737574229e-01;8.574129936258831908e-01;-1.659717499846346048e-02;-1.849103393658289504e-02;6.185501714536526530e-01;2.055702531076698640e-03;-2.242715280215323334e-09;-1.070158592654695017e-09;9.380646201675505585e-03;1.691481443295075014e-03;-1.348926408545763282e-09;-1.963941047461328175e-09;9.744867290101601534e-03;1.706121143950289021e+00;1.706394309766610551e+00;-1.245439302494821423e-10;1.306769985965124004e-10;3.945760606803994791e-02;-7.586303692282307582e-10;2.694314690856987327e-02;7.546534136433797351e-11;1.537833007494738419e-02;-3.412515453710766700e+00;-6.640075365977485267e-02;-1.501735199227893650e-03;-1.143635204594510655e-03;1.119977471354116627e-04;4.453499872504551593e-02;6.163387725549213103e-02;3.590103395541613396e-02;-4.175602278286311142e-03;3.759270365441880202e-03;-1.710152919162655216e-05;-1.659717499846346048e-02;-1.849103393658289504e-02;6.185501714536526530e-01;4.136658531493154212e-01;2.500471624400136261e-01;1.308469360961641847e-01;-1.636059902913732655e-01;2.963770337304886815e-01;-9.994889302879232662e-02;-6.549503412785689926e-02;1.847576159686473984e-01;4.758339859737574229e-01;-8.574129936258831908e-01;1.659717499846346048e-02;1.849103393658289504e-02;-1.855017145365267517e-02;-4.453499872504551593e-02;-6.163387725549213103e-02;-3.590103395541613396e-02;4.175602278286311142e-03;-3.759270365441880202e-03;1.710152919162655216e-05;1.659717499846346048e-02;1.849103393658289504e-02;-1.855017145365267517e-02
2.000000000000001421e+01;-3.956434391863347111e-01;-2.786636126372259437e-01;-1.203025245709613694e-01;1.801710443145853602e-01;-2.848359052249305190e-01;1.055961573638471152e-01;5.924119645027677017e-02;-1.863217079076616989e-01;-4.489059180422025896e-01;8.719278516896904474e-01;-1.709270243506316386e-02;-1.856972486732194963e-02;6.187698216965723530e-01;6.131172295653635959e-03;1.414983246511638008e-03;-5.353051373489686965e-10;-1.653932829862708582e-09;-2.043168451276379813e-10;9.143158154721875453e-10;3.653576120448994054e-03;8.369765170094408541e-03;1.699893717272712879e+00;1.707232278584746465e+00;1.130983093207755512e-10;-1.045035597967764070e-10;3.552085657526121015e-02;1.592918426982973024e-09;3.060122395791864749e-02;-1.480160182698422763e-09;4.477182849141192814e-03;-3.407125995848864441e+00;-6.612208042042161393e-02;-5.903555453116743779e-04;-4.716187930763529991e-04;3.008810335100947642e-03;4.460615783706473048e-02;6.274143063803666598e-02;3.628887183169689223e-02;-4.991071397946161836e-03;2.754484746680996299e-03;-8.417638135559957213e-04;-1.709270243506316386e-02;-1.856972486732194963e-02;6.187698216965723530e-01;3.956434391863347111e-01;2.786636126372259437e-01;1.203025245709613694e-01;-1.801710443145853602e-01;2.848359052249305190e-01;-1.055961573638471152e-01;-5.924119645027677017e-02;1.863217079076616989e-01;4.489059180422025896e-01;-8.719278516896904474e-01;1.709270243506316386e-02;1.856972486732194963e-02;-1.876982169657237520e-02;-4.460615783706473048e-02;-6.274143063803666598e-02;-3.628887183169689223e-02;4.991071397946161836e-03;-2.754484746680996299e-03;8.417638135559957213e-04;1.709270243506316386e-02;1.856972486732194963e-02;-1.876982169657237520e-02
2.010000000000001563e+01;-3.767261707516146307e-01;-3.064497189448638914e-01;-1.093112846014897277e-01;1.961685757599813396e-01;-2.718882683412065515e-01;1.108795402182441020e-01;5.229866660704758641e-02;-1.883396005776361848e-01;-4.207600224684188706e-01;8.858634476135455182e-01;-1.694798202361066236e-02;-1.870358838155586345e-02;6.207976365300521548e-01;-3.203351128828748209e-09;7.401884705315140561e-03;1.238603111539017185e-02;-3.090774014955488032e-09;-2.182226463085677096e-09;1.377428599266685566e-02;6.013629828114167020e-03;-4.111897390963765081e-09;1.701827575154556405e+00;1.697048274189255634e+00;-1.511251520884567484e-10;1.642812535295739463e-10;3.259730115989625115e-02;1.182951996909862664e-09;3.108917471706081417e-02;-1.974397623542056372e-10;-2.776511571571473047e-03;-3.398875849330655896e+00;-6.368647489144482754e-02;-1.809750074932409125e-04;1.978792211486766518e-03;-1.959513669288703852e-03;4.328079006124663231e-02;6.418205531844684009e-02;3.603044187634571460e-02;-6.692554238146908308e-03;2.360014948465438689e-03;-2.247237240595376107e-03;-1.694798202361066236e-02;-1.870358838155586345e-02;6.207976365300521548e-01;3.767261707516146307e-01;3.064497189448638914e-01;1.093112846014897277e-01;-1.961685757599813396e-01;2.718882683412065515e-01;-1.108795402182441020e-01;-5.229866660704758641e-02;1.883396005776361848e-01;4.207600224684188706e-01;-8.858634476135455182e-01;1.694798202361066236e-02;1.870358838155586345e-02;-2.079763653005217705e-02;-4.328079006124663231e-02;-6.418205531844684009e-02;-3.603044187634571460e-02;6.692554238146908308e-03;-2.360014948465438689e-03;2.247237240595376107e-03;1.694798202361066236e-02;1.870358838155586345e-02;-2.079763653005217705e-02
2.020000000000001705e+01;-3.561692665137822233e-01;-3.319803641957034257e-01;-9.743781882256731530e-02;2.112323368948131885e-01;-2.584068924566325087e-01;1.159435892847001381e-01;4.589872086274009860e-02;-1.897204408347286653e-01;-3.929779218620984560e-01;8.985921292119062320e-01;-1.638973829283684597e-02;-1.765970380829825007e-02;6.205855990360731322e-01;1.015680775587846779e-02;-1.820775531673937214e-09;-2.961617566054194711e-09;1.714590144824003912e-03;8.125740125662509264e-03;-2.005543922127309363e-09;-2.776849175284362078e-09;3.745657775054125373e-03;1.695278948723639934e+00;1.696802249446167643e+00;4.650173879943633764e-11;-3.566614577630314574e-11;4.045752887375197310e-02;-3.180467024994564763e-09;2.390957391922851269e-02;2.905067108251485281e-09;-1.282230187381013312e-02;-3.392081198158972022e+00;-6.436710306838039353e-02;-1.985755324806911040e-03;-1.187140268310265222e-03;6.245533480205567312e-04;4.246376818934732844e-02;6.554470565627673606e-02;3.659016020769360888e-02;-7.549737760224300986e-03;8.564079250368283880e-04;-2.314548684500941644e-03;-1.638973829283684597e-02;-1.765970380829825007e-02;6.205855990360731322e-01;3.561692665137822233e-01;3.319803641957034257e-01;9.743781882256731530e-02;-2.112323368948131885e-01;2.584068924566325087e-01;-1.159435892847001381e-01;-4.589872086274009860e-02;1.897204408347286653e-01;3.929779218620984560e-01;-8.985921292119062320e-01;1.638973829283684597e-02;1.765970380829825007e-02;-2.058559903607315444e-02;-4.246376818934732844e-02;-6.554470565627673606e-02;-3.659016020769360888e-02;7.549737760224300986e-03;-8.564079250368283880e-04;2.314548684500941644e-03;1.638973829283684597e-02;1.765970380829825007e-02;-2.058559903607315444e-02
2.030000000000001847e+01;-3.339176053412685197e-01;-3.567040937254604138e-01;-8.546906051281057126e-02;2.254020556918349683e-01;-2.435775429568679817e-01;1.208699039952941534e-01;3.926465002516806024e-02;-1.913012390781848038e-01;-3.648656972975112267e-01;9.103489144944114653e-01;-1.765345634128760721e-02;-1.774948964365811663e-02;6.208271723036115075e-01;1.247889767073541087e-02;5.497415813578238920e-03;-1.790107815738575218e-10;-1.732307889100290637e-09;5.316250764552932911e-03;1.177081616842210521e-09;3.762164735855512751e-10;1.665231092665474125e-03;1.690070443855151039e+00;1.695442429034787590e+00;8.262960625374548068e-11;-7.215601996612103697e-11;3.062259537445757504e-02;3.979487602273418580e-09;3.370320350930260805e-02;-3.962775011213014605e-09;-2.162733586838492400e-02;-3.385512872879465007e+00;-6.432579886704758998e-02;3.696739292529172861e-04;-6.981480303890192068e-04;2.202514070843542004e-03;4.182743547962264330e-02;6.613307085093084181e-02;3.668810559662752380e-02;-8.067359073036795003e-03;-2.060279226543393349e-04;-3.408900580692153515e-03;-1.765345634128760721e-02;-1.774948964365811663e-02;6.208271723036115075e-01;3.339176053412685197e-01;3.567040937254604138e-01;8.546906051281057126e-02;-2.254020556918349683e-01;2.435775429568679817e-01;-1.208699039952941534e-01;-3.926465002516806024e-02;1.913012390781848038e-01;3.648656972975112267e-01;-9.103489144944114653e-01;1.765345634128760721e-02;1.774948964365811663e-02;-2.082717230361152971e-02;-4.182743547962264330e-02;-6.613307085093084181e-02;-3.668810559662752380e-02;8.067359073036795003e-03;2.060279226543393349e-04;3.408900580692153515e-03;1.765345634128760721e-02;1.774948964365811663e-02;-2.082717230361152971e-02
2.040000000000001990e+01;-3.098222387843295178e-01;-3.801920272163651360e-01;-7.315670508603754063e-02;2.390432393162287561e-01;-2.277815580471609092e-01;1.253619592182512732e-01;3.227415976202596681e-02;-1.919691506467476327e-01;-3.357388900563721967e-01;9.216211919847203671e-01;-1.765129815668105978e-02;-1.775640136972648359e-02;6.218140106339469231e-01;1.362284903996502372e-02;4.381772744696004439e-03;-1.145231218867166267e-09;1.848293063560934955e-10;1.102394896965677891e-02;1.782872674444080461e-03;-1.627078636739597585e-09;-2.970171545233717760e-10;1.687534638291029676e+00;1.689483813343760410e+00;-6.064424512602561735e-11;7.419375520842077695e-11;3.073020453769614857e-02;-4.354009704197462438e-11;3.416997452027174115e-02;-1.888698259391720128e-10;-3.081144631325958769e-02;-3.377018451621240480e+00;-6.490017929037780742e-02;4.127724153486382391e-04;-9.241077625301862041e-04;7.991616438342841189e-04;4.113659572033157019e-02;6.684243611160994858e-02;3.586651152667916231e-02;-9.320635204379285055e-03;-1.341580660718599827e-03;-3.610366759630972977e-03;-1.765129815668105978e-02;-1.775640136972648359e-02;6.218140106339469231e-01;3.098222387843295178e-01;3.801920272163651360e-01;7.315670508603754063e-02;-2.390432393162287561e-01;2.277815580471609092e-01;-1.253619592182512732e-01;-3.227415976202596681e-02;1.919691506467476327e-01;3.357388900563721967e-01;-9.216211919847203671e-01;1.765129815668105978e-02;1.775640136972648359e-02;-2.181401063394694528e-02;-4.113659572033157019e-02;-6.684243611160994858e-02;-3.586651152667916231e-02;9.320635204379285055e-03;1.341580660718599827e-03;3.610366759630972977e-03;1.765129815668105978e-02;1.775640136972648359e-02;-2.181401063394694528e-02
2.050000000000002132e+01;-2.849650521342392273e-01;-4.019764704058013116e-01;-5.956777561163852791e-02;2.519326115609319405e-01;-2.105761684292683789e-01;1.288848478730959535e-01;2.521010828343989846e-02;-1.927288059644161611e-01;-3.065703364128664066e-01;9.317911174847984812e-01;-1.678014721099148690e-02;-1.766066185563289551e-02;6.225536433214562404e-01;1.116612061150225842e-02;9.367081614030979900e-03;9.259553652703215970e-10;-2.085232772225924395e-09;9.071529966637318851e-03;7.272490969166038599e-03;8.580668001695835324e-10;-2.153121337093144513e-09;1.684875671677338982e+00;1.686446614660987331e+00;-4.639375151267843308e-12;1.372294386191048023e-11;3.697098106294999242e-02;-2.525192806619488147e-09;2.679985234145777426e-02;2.982156858255019940e-09;-3.687722561566853657e-02;-3.371322286329242690e+00;-6.377083294744372022e-02;-1.220536107461026119e-03;-1.799035986283142657e-04;6.440866053500637900e-04;4.003587643767558824e-02;6.721227875165136645e-02;3.600570801139429261e-02;-1.021830534320639083e-02;-1.935075992429424740e-03;-3.921462855565133188e-03;-1.678014721099148690e-02;-1.766066185563289551e-02;6.225536433214562404e-01;2.849650521342392273e-01;4.019764704058013116e-01;5.956777561163852791e-02;-2.519326115609319405e-01;2.105761684292683789e-01;-1.288848478730959535e-01;-2.521010828343989846e-02;1.927288059644161611e-01;3.065703364128664066e-01;-9.317911174847984812e-01;1.678014721099148690e-02;1.766066185563289551e-02;-2.255364332145626260e-02;-4.003587643767558824e-02;-6.721227875165136645e-02;-3.600570801139429261e-02;1.021830534320639083e-02;1.935075992429424740e-03;3.921462855565133188e-03;1.678014721099148690e-02;1.766066185563289551e-02;-2.255364332145626260e-02
2.060000000000002274e+01;-2.590354348038979015e-01;-4.221444507212746000e-01;-4.576093476267973498e-02;2.635692741219238799e-01;-1.927793217372107404e-01;1.317040445677400418e-01;1.830215929369525402e-02;-1.931306015462976311e-01;-2.773345392683499999e-01;9.409841417581730205e-01;-1.686617828839497013e-02;-1.722588463074124429e-02;6.230414548759873883e-01;1.302003199432483736e-02;8.454277464903296041e-03;-6.210893617640168591e-07;2.265546954371521008e-07;1.250661413250115511e-02;7.940859603079608586e-03;-9.989617548391221389e-07;-1.513176976418707328e-07;1.682017415825281859e+00;1.682402479221649871e+00;-4.568880386384093017e-07;-1.524786743454813786e-06;3.554881343984676867e-02;4.680441897026556548e-07;2.721669658779875267e-02;-1.373022854523989694e-07;-4.192332800892770855e-02;-3.364421876721714000e+00;-6.276517928574126826e-02;-9.997813806687436394e-04;-4.566602173478744075e-04;1.578814140199280569e-04;3.891907489441126522e-02;6.715020702641083528e-02;3.616479215139541820e-02;-1.097933692694835761e-02;-2.752855189675135206e-03;-4.711444679995124840e-03;-1.686617828839497013e-02;-1.722588463074124429e-02;6.230414548759873883e-01;2.590354348038979015e-01;4.221444507212746000e-01;4.576093476267973498e-02;-2.635692741219238799e-01;1.927793217372107404e-01;-1.317040445677400418e-01;-1.830215929369525402e-02;1.931306015462976311e-01;2.773345392683499999e-01;-9.409841417581730205e-01;1.686617828839497013e-02;1.722588463074124429e-02;-2.304145487598741049e-02;-3.891907489441126522e-02;-6.715020702641083528e-02;-3.616479215139541820e-02;1.097933692694835761e-02;2.752855189675135206e-03;4.711444679995124840e-03;1.686617828839497013e-02;1.722588463074124429e-02;-2.304145487598741049e-02
2.070000000000002416e+01;-2.314016840325424373e-01;-4.402571571308897536e-01;-3.191795551487777716e-02;2.739126378374708848e-01;-1.749936461956265454e-01;1.347328078988738742e-01;1.159704851205546096e-02;-1.935744302672662565e-01;-2.478080968555641250e-01;9.492026103763807621e-01;-1.679737686657496037e-02;-1.754838215586144654e-02;6.236211425018105547e-01;1.232625311697706401e-02;9.528087423865365738e-03;-2.445104585849268214e-10;-9.593449203201123984e-10;1.570094299792668124e-02;1.290277730481498297e-02;-7.679589590644272143e-10;-1.482793413847459285e-09;1.678429735756328922e+00;1.675898718345615990e+00;-6.274433869369929586e-11;7.884043416493794109e-11;3.913307389945198944e-02;-1.450095946501221160e-09;2.482452012124494733e-02;9.678843893984038292e-10;-5.045806429819184313e-02;-3.354328454085848676e+00;-6.395759450290849912e-02;-1.717026743542485146e-03;-2.798164978277239284e-04;-1.037717276762328833e-03;3.824553859384818844e-02;6.721582388604574465e-02;3.634276194430732798e-02;-1.198125243031994414e-02;-4.313864965863889456e-03;-4.804018814342919663e-03;-1.679737686657496037e-02;-1.754838215586144654e-02;6.236211425018105547e-01;2.314016840325424373e-01;4.402571571308897536e-01;3.191795551487777716e-02;-2.739126378374708848e-01;1.749936461956265454e-01;-1.347328078988738742e-01;-1.159704851205546096e-02;1.935744302672662565e-01;2.478080968555641250e-01;-9.492026103763807621e-01;1.679737686657496037e-02;1.754838215586144654e-02;-2.362114250181057695e-02;-3.824553859384818844e-02;-6.721582388604574465e-02;-3.634276194430732798e-02;1.198125243031994414e-02;4.313864965863889456e-03;4.804018814342919663e-03;1.679737686657496037e-02;1.754838215586144654e-02;-2.362114250181057695e-02
2.080000000000002558e+01;-2.029744120153842146e-01;-4.563863665404080949e-01;-1.821436143514503295e-02;2.833808543435094029e-01;-1.558336443500293322e-01;1.368421246201586561e-01;5.122267785461857674e-03;-1.941810520637782533e-01;-2.178513848156022892e-01;9.564560917920189587e-01;-1.748463751413662295e-02;-1.717341859720271369e-02;6.238845825611526452e-01;1.227354536769803724e-02;9.670352439920001583e-03;-4.457229028651146544e-08;-1.043070393301976806e-07;1.745420033709261728e-02;1.485100740931458510e-02;-4.761662102034579735e-07;-5.359009592485059265e-07;1.675684659072773197e+00;1.671799167845726020e+00;-3.726856054500359926e-07;-1.592405113456673165e-06;3.208921229713938839e-02;2.318526691097587364e-06;3.066734422569536087e-02;-1.923397287321741319e-06;-5.425026650052430788e-02;-3.347485792009218031e+00;-6.275616139343097311e-02;-1.701151376958729127e-04;-2.603133193028990891e-04;-1.593045210874027839e-03;3.703789905484353162e-02;6.735730997192823644e-02;3.641739241235458779e-02;-1.238533539719555154e-02;-5.414143444273211703e-03;-5.817320456141833462e-03;-1.748463751413662295e-02;-1.717341859720271369e-02;6.238845825611526452e-01;2.029744120153842146e-01;4.563863665404080949e-01;1.821436143514503295e-02;-2.833808543435094029e-01;1.558336443500293322e-01;-1.368421246201586561e-01;-5.122267785461857674e-03;1.941810520637782533e-01;2.178513848156022892e-01;-9.564560917920189587e-01;1.748463751413662295e-02;1.717341859720271369e-02;-2.388458256115266742e-02;-3.703789905484353162e-02;-6.735730997192823644e-02;-3.641739241235458779e-02;1.238533539719555154e-02;5.414143444273211703e-03;5.817320456141833462e-03;1.748463751413662295e-02;1.717341859720271369e-02;-2.388458256115266742e-02
2.090000000000002700e+01;-1.741911290015041858e-01;-4.705319150162172170e-01;-4.445717362126017612e-03;2.916081452408320618e-01;-1.364609805874985038e-01;1.387333964337776615e-01;-1.370915009614671583e-03;-1.939803438526654100e-01;-1.879031137039174071e-01;9.628406756318569348e-01;-1.698279551994897121e-02;-1.742344794296216831e-02;6.233367567086952610e-01;1.582673916570486936e-02;9.219987400601955055e-03;-1.046803135011047129e-06;1.797359147499316259e-07;1.976700635609282899e-02;1.316025459098990949e-02;-7.504833550773083016e-07;4.760556946891196285e-07;1.671161963829281838e+00;1.668206763436490325e+00;-1.584077755274097628e-06;-7.463249260418615897e-07;3.993599261891114111e-02;-2.581263408648257603e-06;2.438635077604259585e-02;2.066395376080538840e-06;-5.797512900827021115e-02;-3.339371057668453435e+00;-6.432285826298630993e-02;-1.866514740198392920e-03;-6.607978304152683103e-04;-1.211636442051827744e-03;3.551568988387465708e-02;6.730435865555256525e-02;3.621346999109289339e-02;-1.283303373977895401e-02;-6.869123359785844762e-03;-5.288429603903466170e-03;-1.698279551994897121e-02;-1.742344794296216831e-02;6.233367567086952610e-01;1.741911290015041858e-01;4.705319150162172170e-01;4.445717362126017612e-03;-2.916081452408320618e-01;1.364609805874985038e-01;-1.387333964337776615e-01;1.370915009614671583e-03;1.939803438526654100e-01;1.879031137039174071e-01;-9.628406756318569348e-01;1.698279551994897121e-02;1.742344794296216831e-02;-2.333675670869528318e-02;-3.551568988387465708e-02;-6.730435865555256525e-02;-3.621346999109289339e-02;1.283303373977895401e-02;6.869123359785844762e-03;5.288429603903466170e-03;1.698279551994897121e-02;1.742344794296216831e-02;-2.333675670869528318e-02
2.100000000000002842e+01;-1.437540076073270112e-01;-4.826214564557251285e-01;9.595533294264343635e-03;2.985246669512670037e-01;-1.166887815529067396e-01;1.396504983185403170e-01;-8.408321401308524456e-03;-1.937881812306894158e-01;-1.571423116127280972e-01;9.683396794759171478e-01;-1.748301606029033228e-02;-1.753164444076772341e-02;6.230509542393544153e-01;4.324051420659581584e-03;1.256246774266723924e-02;3.392673372510333047e-09;-2.528119295637897716e-09;1.688035117505874358e-02;2.511876749698952263e-02;2.258124329481951371e-09;-3.662668329626639141e-09;1.669048373923011308e+00;1.659631149107269721e+00;-1.453113224374864564e-10;1.623635700710268728e-10;3.240580155339247564e-02;3.045846377059303632e-09;3.047554101759670023e-02;-2.462993314560061482e-09;-5.888563837536500700e-02;-3.328679523013228447e+00;-6.288134198813612186e-02;-2.316306032347299933e-04;8.238422242761880929e-04;-3.861062474445814408e-03;3.425128055324760945e-02;6.741974034082637290e-02;3.541753735808752385e-02;-1.337861531042738861e-02;-8.913420456840931427e-03;-5.979366658012852387e-03;-1.748301606029033228e-02;-1.753164444076772341e-02;6.230509542393544153e-01;1.437540076073270112e-01;4.826214564557251285e-01;-9.595533294264343635e-03;-2.985246669512670037e-01;1.166887815529067396e-01;-1.396504983185403170e-01;8.408321401308524456e-03;1.937881812306894158e-01;1.571423116127280972e-01;-9.683396794759171478e-01;1.748301606029033228e-02;1.753164444076772341e-02;-2.305095423935443755e-02;-3.425128055324760945e-02;-6.741974034082637290e-02;-3.541753735808752385e-02;1.337861531042738861e-02;8.913420456840931427e-03;5.979366658012852387e-03;1.748301606029033228e-02;1.753164444076772341e-02;-2.305095423935443755e-02
2.110000000000002984e+01;-1.134081673219060615e-01;-4.927961818948649042e-01;2.381475992919728987e-02;3.046659019411575020e-01;-9.601652560682691351e-02;1.399765113790228666e-01;-1.488585221890738504e-02;-1.937073056609822652e-01;-1.263170428693186076e-01;9.727794692621911654e-01;-1.747384045570102643e-02;-1.648936871373864535e-02;6.216353055945209594e-01;1.452552511882173464e-02;7.254697429222574205e-03;-3.496271704083230774e-09;2.779058756843686792e-09;2.240456134172121722e-02;1.513373365212206459e-02;-2.866634573180708334e-09;3.408695879904514691e-09;1.663622164731768605e+00;1.657712887564594562e+00;9.101050761597886755e-11;-7.929962628103434568e-11;3.084004178594916892e-02;6.335507296125668964e-10;3.043494970974685090e-02;1.642302528863063337e-11;-5.931851771703923470e-02;-3.321335052284652534e+00;-6.127499084572226445e-02;-4.861097508895358837e-05;-7.270833964929614059e-04;-2.422803472100720779e-03;3.214984685283620025e-02;6.718346635104660569e-02;3.537480924893613571e-02;-1.282680860252405353e-02;-1.046951639373924769e-02;-6.301036334609128042e-03;-1.747384045570102643e-02;-1.648936871373864535e-02;6.216353055945209594e-01;1.134081673219060615e-01;4.927961818948649042e-01;-2.381475992919728987e-02;-3.046659019411575020e-01;9.601652560682691351e-02;-1.399765113790228666e-01;1.488585221890738504e-02;1.937073056609822652e-01;1.263170428693186076e-01;-9.727794692621911654e-01;1.747384045570102643e-02;1.648936871373864535e-02;-2.163530559452098156e-02;-3.214984685283620025e-02;-6.718346635104660569e-02;-3.537480924893613571e-02;1.282680860252405353e-02;1.046951639373924769e-02;6.301036334609128042e-03;1.747384045570102643e-02;1.648936871373864535e-02;-2.163530559452098156e-02
2.120000000000003126e+01;-8.213628167914338585e-02;-5.005287881007619566e-01;3.843626520476835923e-02;3.098547975744379013e-01;-7.559195955314276794e-02;1.404922661643321635e-01;-2.170901356280257807e-02;-1.934862385579889654e-01;-9.530752764277697353e-02;9.762214243671526459e-01;-1.767142313670970813e-02;-1.614913150892255747e-02;6.208340785039569987e-01;1.972126051482969017e-02;4.536507555135328718e-03;-2.132781491704832033e-09;1.069344110781401809e-09;2.782612576074547373e-02;1.264137280105113482e-02;-2.163181388747582128e-09;1.038944216509010280e-09;1.658469846578759954e+00;1.652391197644323073e+00;4.240627053885978791e-12;1.246539365077680675e-11;3.025341627253023968e-02;2.373653014865463165e-10;3.106156067924251141e-02;-2.535442816617404772e-10;-6.472526881943617416e-02;-3.310861044206377279e+00;-6.131497696795173286e-02;9.697738771462267187e-05;-1.518475616181995651e-03;-2.492246071155279630e-03;3.041191943823456922e-02;6.711611225195945885e-02;3.525095373252010167e-02;-1.217558167837973215e-02;-1.256528128905176622e-02;-6.170749788363349975e-03;-1.767142313670970813e-02;-1.614913150892255747e-02;6.208340785039569987e-01;8.213628167914338585e-02;5.005287881007619566e-01;-3.843626520476835923e-02;-3.098547975744379013e-01;7.559195955314276794e-02;-1.404922661643321635e-01;2.170901356280257807e-02;1.934862385579889654e-01;9.530752764277697353e-02;-9.762214243671526459e-01;1.767142313670970813e-02;1.614913150892255747e-02;-2.083407850395702088e-02;-3.041191943823456922e-02;-6.711611225195945885e-02;-3.525095373252010167e-02;1.217558167837973215e-02;1.256528128905176622e-02;6.170749788363349975e-03;1.767142313670970813e-02;1.614913150892255747e-02;-2.083407850395702088e-02
2.130000000000003268e+01;-5.043766083498372327e-02;-5.067520326159542510e-01;5.306675104912399188e-02;3.131154514805452593e-01;-5.463449301794348623e-02;1.398842076855751626e-01;-2.857672584653511358e-02;-1.926992337025962565e-01;-6.471552199443542097e-02;9.787043870767678788e-01;-1.742951923106498754e-02;-1.674618931372973130e-02;6.204582185153704188e-01;6.280284129709204008e-03;1.036550325966570894e-02;4.449128374138536700e-09;-3.289014041409686788e-09;2.121305409017371774e-02;2.529827322007719911e-02;3.547415549515269645e-09;-4.190726872957709575e-09;1.656793135251923843e+00;1.645593557781615868e+00;-1.154674647989391796e-10;1.289814251051456600e-10;3.207581082355617091e-02;-7.373917599320847048e-10;2.890239638684005685e-02;8.736579751837047536e-10;-6.315711418282282663e-02;-3.302386693020025632e+00;-6.097820707413001418e-02;-3.808099257319020161e-04;4.085226868072412091e-04;-4.591827001244302986e-03;2.924298553107358006e-02;6.615916177395275710e-02;3.512978871428283634e-02;-1.250515066970164790e-02;-1.392074930044929354e-02;-6.199641923260862386e-03;-1.742951923106498754e-02;-1.674618931372973130e-02;6.204582185153704188e-01;5.043766083498372327e-02;5.067520326159542510e-01;-5.306675104912399188e-02;-3.131154514805452593e-01;5.463449301794348623e-02;-1.398842076855751626e-01;2.857672584653511358e-02;1.926992337025962565e-01;6.471552199443542097e-02;-9.787043870767678788e-01;1.742951923106498754e-02;1.674618931372973130e-02;-2.045821851537044100e-02;-2.924298553107358006e-02;-6.615916177395275710e-02;-3.512978871428283634e-02;1.250515066970164790e-02;1.392074930044929354e-02;6.199641923260862386e-03;1.742951923106498754e-02;1.674618931372973130e-02;-2.045821851537044100e-02
2.140000000000003411e+01;-1.812056076947465844e-02;-5.102759285306313064e-01;6.767651661703569244e-02;3.151860106533169725e-01;-3.320523066814565910e-02;1.389503948041072856e-01;-3.489835999521267995e-02;-1.916559817365307283e-01;-3.413863553503635601e-02;9.802472354962583623e-01;-1.695960343753089017e-02;-1.618519367289471961e-02;6.195483929349439034e-01;2.099351563711150323e-02;-3.599569135730100403e-09;-5.699154447646515526e-09;1.297573135351448147e-03;3.231865696259756532e-02;1.002756819092266716e-02;-4.747625247646922836e-09;4.551107218154646531e-09;1.652684249169354302e+00;1.644190393175239739e+00;1.254833008117637571e-10;-1.166933827670628192e-10;4.046375920160688588e-02;-3.393997986884701747e-09;2.200974190508638018e-02;2.788961229794112422e-09;-6.204216995138363278e-02;-3.296874642335803962e+00;-6.247350171173002287e-02;-2.214482817537566546e-03;-2.229109807079694694e-03;-3.482480707517582319e-03;2.835256718505204526e-02;6.566927752660300932e-02;3.565551291327707928e-02;-1.250945859338675747e-02;-1.480501938733784148e-02;-5.689668250992513387e-03;-1.695960343753089017e-02;-1.618519367289471961e-02;6.195483929349439034e-01;1.812056076947465844e-02;5.102759285306313064e-01;-6.767651661703569244e-02;-3.151860106533169725e-01;3.320523066814565910e-02;-1.389503948041072856e-01;3.489835999521267995e-02;1.916559817365307283e-01;3.413863553503635601e-02;-9.802472354962583623e-01;1.695960343753089017e-02;1.618519367289471961e-02;-1.954839293494392560e-02;-2.835256718505204526e-02;-6.566927752660300932e-02;-3.565551291327707928e-02;1.250945859338675747e-02;1.480501938733784148e-02;5.689668250992513387e-03;1.695960343753089017e-02;1.618519367289471961e-02;-1.954839293494392560e-02
2.150000000000003553e+01;1.414668676151951444e-02;-5.118932163224360066e-01;8.163392318980274009e-02;3.164745176327474763e-01;-1.187845980782065852e-02;1.380111814208075938e-01;-4.124558940288922115e-02;-1.902505490753229334e-01;-3.333450237869774180e-03;9.808630985213268039e-01;-1.735879757196565759e-02;-1.627452536503564209e-02;6.188898066510620799e-01;2.945138764173263826e-02;-3.113142559314758301e-09;-3.489963496799960078e-09;9.366279760313895100e-03;4.137147163225433910e-02;2.553804230121877947e-03;-3.595194312143956442e-09;3.007911745050541175e-09;1.649118120843360957e+00;1.640178057850468551e+00;-7.799578470093813770e-12;1.988681112819270269e-11;4.278883595437890652e-02;-9.407914465921319525e-10;2.230645044536270702e-02;-1.200547987555316292e-10;-6.401038470789846557e-02;-3.289296178681742511e+00;-6.509528746058786119e-02;-2.457886359570341222e-03;-3.881767400519555832e-03;-3.665425854822407237e-03;2.701318486327714680e-02;6.482864648348984904e-02;3.554354600926300928e-02;-1.199794494274392109e-02;-1.598279863913481397e-02;-5.041504539272934071e-03;-1.735879757196565759e-02;-1.627452536503564209e-02;6.188898066510620799e-01;-1.414668676151951444e-02;5.118932163224360066e-01;-8.163392318980274009e-02;-3.164745176327474763e-01;1.187845980782065852e-02;-1.380111814208075938e-01;4.124558940288922115e-02;1.902505490753229334e-01;3.333450237869774180e-03;-9.808630985213268039e-01;1.735879757196565759e-02;1.627452536503564209e-02;-1.888980665106210211e-02;-2.701318486327714680e-02;-6.482864648348984904e-02;-3.554354600926300928e-02;1.199794494274392109e-02;1.598279863913481397e-02;5.041504539272934071e-03;1.735879757196565759e-02;1.627452536503564209e-02;-1.888980665106210211e-02
2.160000000000003695e+01;4.647062027198146233e-02;-5.116862086076687799e-01;9.573289145686546264e-02;3.166770314908731732e-01;9.366998593237500434e-03;1.358771553654250508e-01;-4.733324414791791751e-02;-1.889671253352049329e-01;2.740572030737990078e-02;9.804590333284792791e-01;-1.794743145456786232e-02;-1.751704996012283522e-02;6.175609071943077844e-01;1.130748302426086427e-02;1.267285558805680661e-02;8.174263052296257928e-09;-5.745907519006881764e-09;1.981834247720112852e-02;2.118371504068027392e-02;7.887892825072944317e-09;-6.032283126769929463e-09;1.643996456128943295e+00;1.637613311539238614e+00;-1.994095147104838233e-11;3.220009211895231128e-11;3.806219456752481245e-02;1.912530560119878969e-09;2.635236579493460338e-02;-1.637090582573068833e-09;-6.498239184623383347e-02;-3.281609767655922827e+00;-6.441456008701944291e-02;-1.405179026756287397e-03;1.365386483810804470e-04;-2.617089355163249031e-03;2.572321406732531665e-02;6.355509983314977518e-02;3.602561485293637872e-02;-1.077194657515195830e-02;-1.708863690660395590e-02;-5.222186297939523936e-03;-1.794743145456786232e-02;-1.751704996012283522e-02;6.175609071943077844e-01;-4.647062027198146233e-02;5.116862086076687799e-01;-9.573289145686546264e-02;-3.166770314908731732e-01;-9.366998593237500434e-03;-1.358771553654250508e-01;4.733324414791791751e-02;1.889671253352049329e-01;-2.740572030737990078e-02;-9.804590333284792791e-01;1.794743145456786232e-02;1.751704996012283522e-02;-1.756090719430780656e-02;-2.572321406732531665e-02;-6.355509983314977518e-02;-3.602561485293637872e-02;1.077194657515195830e-02;1.708863690660395590e-02;5.222186297939523936e-03;1.794743145456786232e-02;1.751704996012283522e-02;-1.756090719430780656e-02
2.170000000000003837e+01;7.896694365998024878e-02;-5.094721707259824983e-01;1.095173019822909821e-01;3.152837510519306274e-01;3.048203851171022924e-02;1.333684448978477710e-01;-5.318336984753149060e-02;-1.880260133453547089e-01;5.846106548304531858e-02;9.789790862422446116e-01;-1.848997940553668770e-02;-1.760796517201915559e-02;6.174335078003395649e-01;-1.914086008998281553e-09;1.224992911976074440e-02;1.362782236960262275e-03;-1.681045755316163228e-09;1.916182689871600772e-02;3.277453825479399729e-02;7.574453734557338048e-10;-2.837694984804653571e-09;1.644214170990275115e+00;1.628820714138999870e+00;-1.571816935110475969e-10;1.708559452848585370e-10;3.277316152209361344e-02;2.140090802198860769e-09;3.043546136989621134e-02;-1.652135409221106954e-09;-6.282351388351985200e-02;-3.273034885115600368e+00;-6.320862240403442300e-02;-2.805235631965428121e-04;1.361271495153556013e-03;-6.311317616218087290e-03;2.429992576803945842e-02;6.200217301735977404e-02;3.653395951085758320e-02;-1.031455937594716321e-02;-1.844243268613729100e-02;-5.835804523998983084e-03;-1.848997940553668770e-02;-1.760796517201915559e-02;6.174335078003395649e-01;-7.896694365998024878e-02;5.094721707259824983e-01;-1.095173019822909821e-01;-3.152837510519306274e-01;-3.048203851171022924e-02;-1.333684448978477710e-01;5.318336984753149060e-02;1.880260133453547089e-01;-5.846106548304531858e-02;-9.789790862422446116e-01;1.848997940553668770e-02;1.760796517201915559e-02;-1.743350780033958713e-02;-2.429992576803945842e-02;-6.200217301735977404e-02;-3.653395951085758320e-02;1.031455937594716321e-02;1.844243268613729100e-02;5.835804523998983084e-03;1.848997940553668770e-02;1.760796517201915559e-02;-1.743350780033958713e-02
2.180000000000003979e+01;1.106513685493925730e-01;-5.045755710359930424e-01;1.229062876190870068e-01;3.133059076883344951e-01;5.183201518508212535e-02;1.304410757194411907e-01;-5.931352238665282134e-02;-1.868800931522781317e-01;8.911241383649554093e-02;9.765330074020627249e-01;-1.883488801338841986e-02;-1.671549389353941054e-02;6.154935148068134687e-01;8.983468482935873245e-03;1.354141729102897873e-02;-2.342572066320696112e-09;9.924489563119781604e-10;1.867449869457096789e-02;2.323244750272323786e-02;-9.891246202243759433e-10;2.345897193484407784e-09;1.637409371105720268e+00;1.630141098446950654e+00;1.891950198932787578e-10;-1.804489708202990590e-10;2.723091990654302394e-02;2.242545925779234969e-09;3.407220994704139583e-02;-1.471531180036136283e-09;-6.443183196460959550e-02;-3.267550469543924585e+00;-6.130312908256967813e-02;8.209552505490573613e-04;4.557945473101269410e-04;-2.979991431993345152e-03;2.276167307276899532e-02;6.086526665187874663e-02;3.659268970862832038e-02;-8.252763500926407758e-03;-1.895585979615804773e-02;-5.860294211279537535e-03;-1.883488801338841986e-02;-1.671549389353941054e-02;6.154935148068134687e-01;-1.106513685493925730e-01;5.045755710359930424e-01;-1.229062876190870068e-01;-3.133059076883344951e-01;-5.183201518508212535e-02;-1.304410757194411907e-01;5.931352238665282134e-02;1.868800931522781317e-01;-8.911241383649554093e-02;-9.765330074020627249e-01;1.883488801338841986e-02;1.671549389353941054e-02;-1.549351480681349091e-02;-2.276167307276899532e-02;-6.086526665187874663e-02;-3.659268970862832038e-02;8.252763500926407758e-03;1.895585979615804773e-02;5.860294211279537535e-03;1.883488801338841986e-02;1.671549389353941054e-02;-1.549351480681349091e-02
2.190000000000004121e+01;1.421732711178800013e-01;-4.982835893005883032e-01;1.360238539105772804e-01;3.102086508714647639e-01;7.290364005383098700e-02;1.271935632554933027e-01;-6.514726822926386607e-02;-1.849146501030090872e-01;1.199435167296102334e-01;9.732296534806571531e-01;-1.794949362559671024e-02;-1.639542216962436988e-02;6.148393485468275355e-01;1.341789155041016486e-02;5.306191684018552769e-03;-2.425427766251614264e-09;2.700952148429881462e-09;2.778425904087898288e-02;1.967255917448735777e-02;-3.054805695125902342e-09;2.071574228287562979e-09;1.635268889769945000e+00;1.624494114152093438e+00;-7.891016444132274453e-11;9.132981080059946384e-11;3.734096282240203374e-02;-4.090804737573964462e-09;2.460691472569124030e-02;3.829922430353099223e-09;-6.618090215750213612e-02;-3.259763003909618817e+00;-6.194787780897558632e-02;-1.528086722092554701e-03;-8.111704992771540720e-04;-4.417658169691446313e-03;2.100903163381891148e-02;5.885690402903914764e-02;3.696995725298678204e-02;-7.129691867014009699e-03;-1.959463802699633328e-02;-4.900960701333278990e-03;-1.794949362559671024e-02;-1.639542216962436988e-02;6.148393485468275355e-01;-1.421732711178800013e-01;4.982835893005883032e-01;-1.360238539105772804e-01;-3.102086508714647639e-01;-7.290364005383098700e-02;-1.271935632554933027e-01;6.514726822926386607e-02;1.849146501030090872e-01;-1.199435167296102334e-01;-9.732296534806571531e-01;1.794949362559671024e-02;1.639542216962436988e-02;-1.483934854682755766e-02;-2.100903163381891148e-02;-5.885690402903914764e-02;-3.696995725298678204e-02;7.129691867014009699e-03;1.959463802699633328e-02;4.900960701333278990e-03;1.794949362559671024e-02;1.639542216962436988e-02;-1.483934854682755766e-02
2.200000000000004263e+01;1.737680650967528273e-01;-4.894891190677924109e-01;1.492612147903266406e-01;3.053111919944703212e-01;9.374312464490944241e-02;1.234153628732336805e-01;-7.118086521512695386e-02;-1.834928943552320557e-01;1.496012916101748524e-01;9.689598008673697693e-01;-1.827715843396662126e-02;-1.681304423629726569e-02;6.137550055768284940e-01;8.277499564081894703e-03;1.931694954839561357e-02;3.224249829779817109e-09;-4.524664670750176184e-09;1.416726183079046290e-02;2.520671181510419218e-02;4.365341429401647844e-09;-3.383573079510396966e-09;1.630338393846370026e+00;1.625921072146338853e+00;1.571209538011973155e-10;-1.515320012275561497e-10;3.358654592607207556e-02;1.519140201987782479e-09;2.741388500485254440e-02;-1.135777478795064948e-09;-6.696842307701865449e-02;-3.256259465987120016e+00;-6.100043054756189992e-02;-7.407189919562220427e-04;1.103945773322823152e-03;-1.811101595372149875e-03;2.111013136172618099e-02;5.744692025604242192e-02;3.766147985832597744e-02;-6.068624808000411264e-03;-1.938618228818872469e-02;-5.078630722005067488e-03;-1.827715843396662126e-02;-1.681304423629726569e-02;6.137550055768284940e-01;-1.737680650967528273e-01;4.894891190677924109e-01;-1.492612147903266406e-01;-3.053111919944703212e-01;-9.374312464490944241e-02;-1.234153628732336805e-01;7.118086521512695386e-02;1.834928943552320557e-01;-1.496012916101748524e-01;-9.689598008673697693e-01;1.827715843396662126e-02;1.681304423629726569e-02;-1.375500557682851621e-02;-2.111013136172618099e-02;-5.744692025604242192e-02;-3.766147985832597744e-02;6.068624808000411264e-03;1.938618228818872469e-02;5.078630722005067488e-03;1.827715843396662126e-02;1.681304423629726569e-02;-1.375500557682851621e-02
2.210000000000004405e+01;2.042646461130871172e-01;-4.787959363559565751e-01;1.617652935054552377e-01;2.994338015774875572e-01;1.134142032116150500e-01;1.196345471900837482e-01;-7.680739640740048835e-02;-1.814992273146668333e-01;1.797872597640509384e-01;9.637609639157569408e-01;-1.818346648798136594e-02;-1.634894230650746696e-02;6.132905410818494385e-01;1.429127360507985098e-02;9.042170952980270850e-04;-4.088694384718637682e-09;5.258863928196688472e-09;3.184166511245009601e-02;1.845460860329246541e-02;-5.495984369728111219e-09;3.851573952920126425e-09;1.630344269443991134e+00;1.617181475813463498e+00;-1.858310339957033997e-10;1.997616587290488978e-10;3.926691317712920071e-02;-2.298434193488138488e-09;2.337752056419887051e-02;1.633225860322129068e-09;-6.549176489036132032e-02;-3.247525745243524220e+00;-6.264443440653640061e-02;-1.906727585350846341e-03;-1.338706585702804670e-03;-5.396745761044180467e-03;1.985323445801789877e-02;5.566837508345329200e-02;3.832175285076487581e-02;-5.180572744690803422e-03;-2.034537216611426169e-02;-4.433123684240120044e-03;-1.818346648798136594e-02;-1.634894230650746696e-02;6.132905410818494385e-01;-2.042646461130871172e-01;4.787959363559565751e-01;-1.617652935054552377e-01;-2.994338015774875572e-01;-1.134142032116150500e-01;-1.196345471900837482e-01;7.680739640740048835e-02;1.814992273146668333e-01;-1.797872597640509384e-01;-9.637609639157569408e-01;1.818346648798136594e-02;1.634894230650746696e-02;-1.329054108184946070e-02;-1.985323445801789877e-02;-5.566837508345329200e-02;-3.832175285076487581e-02;5.180572744690803422e-03;2.034537216611426169e-02;4.433123684240120044e-03;1.818346648798136594e-02;1.634894230650746696e-02;-1.329054108184946070e-02
2.220000000000004547e+01;2.340223463106895774e-01;-4.656467461863470492e-01;1.741164528868058836e-01;2.920304217059443430e-01;1.334718647658712232e-01;1.151201485017946530e-01;-8.295642453678402084e-02;-1.790058100803736951e-01;2.090492496360084052e-01;9.577962010846378105e-01;-1.849392744700025654e-02;-1.615477833112825487e-02;6.114284796538230760e-01;3.193919352159787367e-02;-2.325649408778133246e-09;-5.059913874591521410e-09;4.484621931366206647e-03;3.634801301334968093e-02;-3.481188369908487797e-09;-3.904120193706140730e-09;7.580244239959692666e-05;1.624695068603256409e+00;1.621388453984442979e+00;1.664625066243685912e-10;-1.641636489523523915e-10;4.237138539227618822e-02;-1.256156278366853792e-09;2.261621503670866937e-02;3.080467322787259382e-10;-6.372678531837804028e-02;-3.246083522585400338e+00;-6.498760137709440332e-02;-2.370620630372463795e-03;-3.642382283979260244e-03;-1.355711686263166849e-03;1.946575468408712206e-02;5.451140526584596913e-02;3.884286659666222330e-02;-4.162016856757433381e-03;-1.963129466539989543e-02;-3.807845860453018538e-03;-1.849392744700025654e-02;-1.615477833112825487e-02;6.114284796538230760e-01;-2.340223463106895774e-01;4.656467461863470492e-01;-1.741164528868058836e-01;-2.920304217059443430e-01;-1.334718647658712232e-01;-1.151201485017946530e-01;8.295642453678402084e-02;1.790058100803736951e-01;-2.090492496360084052e-01;-9.577962010846378105e-01;1.849392744700025654e-02;1.615477833112825487e-02;-1.142847965382309816e-02;-1.946575468408712206e-02;-5.451140526584596913e-02;-3.884286659666222330e-02;4.162016856757433381e-03;1.963129466539989543e-02;3.807845860453018538e-03;1.849392744700025654e-02;1.615477833112825487e-02;-1.142847965382309816e-02
2.230000000000004690e+01;2.629646035710033192e-01;-4.512473835859916460e-01;1.860019897687648083e-01;2.839998592854733328e-01;1.524982523789489286e-01;1.096464712484607057e-01;-8.842632425600957524e-02;-1.769771424682214933e-01;2.384322310818977886e-01;9.507943770362035085e-01;-1.914657935492619645e-02;-1.688433212778937820e-02;6.111181449673346311e-01;8.542573944749675546e-03;1.024630953679529430e-02;8.400884050774172083e-09;-5.786928769906934005e-09;2.042693466998399959e-02;2.213067026168938356e-02;7.103492480408497487e-09;-7.084322865383378402e-09;1.625105658539480080e+00;1.616192387995699642e+00;-1.666181592520667149e-10;1.742490465479372052e-10;3.450473983307428966e-02;3.183063360171833996e-09;2.815273709609203423e-02;-2.240231999901806675e-09;-6.134648578009345432e-02;-3.241298046527548493e+00;-6.265747598633496229e-02;-7.622396776424277985e-04;1.703749779689584659e-04;-3.654441265007996043e-03;1.869309149800774117e-02;5.260777423794299468e-02;3.985348651206238602e-02;-3.095997069110290045e-03;-1.984662998568145764e-02;-4.672311291561037638e-03;-1.914657935492619645e-02;-1.688433212778937820e-02;6.111181449673346311e-01;-2.629646035710033192e-01;4.512473835859916460e-01;-1.860019897687648083e-01;-2.839998592854733328e-01;-1.524982523789489286e-01;-1.096464712484607057e-01;8.842632425600957524e-02;1.769771424682214933e-01;-2.384322310818977886e-01;-9.507943770362035085e-01;1.914657935492619645e-02;1.688433212778937820e-02;-1.111814496733465329e-02;-1.869309149800774117e-02;-5.260777423794299468e-02;-3.985348651206238602e-02;3.095997069110290045e-03;1.984662998568145764e-02;4.672311291561037638e-03;1.914657935492619645e-02;1.688433212778937820e-02;-1.111814496733465329e-02
2.240000000000004832e+01;2.914974884435285740e-01;-4.350235970095853721e-01;1.971711389873087583e-01;2.748411264078506888e-01;1.712634440269072134e-01;1.041722267296923687e-01;-9.393583099607613618e-02;-1.747089776140001716e-01;2.673338288861193401e-01;9.429663073139115115e-01;-1.963708587463547720e-02;-1.684907495399045815e-02;6.097777448242516218e-01;8.881114223922525336e-03;1.619058289916701018e-02;6.985833246550930911e-10;-1.569607005243886053e-09;1.457619247276246456e-02;2.188566114800695114e-02;1.531762962595902706e-09;-7.364273623903002340e-10;1.621045726445839552e+00;1.616774417759209603e+00;1.154574454963218089e-10;-1.099106096008123314e-10;2.979068423179835265e-02;1.907439444469645799e-09;3.207029936054833080e-02;-1.585156117635702761e-09;-6.153355081954703376e-02;-3.237820144199502259e+00;-6.186098327006335496e-02;2.735542345614650492e-04;7.309470943434816150e-04;-1.751236341272055519e-03;1.872508051507132398e-02;5.075034232856689975e-02;4.059250055540650215e-02;-1.743406256970336798e-03;-1.918389496263891991e-02;-4.844720266521468366e-03;-1.963708587463547720e-02;-1.684907495399045815e-02;6.097777448242516218e-01;-2.914974884435285740e-01;4.350235970095853721e-01;-1.971711389873087583e-01;-2.748411264078506888e-01;-1.712634440269072134e-01;-1.041722267296923687e-01;9.393583099607613618e-02;1.747089776140001716e-01;-2.673338288861193401e-01;-9.429663073139115115e-01;1.963708587463547720e-02;1.684907495399045815e-02;-9.777744824251644040e-03;-1.872508051507132398e-02;-5.075034232856689975e-02;-4.059250055540650215e-02;1.743406256970336798e-03;1.918389496263891991e-02;4.844720266521468366e-03;1.963708587463547720e-02;1.684907495399045815e-02;-9.777744824251644040e-03
2.250000000000004974e+01;3.192227759529490116e-01;-4.163510632269790124e-01;2.073954753421820563e-01;2.649261678124232300e-01;1.887238197414038698e-01;9.790934803945082476e-02;-9.942230113268617220e-02;-1.726332286534401905e-01;2.960261830036531316e-01;9.341742200352449732e-01;-1.929420473879635625e-02;-1.618762371870857697e-02;6.095869780460416720e-01;-2.027745602008334966e-09;2.048745154687052483e-02;3.595470184655375542e-03;-3.044855570172023048e-09;9.717887741918423972e-03;3.380080947303433503e-02;1.557780256163343267e-09;-3.514826018581979582e-09;1.621230990749783718e+00;1.611245972305160423e+00;-6.864522854310388922e-11;7.716810204809912431e-11;2.344277450219292569e-02;2.568540919752320481e-09;3.384493389418150033e-02;-7.180685701636238959e-10;-6.041068155132364031e-02;-3.232476963046421403e+00;-5.728770654590207428e-02;1.248259521431767816e-03;2.408292680392463102e-03;-4.093857688260094108e-03;1.901856788262706877e-02;4.948655831673531846e-02;4.074998187851172626e-02;-7.312262083661869028e-04;-1.942883673933024080e-02;-5.386999585498028487e-03;-1.929420473879635625e-02;-1.618762371870857697e-02;6.095869780460416720e-01;-3.192227759529490116e-01;4.163510632269790124e-01;-2.073954753421820563e-01;-2.649261678124232300e-01;-1.887238197414038698e-01;-9.790934803945082476e-02;9.942230113268617220e-02;1.726332286534401905e-01;-2.960261830036531316e-01;-9.341742200352449732e-01;1.929420473879635625e-02;1.618762371870857697e-02;-9.586978046041694235e-03;-1.901856788262706877e-02;-4.948655831673531846e-02;-4.074998187851172626e-02;7.312262083661869028e-04;1.942883673933024080e-02;5.386999585498028487e-03;1.929420473879635625e-02;1.618762371870857697e-02;-9.586978046041694235e-03
2.260000000000005116e+01;3.460536845061071842e-01;-3.958203075812394833e-01;2.169126807400689472e-01;2.536869570158752918e-01;2.052009930764183976e-01;9.217891790963222975e-02;-1.045948374834304584e-01;-1.695539354013786970e-01;3.243905850983722639e-01;9.247065108785897936e-01;-1.851562675517132162e-02;-1.504565917893883019e-02;6.084710118658495093e-01;1.705441099008038475e-02;-6.439658949224821490e-09;-8.329607127845974514e-09;4.397701616754011965e-03;3.340765621655596845e-02;1.195554361125875792e-02;-8.057350147868208883e-09;6.711930523057448806e-09;1.619363947097192113e+00;1.607099013177141877e+00;3.042753949788916748e-11;-2.083830172630029597e-11;3.399351235067320232e-02;-4.269121712952793876e-09;2.519085852347841686e-02;3.501680860152377375e-09;-5.801991243650890528e-02;-3.226462960264744773e+00;-5.918437164159247310e-02;-1.056319391759683078e-03;-2.145212737533918126e-03;-5.028622837385782196e-03;1.939671715634233573e-02;4.842815106615694365e-02;4.130940812918817984e-02;3.326669183012498365e-06;-1.943327580931672460e-02;-4.208251332079110396e-03;-1.851562675517132162e-02;-1.504565917893883019e-02;6.084710118658495093e-01;-3.460536845061071842e-01;3.958203075812394833e-01;-2.169126807400689472e-01;-2.536869570158752918e-01;-2.052009930764183976e-01;-9.217891790963222975e-02;1.045948374834304584e-01;1.695539354013786970e-01;-3.243905850983722639e-01;-9.247065108785897936e-01;1.851562675517132162e-02;1.504565917893883019e-02;-8.471011865849531475e-03;-1.939671715634233573e-02;-4.842815106615694365e-02;-4.130940812918817984e-02;-3.326669183012498365e-06;1.943327580931672460e-02;4.208251332079110396e-03;1.851562675517132162e-02;1.504565917893883019e-02;-8.471011865849531475e-03
2.270000000000005258e+01;3.708432845314219017e-01;-3.739910774022569551e-01;2.258218409709763508e-01;2.417363387919184703e-01;2.214798960784974680e-01;8.560799651759150308e-02;-1.101573821091765548e-01;-1.664870139974954089e-01;3.529809420074316306e-01;9.140852694998409245e-01;-1.901689756446040686e-02;-1.512751063692048883e-02;6.071241318813485055e-01;9.708006271217140687e-03;1.300505754211949891e-09;2.456779364047477364e-09;2.458107165344590190e-03;2.988130733659019947e-02;1.771519390002847597e-02;1.942536449237940732e-09;-1.814748669261179890e-09;1.618405375471649865e+00;1.603275399672619894e+00;-6.573551608061929109e-11;7.336170386984383561e-11;2.817409055308263410e-02;2.354698786239647619e-09;3.008795957631477461e-02;-1.981502868709109378e-09;-5.484639905842983443e-02;-3.221680775136643415e+00;-5.826204975620148663e-02;2.296648031320551659e-04;-1.216610967927660679e-03;-6.203290213539269793e-03;1.862695827443933139e-02;4.646008665607531674e-02;4.126167506182820688e-02;1.625940084721083645e-03;-1.905629979074982550e-02;-4.134667838231340098e-03;-1.901689756446040686e-02;-1.512751063692048883e-02;6.071241318813485055e-01;-3.708432845314219017e-01;3.739910774022569551e-01;-2.258218409709763508e-01;-2.417363387919184703e-01;-2.214798960784974680e-01;-8.560799651759150308e-02;1.101573821091765548e-01;1.664870139974954089e-01;-3.529809420074316306e-01;-9.140852694998409245e-01;1.901689756446040686e-02;1.512751063692048883e-02;-7.124131881348527706e-03;-1.862695827443933139e-02;-4.646008665607531674e-02;-4.126167506182820688e-02;-1.625940084721083645e-03;1.905629979074982550e-02;4.134667838231340098e-03;1.901689756446040686e-02;1.512751063692048883e-02;-7.124131881348527706e-03
2.280000000000005400e+01;3.950086394697698289e-01;-3.507849308554769063e-01;2.348030990307070631e-01;2.284890840617747887e-01;2.364507972460445639e-01;7.874809095340695730e-02;-1.147898858480245615e-01;-1.639391622601403808e-01;3.804282284611333886e-01;9.028962266918412194e-01;-1.833564061872647658e-02;-1.502007492056269509e-02;6.050754230539081568e-01;7.739819358622712468e-03;4.348456595951739889e-03;1.838571885813221331e-09;-1.098100240661699198e-09;2.091757919153742346e-02;1.752621642878331512e-02;2.584686812125690549e-09;-3.519867232565256064e-10;1.614407313192091964e+00;1.604523993317406028e+00;1.064239858819366336e-10;-1.020394201017860658e-10;3.255655779261768662e-02;-1.773268253713932465e-09;2.414622064258262549e-02;2.404192333917020305e-09;-5.053206860172346215e-02;-3.218931306505113277e+00;-5.670277780427623870e-02;-1.009240959299477752e-03;-3.391359826039708029e-04;-4.052160950782146553e-03;1.923473404991243862e-02;4.516141763633019224e-02;4.266138621983198154e-02;2.573573035099530060e-03;-1.815469319353879563e-02;-4.091601371856934399e-03;-1.833564061872647658e-02;-1.502007492056269509e-02;6.050754230539081568e-01;-3.950086394697698289e-01;3.507849308554769063e-01;-2.348030990307070631e-01;-2.284890840617747887e-01;-2.364507972460445639e-01;-7.874809095340695730e-02;1.147898858480245615e-01;1.639391622601403808e-01;-3.804282284611333886e-01;-9.028962266918412194e-01;1.833564061872647658e-02;1.502007492056269509e-02;-5.075423053908179050e-03;-1.923473404991243862e-02;-4.516141763633019224e-02;-4.266138621983198154e-02;-2.573573035099530060e-03;1.815469319353879563e-02;4.091601371856934399e-03;1.833564061872647658e-02;1.502007492056269509e-02;-5.075423053908179050e-03
2.290000000000005542e+01;4.173323619748695035e-01;-3.264192468771733857e-01;2.427944344840432533e-01;2.146835662469471495e-01;2.504603155548700832e-01;7.191714352329510451e-02;-1.195466940905767078e-01;-1.608037767612556235e-01;4.074911764168144823e-01;8.909554839910750479e-01;-1.845109405425055318e-02;-1.489646846929231633e-02;6.042379634387389231e-01;6.193164653985767584e-03;-8.862271860409934847e-10;-3.984899566236487764e-10;2.801025878531992336e-03;2.579153876253953079e-02;1.679734823017320008e-02;-9.477939314120965913e-10;3.369257202766568158e-10;1.615051924866250488e+00;1.600353144284835105e+00;-7.681953686153449913e-11;8.244433290901946634e-11;3.360261836424200538e-02;-4.232658726611230941e-10;2.338802208571763921e-02;3.067892347228735429e-10;-4.598102589129748896e-02;-3.215405069145460537e+00;-5.699064056643628889e-02;-1.225751641029536928e-03;-8.994191817160442732e-04;-6.026500184564825835e-03;1.937757216300806107e-02;4.355705992196390319e-02;4.367764876909693839e-02;3.318706848504965334e-03;-1.776229521196048822e-02;-4.030008203344467854e-03;-1.845109405425055318e-02;-1.489646846929231633e-02;6.042379634387389231e-01;-4.173323619748695035e-01;3.264192468771733857e-01;-2.427944344840432533e-01;-2.146835662469471495e-01;-2.504603155548700832e-01;-7.191714352329510451e-02;1.195466940905767078e-01;1.608037767612556235e-01;-4.074911764168144823e-01;-8.909554839910750479e-01;1.845109405425055318e-02;1.489646846929231633e-02;-4.237963438738945321e-03;-1.937757216300806107e-02;-4.355705992196390319e-02;-4.367764876909693839e-02;-3.318706848504965334e-03;1.776229521196048822e-02;4.030008203344467854e-03;1.845109405425055318e-02;1.489646846929231633e-02;-4.237963438738945321e-03
2.300000000000005684e+01;4.382030064247275924e-01;-2.998507782485378415e-01;2.502561377431765655e-01;1.996320698040394970e-01;2.635828020565127994e-01;6.492474657579803965e-02;-1.247687685868549140e-01;-1.572509510231948904e-01;4.341874243346008910e-01;8.781720636283676384e-01;-1.837074117281905367e-02;-1.465207378378868830e-02;6.022739969576251795e-01;2.032709706632583949e-02;-4.007934294893229220e-09;-4.657459739607163079e-09;1.440301756104979750e-02;3.450061290546833220e-02;-4.080065313088583166e-09;-4.585247065932017604e-09;2.295017238483838579e-04;1.612364612963709698e+00;1.601734476084353043e+00;2.107832465446306638e-11;-1.899700816071401386e-11;4.002783063200022334e-02;-2.599819785711412547e-09;1.939224976740900469e-02;1.616801859998899699e-09;-4.019519184160319503e-02;-3.214099089045981295e+00;-5.942008138242715204e-02;-2.476270209745543450e-03;-3.473012329369938589e-03;-4.358356099375348958e-03;1.960201231462765925e-02;4.264231774105131656e-02;4.441721137139867381e-02;3.831084745416463155e-03;-1.676094928811106000e-02;-3.348599937372201407e-03;-1.837074117281905367e-02;-1.465207378378868830e-02;6.022739969576251795e-01;-4.382030064247275924e-01;2.998507782485378415e-01;-2.502561377431765655e-01;-1.996320698040394970e-01;-2.635828020565127994e-01;-6.492474657579803965e-02;1.247687685868549140e-01;1.572509510231948904e-01;-4.341874243346008910e-01;-8.781720636283676384e-01;1.837074117281905367e-02;1.465207378378868830e-02;-2.273996957625201709e-03;-1.960201231462765925e-02;-4.264231774105131656e-02;-4.441721137139867381e-02;-3.831084745416463155e-03;1.676094928811106000e-02;3.348599937372201407e-03;1.837074117281905367e-02;1.465207378378868830e-02;-2.273996957625201709e-03
2.310000000000005826e+01;4.576842255589388953e-01;-2.719771035882090904e-01;2.568747030474566873e-01;1.841400789183756936e-01;2.763074239040219093e-01;5.782423911399599270e-02;-1.293021403635103150e-01;-1.535796506118448090e-01;4.610894038186081900e-01;8.643441496889761044e-01;-1.907742840584616961e-02;-1.596154675182015134e-02;6.007801786077195949e-01;1.037555683652203325e-02;4.020010855332988008e-09;4.296548148508979902e-09;3.434526369654887241e-03;2.266903421274825761e-02;8.858951006493030397e-03;4.517309099492592635e-09;-3.799249773346417583e-09;1.610267794050232126e+00;1.601047686018063132e+00;3.259180834263595280e-11;-2.815315935178973531e-11;4.000404545543125023e-02;9.623818657483120623e-12;2.143409050876045330e-02;-8.261846300104140821e-10;-3.846901469151181585e-02;-3.211315480063857031e+00;-6.143813678075251555e-02;-2.228394493303481692e-03;-1.381007488965713690e-03;-3.780244234730417707e-03;1.939516174667021975e-02;4.130706097616071437e-02;4.556046912992353648e-02;4.948075511875066335e-03;-1.552876113017054305e-02;-3.173828850702054005e-03;-1.907742840584616961e-02;-1.596154675182015134e-02;6.007801786077195949e-01;-4.576842255589388953e-01;2.719771035882090904e-01;-2.568747030474566873e-01;-1.841400789183756936e-01;-2.763074239040219093e-01;-5.782423911399599270e-02;1.293021403635103150e-01;1.535796506118448090e-01;-4.610894038186081900e-01;-8.643441496889761044e-01;1.907742840584616961e-02;1.596154675182015134e-02;-7.801786077196171121e-04;-1.939516174667021975e-02;-4.130706097616071437e-02;-4.556046912992353648e-02;-4.948075511875066335e-03;1.552876113017054305e-02;3.173828850702054005e-03;1.907742840584616961e-02;1.596154675182015134e-02;-7.801786077196171121e-04
2.320000000000005969e+01;4.760124656150536704e-01;-2.429226859478248735e-01;2.624898475073642601e-01;1.677982381563978831e-01;2.876791451484232987e-01;5.018778729868011296e-02;-1.335213721018082278e-01;-1.498223573002731290e-01;4.871538263514666456e-01;8.499449711105802052e-01;-1.995261759285050368e-02;-1.650981171690268923e-02;6.002084921746085877e-01;2.178065283836316292e-03;1.637454174931512602e-09;2.783520067948369591e-09;8.003748802132026093e-06;1.756874217869832180e-02;1.538267314567531678e-02;2.353239892241548782e-09;-2.067734356853791075e-09;1.610935167093795695e+00;1.599392159422744042e+00;-5.724719283985153692e-11;5.882309289529433306e-11;3.506029503893035720e-02;2.000379598756666010e-09;2.681727351020070371e-02;-2.178186334386933241e-09;-3.512147542783639054e-02;-3.210327326514963886e+00;-6.187756872693779553e-02;-9.891620820196465273e-04;-2.186064611856481429e-04;-4.732633258828944367e-03;1.993670387148177570e-02;4.047221296788763856e-02;4.666536442224725190e-02;5.353649011243688527e-03;-1.479032645453470796e-02;-3.704456195883699954e-03;-1.995261759285050368e-02;-1.650981171690268923e-02;6.002084921746085877e-01;-4.760124656150536704e-01;2.429226859478248735e-01;-2.624898475073642601e-01;-1.677982381563978831e-01;-2.876791451484232987e-01;-5.018778729868011296e-02;1.335213721018082278e-01;1.498223573002731290e-01;-4.871538263514666456e-01;-8.499449711105802052e-01;1.995261759285050368e-02;1.650981171690268923e-02;-2.084921746086099148e-04;-1.993670387148177570e-02;-4.047221296788763856e-02;-4.666536442224725190e-02;-5.353649011243688527e-03;1.479032645453470796e-02;3.704456195883699954e-03;1.995261759285050368e-02;1.650981171690268923e-02;-2.084921746086099148e-04
2.330000000000006111e+01;4.929310868318711458e-01;-2.131068521631157842e-01;2.674852888369675941e-01;1.514761216294261137e-01;2.978925835164243363e-01;4.181874195253386384e-02;-1.376536419732488636e-01;-1.465976914209573823e-01;5.130381923603372085e-01;8.344773243780708727e-01;-2.062138027333853055e-02;-1.660417094696326271e-02;5.986265141135949097e-01;-6.033657439750134998e-09;1.942285500161495745e-02;1.942185410439395757e-02;-7.749022083333254505e-09;-5.325823031310583487e-09;3.561862510054530917e-02;3.226084006460409187e-03;-8.456846624357041165e-09;1.609347988791397510e+00;1.597201161217132404e+00;-8.302090561053731871e-11;8.904822219223668382e-11;2.033393308540878616e-02;5.958696548129110855e-09;3.653281720900947160e-02;-3.931182533718924175e-09;-3.239354683769414545e-02;-3.206549150002502735e+00;-5.686674826690424345e-02;1.943867281617571875e-03;3.884472288918190512e-03;-4.980199490672798657e-03;2.077942949894179270e-02;3.902658305810910444e-02;4.748637974490729774e-02;6.909146030630891611e-03;-1.365967410404150817e-02;-4.977871188341545516e-03;-2.062138027333853055e-02;-1.660417094696326271e-02;5.986265141135949097e-01;-4.929310868318711458e-01;2.131068521631157842e-01;-2.674852888369675941e-01;-1.514761216294261137e-01;-2.978925835164243363e-01;-4.181874195253386384e-02;1.376536419732488636e-01;1.465976914209573823e-01;-5.130381923603372085e-01;-8.344773243780708727e-01;2.062138027333853055e-02;1.660417094696326271e-02;1.373485886405068079e-03;-2.077942949894179270e-02;-3.902658305810910444e-02;-4.748637974490729774e-02;-6.909146030630891611e-03;1.365967410404150817e-02;4.977871188341545516e-03;2.062138027333853055e-02;1.660417094696326271e-02;1.373485886405068079e-03
2.340000000000006253e+01;5.075755459673829684e-01;-1.819348875673720833e-01;2.716246522548302345e-01;1.347673231313152031e-01;3.064777373230326840e-01;3.392550179449729808e-02;-1.413679213355215347e-01;-1.428910568257030500e-01;5.380079942682067795e-01;8.186236344010650035e-01;-1.936447224367196171e-02;-1.476742932256090018e-02;5.973792282464850389e-01;6.554092913931877305e-09;-5.508375678050147263e-09;2.710583820031777207e-03;2.956877903997004106e-03;1.713646098712990479e-02;1.689016690469889379e-02;-6.050615826748364771e-09;6.011864279597382657e-09;1.608904057105577490e+00;1.594018773499963348e+00;5.432987355990266484e-11;-4.854707005790009495e-11;2.983856363174712187e-02;-3.845837262117647946e-09;2.557197836278592498e-02;4.435059667915965766e-09;-2.835916725226880070e-02;-3.202922830599757908e+00;-5.541054140531063987e-02;-5.119912259829750064e-04;-2.463061456724679674e-05;-6.102966148313376804e-03;2.120303679633983585e-02;3.862357183167294816e-02;4.870375823507400170e-02;7.635962608880469960e-03;-1.287514188448340979e-02;-4.665677685841501665e-03;-1.936447224367196171e-02;-1.476742932256090018e-02;5.973792282464850389e-01;-5.075755459673829684e-01;1.819348875673720833e-01;-2.716246522548302345e-01;-1.347673231313152031e-01;-3.064777373230326840e-01;-3.392550179449729808e-02;1.413679213355215347e-01;1.428910568257030500e-01;-5.380079942682067795e-01;-8.186236344010650035e-01;1.936447224367196171e-02;1.476742932256090018e-02;2.620771753514938851e-03;-2.120303679633983585e-02;-3.862357183167294816e-02;-4.870375823507400170e-02;-7.635962608880469960e-03;1.287514188448340979e-02;4.665677685841501665e-03;1.936447224367196171e-02;1.476742932256090018e-02;2.620771753514938851e-03
2.350000000000006395e+01;5.205091602967388820e-01;-1.503253595573905699e-01;2.749703814968770810e-01;1.172434918742518983e-01;3.140910986857364806e-01;2.604861358466729199e-02;-1.457505313031065286e-01;-1.392716767975348824e-01;5.619060885598822219e-01;8.022603880949120692e-01;-1.888761338585707300e-02;-1.411955480310140079e-02;5.954980867591659344e-01;5.943278023956368762e-03;-2.601846628347925254e-09;-1.808553479284044696e-09;6.887812693691878346e-03;1.906740398920172760e-02;6.236313271640789128e-03;-1.120667132151100402e-09;3.289734537239057574e-09;1.606088973045544765e+00;1.596245878571540988e+00;9.718844308336622384e-11;-9.625261587388177694e-11;3.202389297923172867e-02;-8.842468579866859130e-10;2.263347766944421094e-02;1.189000806760676161e-09;-2.435917962874645237e-02;-3.202334851616149614e+00;-5.465737034392199184e-02;-1.126850085964221839e-03;-1.283109512800548061e-03;-4.035668551827104045e-03;2.224981331499131798e-02;3.835326343357697843e-02;4.905894519508446905e-02;7.845867546573639939e-03;-1.144819942651781330e-02;-4.555935488122830890e-03;-1.888761338585707300e-02;-1.411955480310140079e-02;5.954980867591659344e-01;-5.205091602967388820e-01;1.503253595573905699e-01;-2.749703814968770810e-01;-1.172434918742518983e-01;-3.140910986857364806e-01;-2.604861358466729199e-02;1.457505313031065286e-01;1.392716767975348824e-01;-5.619060885598822219e-01;-8.022603880949120692e-01;1.888761338585707300e-02;1.411955480310140079e-02;4.501913240834043428e-03;-2.224981331499131798e-02;-3.835326343357697843e-02;-4.905894519508446905e-02;-7.845867546573639939e-03;1.144819942651781330e-02;4.555935488122830890e-03;1.888761338585707300e-02;1.411955480310140079e-02;4.501913240834043428e-03
2.360000000000006537e+01;5.320219297443126161e-01;-1.184258128259151749e-01;2.778455678806047713e-01;9.926923284218641674e-02;3.206051011155925945e-01;1.810071178174758183e-02;-1.499956865437840625e-01;-1.351945330701962988e-01;5.859205664111801770e-01;7.848062322016768899e-01;-1.869914647051651793e-02;-1.444896964666551008e-02;5.946300066647933757e-01;-1.199895232120322623e-09;4.264778804032421487e-10;4.759683123360449256e-03;9.968676582854664805e-03;1.903464335115505335e-02;1.382564989148351089e-02;2.286506006326545552e-10;-1.397725916456553587e-09;1.608726685843144155e+00;1.590880940987390302e+00;-1.370941750920495388e-10;1.414409186482369198e-10;3.428433825480736719e-02;-9.146395689146369878e-10;2.049013723738124168e-02;8.672558459921624688e-10;-1.813193393208141491e-02;-3.199607626826187712e+00;-5.477447553957233428e-02;-1.655304335918585069e-03;-5.208991833208063580e-04;-7.316755649047573806e-03;2.327712038111784398e-02;3.689639073271989977e-02;4.991639311773973797e-02;8.203246410451725534e-03;-1.065580246372554996e-02;-4.374803234747454139e-03;-1.869914647051651793e-02;-1.444896964666551008e-02;5.946300066647933757e-01;-5.320219297443126161e-01;1.184258128259151749e-01;-2.778455678806047713e-01;-9.926923284218641674e-02;-3.206051011155925945e-01;-1.810071178174758183e-02;1.499956865437840625e-01;1.351945330701962988e-01;-5.859205664111801770e-01;-7.848062322016768899e-01;1.869914647051651793e-02;1.444896964666551008e-02;5.369993335206602048e-03;-2.327712038111784398e-02;-3.689639073271989977e-02;-4.991639311773973797e-02;-8.203246410451725534e-03;1.065580246372554996e-02;4.374803234747454139e-03;1.869914647051651793e-02;1.444896964666551008e-02;5.369993335206602048e-03
2.370000000000006679e+01;5.413070619718212129e-01;-8.553540910942221409e-02;2.801227806587957558e-01;8.110254401175720496e-02;3.256617811791406303e-01;9.409196149701228723e-03;-1.537046521452143100e-01;-1.307654104948031970e-01;6.095313669063265882e-01;7.666464635569313346e-01;-1.951485847084371422e-02;-1.454707531138702339e-02;5.917954851677879047e-01;-3.957478666559247465e-09;2.759339505458081326e-09;1.287180035923724333e-02;6.913036010238579523e-04;5.723098550570489620e-03;1.790359530857726922e-02;4.561382362604584527e-09;-2.155435806414330761e-09;1.606113784484355156e+00;1.592167610301949310e+00;8.420592510624553920e-11;-8.209045140145143687e-11;2.638172683566064256e-02;3.197616398966451118e-09;2.644735017284730733e-02;-2.410454954522376332e-09;-1.006358629480094344e-02;-3.198281394784189047e+00;-5.282907622134649928e-02;7.875473430962069967e-06;1.218050347492825349e-03;-5.717931254842018030e-03;2.371931320674269816e-02;3.581458240241074120e-02;5.148534153571573957e-02;9.198939496691982409e-03;-9.039478490897756569e-03;-5.459629550720320607e-03;-1.951485847084371422e-02;-1.454707531138702339e-02;5.917954851677879047e-01;-5.413070619718212129e-01;8.553540910942221409e-02;-2.801227806587957558e-01;-8.110254401175720496e-02;-3.256617811791406303e-01;-9.409196149701228723e-03;1.537046521452143100e-01;1.307654104948031970e-01;-6.095313669063265882e-01;-7.666464635569313346e-01;1.951485847084371422e-02;1.454707531138702339e-02;8.204514832212073117e-03;-2.371931320674269816e-02;-3.581458240241074120e-02;-5.148534153571573957e-02;-9.198939496691982409e-03;9.039478490897756569e-03;5.459629550720320607e-03;1.951485847084371422e-02;1.454707531138702339e-02;8.204514832212073117e-03
2.380000000000006821e+01;5.491595885290168066e-01;-5.264416634303514114e-02;2.809821739900143500e-01;6.267797049468083748e-02;3.297156309129530838e-01;9.928782746388628566e-04;-1.571315856778271458e-01;-1.264707614119526535e-01;6.322070957278371761e-01;7.480835510834507041e-01;-1.898554186954196435e-02;-1.370842577161699230e-02;5.904143368824685822e-01;5.449689214409145865e-10;-2.215433378890897863e-09;1.247621334571673984e-02;7.117951006375182466e-03;8.969839539323450767e-03;1.432810187866500815e-02;-9.287815572866032552e-10;1.831620738169622306e-09;1.606987676162348944e+00;1.590903136498569070e+00;-5.159675532724537055e-11;5.221942619271777976e-11;2.736702959354545689e-02;-3.986805021202741862e-10;2.328592913190039373e-02;1.279197758911017382e-09;-3.703774492592897850e-03;-3.197890812660295623e+00;-5.065295784492859776e-02;-4.897322567427985635e-04;5.358259578939259362e-04;-6.594661363608284033e-03;2.477165113353851922e-02;3.488344117287334872e-02;5.239042935114715527e-02;9.320226743710878503e-03;-7.876381735776927240e-03;-5.868541836808842393e-03;-1.898554186954196435e-02;-1.370842577161699230e-02;5.904143368824685822e-01;-5.491595885290168066e-01;5.264416634303514114e-02;-2.809821739900143500e-01;-6.267797049468083748e-02;-3.297156309129530838e-01;-9.928782746388628566e-04;1.571315856778271458e-01;1.264707614119526535e-01;-6.322070957278371761e-01;-7.480835510834507041e-01;1.898554186954196435e-02;1.370842577161699230e-02;9.585663117531395550e-03;-2.477165113353851922e-02;-3.488344117287334872e-02;-5.239042935114715527e-02;-9.320226743710878503e-03;7.876381735776927240e-03;5.868541836808842393e-03;1.898554186954196435e-02;1.370842577161699230e-02;9.585663117531395550e-03
2.390000000000006963e+01;5.551393379071797307e-01;-1.907246686804334526e-02;2.816365009389281693e-01;4.415876672528615265e-02;3.331317191543421430e-01;-7.518316761439950736e-03;-1.600954393948684495e-01;-1.225471639676423974e-01;6.540002011367966883e-01;7.291333072912534741e-01;-1.900644426600695339e-02;-1.363357011260893543e-02;5.877928600092634515e-01;-2.328731345520408457e-09;1.363848853488899143e-02;1.661712663316719518e-02;-3.728291293529376097e-09;-3.294955149454721784e-09;1.839720684310488380e-02;1.185840832501395582e-02;-2.762066425910866324e-09;1.600862633654486000e+00;1.597293594923142823e+00;1.522107486244640567e-10;-1.526338732441756263e-10;2.214670481076994393e-02;2.112288040323386993e-09;2.505390509927344495e-02;-7.153730070123827044e-10;-3.560161286483946863e-03;-3.198156228578052040e+00;-4.720060851312835731e-02;3.488643739397458664e-04;3.025562122510962182e-03;-1.463305620455324085e-03;2.593321804372739070e-02;3.492427757407885747e-02;5.376984921229738257e-02;9.468724777116792335e-03;-5.431225857718380290e-03;-7.180901534946691929e-03;-1.900644426600695339e-02;-1.363357011260893543e-02;5.877928600092634515e-01;-5.551393379071797307e-01;1.907246686804334526e-02;-2.816365009389281693e-01;-4.415876672528615265e-02;-3.331317191543421430e-01;7.518316761439950736e-03;1.600954393948684495e-01;1.225471639676423974e-01;-6.540002011367966883e-01;-7.291333072912534741e-01;1.900644426600695339e-02;1.363357011260893543e-02;1.220713999073652634e-02;-2.593321804372739070e-02;-3.492427757407885747e-02;-5.376984921229738257e-02;-9.468724777116792335e-03;5.431225857718380290e-03;7.180901534946691929e-03;1.900644426600695339e-02;1.363357011260893543e-02;1.220713999073652634e-02
2.400000000000007105e+01;5.591605051268790927e-01;1.516557141522807857e-02;2.806553775796969963e-01;2.502047649574427879e-02;3.348548074933545005e-01;-1.556492773465373639e-02;-1.633219862078626461e-01;-1.187465449698277692e-01;6.751063243889074972e-01;7.095467832701002342e-01;-1.808785835094875449e-02;-1.181933385164381060e-02;5.881052709211183060e-01;3.938482649488517260e-09;-3.581725804768081328e-09;4.320126004589558422e-03;7.029786267425421759e-03;6.955397503924761610e-03;4.245737241139347501e-03;-3.145606795160035201e-09;4.374602681850063593e-09;1.604461272145700113e+00;1.596004629514516937e+00;7.696024659833901347e-11;-8.064154018240666590e-11;2.429750913638392337e-02;-8.702754071883337324e-10;2.061866654719035630e-02;1.794620455850077812e-09;1.487783991899133476e-04;-3.200465901663898549e+00;-4.491617475922923125e-02;-4.414614304907315840e-04;-2.709667783019605123e-04;-3.467223274381453502e-03;2.718643191431358019e-02;3.548661260876733586e-02;5.374434348301276865e-02;8.583379270724465770e-03;-5.151715130454093128e-03;-7.478837881956211520e-03;-1.808785835094875449e-02;-1.181933385164381060e-02;5.881052709211183060e-01;-5.591605051268790927e-01;-1.516557141522807857e-02;-2.806553775796969963e-01;-2.502047649574427879e-02;-3.348548074933545005e-01;1.556492773465373639e-02;1.633219862078626461e-01;1.187465449698277692e-01;-6.751063243889074972e-01;-7.095467832701002342e-01;1.808785835094875449e-02;1.181933385164381060e-02;1.189472907888167175e-02;-2.718643191431358019e-02;-3.548661260876733586e-02;-5.374434348301276865e-02;-8.583379270724465770e-03;5.151715130454093128e-03;7.478837881956211520e-03;1.808785835094875449e-02;1.181933385164381060e-02;1.189472907888167175e-02
2.410000000000007248e+01;5.615879954191433931e-01;4.920124914142630368e-02;2.793405336104998193e-01;5.503359060503967490e-03;3.350229719698656905e-01;-2.357445561980116636e-02;-1.663889889602865324e-01;-1.147375901121934216e-01;6.959605546864815473e-01;6.890492697104503295e-01;-1.848106329795577360e-02;-1.121128102574159117e-02;5.871146472660064841e-01;-2.014050910976040510e-10;-1.746519594034802894e-09;5.631305221269272514e-03;1.216482198894367969e-02;8.084436905417720365e-03;1.550920137741427975e-03;-1.277090130764836880e-10;1.417405491567487552e-09;1.606770849476156116e+00;1.596484042881141763e+00;-4.672402022653571694e-11;4.227773282970821577e-11;1.722794896792285285e-02;2.860540627462144784e-09;2.588764630706018657e-02;-2.131976243859141369e-09;8.160773404674966786e-03;-3.203254892361743877e+00;-4.311559454641866046e-02;1.039164279798504651e-03;-6.533518312789853575e-04;-4.217590790953462676e-03;2.864813391510123708e-02;3.525866890214227056e-02;5.422126487344203216e-02;7.990148715000523066e-03;-4.564090759318517598e-03;-8.429547965318778813e-03;-1.848106329795577360e-02;-1.121128102574159117e-02;5.871146472660064841e-01;-5.615879954191433931e-01;-4.920124914142630368e-02;-2.793405336104998193e-01;-5.503359060503967490e-03;-3.350229719698656905e-01;2.357445561980116636e-02;1.663889889602865324e-01;1.147375901121934216e-01;-6.959605546864815473e-01;-6.890492697104503295e-01;1.848106329795577360e-02;1.121128102574159117e-02;1.288535273399349368e-02;-2.864813391510123708e-02;-3.525866890214227056e-02;-5.422126487344203216e-02;-7.990148715000523066e-03;4.564090759318517598e-03;8.429547965318778813e-03;1.848106329795577360e-02;1.121128102574159117e-02;1.288535273399349368e-02
2.420000000000007390e+01;5.620384159647177080e-01;8.283530267557179250e-02;2.766636067758219686e-01;-1.339972600954969506e-02;3.346408736912346860e-01;-3.180339459877853242e-02;-1.688178511329928855e-01;-1.098580402102753706e-01;7.159656982903818134e-01;6.684495964630111642e-01;-1.714717608894760631e-02;-1.156488257332278363e-02;5.861912771786900178e-01;-4.020770765434783871e-09;1.461168398760164530e-03;1.844309260264073713e-02;-3.198978674283147126e-09;-3.145170757869765368e-09;1.323949515558248483e-02;6.664765845382516173e-03;-4.074582185653930445e-09;1.607017592129122097e+00;1.598183847060990148e+00;-1.009083365119466688e-10;9.780380654003203689e-11;2.481813591216374196e-02;-3.071201239568216730e-09;1.608060941384031536e-02;3.968199586469585330e-09;1.040719478606126971e-02;-3.205201439193216650e+00;-4.089874442900571366e-02;-1.048504024526910033e-03;1.990426822093414611e-03;-3.621835705850062759e-03;2.958357357399654664e-02;3.525851102094771511e-02;5.501914735734461659e-02;7.197958312178565077e-03;-3.323601656749386457e-03;-8.739751661040566499e-03;-1.714717608894760631e-02;-1.156488257332278363e-02;5.861912771786900178e-01;-5.620384159647177080e-01;-8.283530267557179250e-02;-2.766636067758219686e-01;1.339972600954969506e-02;-3.346408736912346860e-01;3.180339459877853242e-02;1.688178511329928855e-01;1.098580402102753706e-01;-7.159656982903818134e-01;-6.684495964630111642e-01;1.714717608894760631e-02;1.156488257332278363e-02;1.380872282130995998e-02;-2.958357357399654664e-02;-3.525851102094771511e-02;-5.501914735734461659e-02;-7.197958312178565077e-03;3.323601656749386457e-03;8.739751661040566499e-03;1.714717608894760631e-02;1.156488257332278363e-02;1.380872282130995998e-02
2.430000000000007532e+01;5.599572452865063665e-01;1.164767475690988291e-01;2.735138046387569633e-01;-3.227692660247655221e-02;3.327466485771205518e-01;-3.931209671245444043e-02;-1.715688650055876285e-01;-1.056618561445738375e-01;7.352457433641581552e-01;6.471579355780658904e-01;-1.719017895440624888e-02;-1.023797808629213490e-02;5.854687689903222969e-01;3.392920032661979949e-09;-4.130582127843800080e-09;6.477703920896466308e-03;1.432142570996019354e-02;6.827025388439513648e-03;-3.989960984640434396e-09;-3.533521354122885340e-09;1.016696401813326194e-03;1.608726134975345223e+00;1.598747587993496033e+00;-2.235893591095550689e-11;1.873506871753964890e-11;2.180913072162779520e-02;1.217526089286089145e-09;1.789948119854236838e-02;-7.359652667033073561e-10;1.498880183833219831e-02;-3.207473722972465247e+00;-3.970861143860934112e-02;-4.691577083512884811e-04;-7.843729313150534822e-04;-4.091204299909528830e-03;3.022132782701469900e-02;3.543255940426186246e-02;5.508836198512051530e-02;6.660989515198917355e-03;-2.629005010284179988e-03;-9.309022084022747223e-03;-1.719017895440624888e-02;-1.023797808629213490e-02;5.854687689903222969e-01;-5.599572452865063665e-01;-1.164767475690988291e-01;-2.735138046387569633e-01;3.227692660247655221e-02;-3.327466485771205518e-01;3.931209671245444043e-02;1.715688650055876285e-01;1.056618561445738375e-01;-7.352457433641581552e-01;-6.471579355780658904e-01;1.719017895440624888e-02;1.023797808629213490e-02;1.453123100967768089e-02;-3.022132782701469900e-02;-3.543255940426186246e-02;-5.508836198512051530e-02;-6.660989515198917355e-03;2.629005010284179988e-03;9.309022084022747223e-03;1.719017895440624888e-02;1.023797808629213490e-02;1.453123100967768089e-02
2.440000000000007674e+01;5.559690377187302968e-01;1.501450660090458133e-01;2.700760835767698209e-01;-5.098475860824831785e-02;3.298392878244887361e-01;-4.693108172762742308e-02;-1.743701790207979330e-01;-1.009778863818457662e-01;7.540474184261279911e-01;6.251487806074660369e-01;-1.750405474726646898e-02;-1.022819432271996135e-02;5.840864384286853506e-01;-4.539782247725331792e-07;5.769179001413411712e-07;7.668989260517149707e-03;1.214785199230006968e-02;2.990882426787668837e-03;-5.515632362282567011e-08;1.086052448533619057e-06;1.487980304995252219e-03;1.608351702454716925e+00;1.600356798689239080e+00;-7.158950224794681279e-07;1.070399518126829950e-06;1.918265118323400284e-02;8.645176235279617984e-07;2.003473394789384576e-02;-7.029084947800123938e-07;1.831495740012158840e-02;-3.208708146639460246e+00;-3.921722352199910611e-02;1.024380228933780544e-04;-4.477831835658007895e-04;-3.277919612541119188e-03;3.075573676530729550e-02;3.557044961222484425e-02;5.578277416297927616e-02;6.217958745973507784e-03;-1.402803020209009155e-03;-1.002695481144313949e-02;-1.750405474726646898e-02;-1.022819432271996135e-02;5.840864384286853506e-01;-5.559690377187302968e-01;-1.501450660090458133e-01;-2.700760835767698209e-01;5.098475860824831785e-02;-3.298392878244887361e-01;4.693108172762742308e-02;1.743701790207979330e-01;1.009778863818457662e-01;-7.540474184261279911e-01;-6.251487806074660369e-01;1.750405474726646898e-02;1.022819432271996135e-02;1.591356157131462723e-02;-3.075573676530729550e-02;-3.557044961222484425e-02;-5.578277416297927616e-02;-6.217958745973507784e-03;1.402803020209009155e-03;1.002695481144313949e-02;1.750405474726646898e-02;1.022819432271996135e-02;1.591356157131462723e-02
2.450000000000007816e+01;5.501902474568864942e-01;1.835232503485474675e-01;2.653043424890700885e-01;-6.975761414874270816e-02;3.254531541683625129e-01;-5.449738926768170344e-02;-1.764160647634158141e-01;-9.662830363295095426e-02;7.722627051287522804e-01;6.026198281650136934e-01;-1.714972435971535633e-02;-1.010003092053190360e-02;5.834949556594407616e-01;-3.962111075221780783e-09;3.102113249443415348e-09;1.931170241378258115e-02;3.587353041491791062e-03;-3.726345888276595821e-09;7.781694425669235561e-03;7.942654946792531909e-03;-3.337875870828828421e-09;1.610397958928331485e+00;1.601871173327993114e+00;-3.235591220731303035e-11;2.667569577503363926e-11;1.582362235038165324e-02;1.359517211261091495e-09;2.024225473949605933e-02;-8.426332264833800550e-11;2.306001722486551025e-02;-3.212269132262004945e+00;-3.606587581462382397e-02;5.302360599473926548e-04;1.572435643659932060e-03;-3.495982158024740771e-03;3.128511598553496142e-02;3.593955400666348776e-02;5.588969690010861524e-02;5.504082790183828511e-03;-9.791808337187291045e-04;-1.093591898649584615e-02;-1.714972435971535633e-02;-1.010003092053190360e-02;5.834949556594407616e-01;-5.501902474568864942e-01;-1.835232503485474675e-01;-2.653043424890700885e-01;6.975761414874270816e-02;-3.254531541683625129e-01;5.449738926768170344e-02;1.764160647634158141e-01;9.662830363295095426e-02;-7.722627051287522804e-01;-6.026198281650136934e-01;1.714972435971535633e-02;1.010003092053190360e-02;1.650504434055921621e-02;-3.128511598553496142e-02;-3.593955400666348776e-02;-5.588969690010861524e-02;-5.504082790183828511e-03;9.791808337187291045e-04;1.093591898649584615e-02;1.714972435971535633e-02;1.010003092053190360e-02;1.650504434055921621e-02
2.460000000000007958e+01;5.422701644379938068e-01;2.158231978405831808e-01;2.598111160879050252e-01;-8.782887272401095069e-02;3.199448719957100340e-01;-6.222605083361065770e-02;-1.791774187826389586e-01;-9.144315501916522315e-02;7.896855710917365379e-01;5.795949454645454857e-01;-1.624608932992939112e-02;-8.776456897581793801e-03;5.822509928431697235e-01;2.982453444988907628e-09;-3.641635600568385674e-09;8.617032768389142408e-03;1.664497500111585676e-02;2.153504972149260926e-03;-3.524634483241132446e-09;-3.099445191410059181e-09;5.874437261386205797e-03;1.611714942062296041e+00;1.603637038757280253e+00;-1.476373031506545737e-11;9.845915483671995468e-12;2.025987581530025797e-02;-1.795032043201389089e-09;1.410470737040241639e-02;2.483422548596821348e-09;2.898294114311339431e-02;-3.215351980824494138e+00;-3.436458249731216830e-02;-7.386207268022917981e-04;-8.027948857215452729e-04;-3.311940385377576401e-03;3.149097806139800060e-02;3.560578048862556022e-02;5.603603928056552497e-02;4.759789898983735057e-03;-1.348824109400070803e-04;-1.123068336102336917e-02;-1.624608932992939112e-02;-8.776456897581793801e-03;5.822509928431697235e-01;-5.422701644379938068e-01;-2.158231978405831808e-01;-2.598111160879050252e-01;8.782887272401095069e-02;-3.199448719957100340e-01;6.222605083361065770e-02;1.791774187826389586e-01;9.144315501916522315e-02;-7.896855710917365379e-01;-5.795949454645454857e-01;1.624608932992939112e-02;8.776456897581793801e-03;1.774900715683025432e-02;-3.149097806139800060e-02;-3.560578048862556022e-02;-5.603603928056552497e-02;-4.759789898983735057e-03;1.348824109400070803e-04;1.123068336102336917e-02;1.624608932992939112e-02;8.776456897581793801e-03;1.774900715683025432e-02
2.470000000000008100e+01;5.327076572812113886e-01;2.474964662804806093e-01;2.533657147370139140e-01;-1.063664938682654382e-01;3.138510269449925061e-01;-6.890433845475157915e-02;-1.816313327392554688e-01;-8.637465294357093981e-02;8.061677235795459140e-01;5.564558201284379724e-01;-1.624814741634293333e-02;-8.999133685485691952e-03;5.813041679300005038e-01;3.168293542330063431e-04;-1.455255455524469645e-09;-1.408740775507559550e-09;1.693407374122233439e-02;2.319192898462303556e-03;-2.326462689013918031e-09;-5.375479270899641827e-10;1.493171019648207969e-02;1.610795713923244943e+00;1.609293941264690275e+00;1.190977971079772063e-10;-1.266523409592725194e-10;2.337644001793640069e-02;-1.261048999141032279e-09;1.287994410788195591e-02;4.955748446051689605e-10;2.922976352043854878e-02;-3.220089655195489620e+00;-3.625638489129251463e-02;-1.259579720001394263e-03;-1.725090595920328795e-03;-6.157265587407589891e-04;3.165629332692820874e-02;3.581088806975699090e-02;5.579364348824594755e-02;3.168421403683313597e-03;8.861632467872526675e-04;-1.136822334435730331e-02;-1.624814741634293333e-02;-8.999133685485691952e-03;5.813041679300005038e-01;-5.327076572812113886e-01;-2.474964662804806093e-01;-2.533657147370139140e-01;1.063664938682654382e-01;-3.138510269449925061e-01;6.890433845475157915e-02;1.816313327392554688e-01;8.637465294357093981e-02;-8.061677235795459140e-01;-5.564558201284379724e-01;1.624814741634293333e-02;8.999133685485691952e-03;1.869583206999947400e-02;-3.165629332692820874e-02;-3.581088806975699090e-02;-5.579364348824594755e-02;-3.168421403683313597e-03;-8.861632467872526675e-04;1.136822334435730331e-02;1.624814741634293333e-02;8.999133685485691952e-03;1.869583206999947400e-02
2.480000000000008242e+01;5.218421933261514489e-01;2.785428634334064513e-01;2.467125651644440920e-01;-1.241102726602032191e-01;3.057781771808599780e-01;-7.543407922962183654e-02;-1.838238809541326013e-01;-8.154389334207672035e-02;8.217951994222227885e-01;5.331153950658019669e-01;-1.618456429801163471e-02;-9.696914027950458842e-03;5.818603406692557378e-01;-4.036285946499579971e-09;2.084821921758020723e-09;1.355482727617107058e-02;1.400822712744150163e-02;-2.858445127279109117e-09;3.262661598677500405e-09;3.848874643126363321e-03;4.302274494273951658e-03;1.616604514274008642e+00;1.609325049799178675e+00;-1.615296295077791614e-10;1.522165408358053000e-10;2.378682931709337478e-02;-1.660553724108741136e-10;1.261231861863227298e-02;1.082889661298670517e-10;3.571420508826043949e-02;-3.225929564082500534e+00;-3.639914799349205921e-02;-1.340941316736652756e-03;-4.533937301017117952e-05;-2.984580745598958140e-03;3.211770552417525515e-02;3.648433449538562856e-02;5.572677696061567598e-02;2.099456038303998406e-03;5.683683547696993799e-05;-1.158397142240576161e-02;-1.618456429801163471e-02;-9.696914027950458842e-03;5.818603406692557378e-01;-5.218421933261514489e-01;-2.785428634334064513e-01;-2.467125651644440920e-01;1.241102726602032191e-01;-3.057781771808599780e-01;7.543407922962183654e-02;1.838238809541326013e-01;8.154389334207672035e-02;-8.217951994222227885e-01;-5.331153950658019669e-01;1.618456429801163471e-02;9.696914027950458842e-03;1.813965933074423997e-02;-3.211770552417525515e-02;-3.648433449538562856e-02;-5.572677696061567598e-02;-2.099456038303998406e-03;-5.683683547696993799e-05;1.158397142240576161e-02;1.618456429801163471e-02;9.696914027950458842e-03;1.813965933074423997e-02
2.490000000000008384e+01;5.094882766474804203e-01;3.090890734282010777e-01;2.395854135429424381e-01;-1.411972015554399384e-01;2.966191927633705649e-01;-8.192627683220607415e-02;-1.852102755348893903e-01;-7.623673587439720734e-02;8.370751321866620742e-01;5.091073924175426590e-01;-1.649048811981259841e-02;-9.372926847243586226e-03;5.808276123145650338e-01;-2.102411213547281854e-07;-6.433264100576891158e-07;1.414792633766308663e-02;1.601492834529624765e-02;-4.142916183532770926e-07;-8.473769070549433331e-07;5.295806027996318929e-03;7.162808035629478209e-03;1.618404040924717568e+00;1.611764950692466503e+00;3.202365406197747583e-07;8.969020260034602172e-07;2.090276342542921745e-02;9.492583403542161868e-07;1.446910911323778977e-02;-6.112947344977699594e-07;4.262358398264194659e-02;-3.230167774478617471e+00;-3.537153457506114762e-02;-7.718512510939891814e-04;-1.867435092921861800e-04;-2.722029922996999085e-03;3.258861119847156207e-02;3.710108374182663482e-02;5.659027906835584210e-02;1.327686076587591968e-03;5.680120680112699105e-05;-1.257286203993607243e-02;-1.649048811981259841e-02;-9.372926847243586226e-03;5.808276123145650338e-01;-5.094882766474804203e-01;-3.090890734282010777e-01;-2.395854135429424381e-01;1.411972015554399384e-01;-2.966191927633705649e-01;8.192627683220607415e-02;1.852102755348893903e-01;7.623673587439720734e-02;-8.370751321866620742e-01;-5.091073924175426590e-01;1.649048811981259841e-02;9.372926847243586226e-03;1.917238768543494398e-02;-3.258861119847156207e-02;-3.710108374182663482e-02;-5.659027906835584210e-02;-1.327686076587591968e-03;-5.680120680112699105e-05;1.257286203993607243e-02;1.649048811981259841e-02;9.372926847243586226e-03;1.917238768543494398e-02
2.500000000000008527e+01;4.945431702757716041e-01;3.389130204616686015e-01;2.312686437190104582e-01;-1.578113186305817039e-01;2.864516471669024678e-01;-8.792996238220421312e-02;-1.869288197474068547e-01;-7.103991130703690704e-02;8.512859669708969790e-01;4.851011747952737596e-01;-1.685352119464045978e-02;-9.546169486680423574e-03;5.803904112487872080e-01;-5.720446198618382204e-10;4.009699427107812994e-10;1.378311959777092643e-02;1.324489209645804584e-02;-1.289548773949906393e-09;-3.165342083691254618e-10;1.026080220248471765e-02;9.722574701171840528e-03;1.619551606923965714e+00;1.616909868877501877e+00;9.201874870613154164e-11;-1.020568009134429831e-10;1.860406079839041146e-02;9.305160128876954988e-10;1.695941368791481149e-02;-1.007902130895815490e-09;4.701139037504319107e-02;-3.236461475811505561e+00;-3.556347456369134130e-02;-1.973574206468944609e-04;5.382284743274423112e-05;-1.083112409382663843e-03;3.195009633048467856e-02;3.841512553836579080e-02;5.632110939829435003e-02;2.886567371175041696e-04;-4.629445935071530016e-04;-1.315738955598191873e-02;-1.685352119464045978e-02;-9.546169486680423574e-03;5.803904112487872080e-01;-4.945431702757716041e-01;-3.389130204616686015e-01;-2.312686437190104582e-01;1.578113186305817039e-01;-2.864516471669024678e-01;8.792996238220421312e-02;1.869288197474068547e-01;7.103991130703690704e-02;-8.512859669708969790e-01;-4.851011747952737596e-01;1.685352119464045978e-02;9.546169486680423574e-03;1.960958875121276979e-02;-3.195009633048467856e-02;-3.841512553836579080e-02;-5.632110939829435003e-02;-2.886567371175041696e-04;4.629445935071530016e-04;1.315738955598191873e-02;1.685352119464045978e-02;9.546169486680423574e-03;1.960958875121276979e-02
2.510000000000008669e+01;4.785185812246198211e-01;3.677361745680094440e-01;2.222654689475647982e-01;-1.737358891834195340e-01;2.752060401957658331e-01;-9.445548297468221721e-02;-1.886125718452029976e-01;-6.643540454778643078e-02;8.650320998396503480e-01;4.601424790339567750e-01;-1.611912814729532170e-02;-8.803495545165936423e-03;5.801079752222288999e-01;-4.147374443289549488e-09;3.094610635425145155e-09;2.396809764915759644e-02;5.235998308268763335e-03;-4.227504811013229925e-09;3.014480272459832358e-09;2.077401451757330750e-02;2.041915176558756380e-03;1.622192995507561131e+00;1.619797433158873590e+00;5.875286329700560862e-12;-1.469344345196620066e-11;1.259138354852965339e-02;2.432895985439028123e-09;1.790355656343887297e-02;-3.820284003362247031e-10;5.202002791734677833e-02;-3.241990428675253000e+00;-3.049493806110094296e-02;6.374610995800323449e-04;1.873210658293677318e-03;-9.821805418947227029e-04;3.232938868893531215e-02;3.920002177743459049e-02;5.530086954306207003e-02;-4.574078288921146207e-04;-1.005431469355333451e-03;-1.401646400900483092e-02;-1.611912814729532170e-02;-8.803495545165936423e-03;5.801079752222288999e-01;-4.785185812246198211e-01;-3.677361745680094440e-01;-2.222654689475647982e-01;1.737358891834195340e-01;-2.752060401957658331e-01;9.445548297468221721e-02;1.886125718452029976e-01;6.643540454778643078e-02;-8.650320998396503480e-01;-4.601424790339567750e-01;1.611912814729532170e-02;8.803495545165936423e-03;1.989202477777107791e-02;-3.232938868893531215e-02;-3.920002177743459049e-02;-5.530086954306207003e-02;4.574078288921146207e-04;1.005431469355333451e-03;1.401646400900483092e-02;1.611912814729532170e-02;8.803495545165936423e-03;1.989202477777107791e-02
2.520000000000008811e+01;4.613243080451736033e-01;3.949247347628520033e-01;2.130908493152184058e-01;-1.897268795696377686e-01;2.634236732677645021e-01;-1.006446530158082164e-01;-1.896581171909133279e-01;-6.170160616608818399e-02;8.778615474926242390e-01;4.354099376610252037e-01;-1.580113393243572084e-02;-7.416458715443783115e-03;5.804483806838098836e-01;2.140558442928180055e-09;-1.268135374134433141e-09;1.672097491313256912e-02;6.413338091727652582e-03;1.351050652651316939e-09;-2.057643163633467307e-09;1.939175195538930113e-02;9.084115133984391535e-03;1.623963376787719959e+00;1.625966459569412770e+00;1.004456251211717500e-10;-1.131070570290604430e-10;6.904249816329247579e-03;2.301172862738663639e-09;1.974417354010388898e-02;-7.447662884464046969e-10;5.161017992840336022e-02;-3.249929836369794156e+00;-2.664842180002656435e-02;1.540791212365655131e-03;1.030763341271109541e-03;8.212641491955607886e-04;3.247311450853107573e-02;4.005077876453350116e-02;5.482175619629989227e-02;-1.812318507878357687e-03;-1.745391726288847423e-03;-1.525709539322826769e-02;-1.580113393243572084e-02;-7.416458715443783115e-03;5.804483806838098836e-01;-4.613243080451736033e-01;-3.949247347628520033e-01;-2.130908493152184058e-01;1.897268795696377686e-01;-2.634236732677645021e-01;1.006446530158082164e-01;1.896581171909133279e-01;6.170160616608818399e-02;-8.778615474926242390e-01;-4.354099376610252037e-01;1.580113393243572084e-02;7.416458715443783115e-03;1.955161931619009419e-02;-3.247311450853107573e-02;-4.005077876453350116e-02;-5.482175619629989227e-02;1.812318507878357687e-03;1.745391726288847423e-03;1.525709539322826769e-02;1.580113393243572084e-02;7.416458715443783115e-03;1.955161931619009419e-02
2.530000000000008953e+01;4.425214831605495114e-01;4.213936180978485879e-01;2.030874038644532031e-01;-2.048151439512257144e-01;2.503564165737037772e-01;-1.063074292458895398e-01;-1.909319265553365008e-01;-5.601400588961720495e-02;8.902940786718356314e-01;4.096143113319317131e-01;-1.454900566432519235e-02;-6.826991429783264669e-03;5.810478313642444270e-01;2.333116337791726000e-10;-1.881976576460172194e-09;1.842378169874140867e-02;1.334399568189240451e-02;1.152983556167713396e-09;-9.623046560041546962e-10;1.426277123678235288e-02;9.182985219933353926e-03;1.629220343545045857e+00;1.626099585698575822e+00;-1.286795450964286874e-10;1.200813289521741217e-10;1.440185175517512232e-02;-3.033738745484197206e-09;1.076239852053001260e-02;3.634276296412984674e-09;5.521353529533556959e-02;-3.255319929252220135e+00;-2.516424967516758468e-02;-4.367351883192181826e-04;5.079783901560789607e-04;-1.279510960162238975e-03;3.281970786023236109e-02;4.051567006976392049e-02;5.484968699702422179e-02;-2.664345318812627594e-03;-2.561907454494805059e-03;-1.517359716881007403e-02;-1.454900566432519235e-02;-6.826991429783264669e-03;5.810478313642444270e-01;-4.425214831605495114e-01;-4.213936180978485879e-01;-2.030874038644532031e-01;2.048151439512257144e-01;-2.503564165737037772e-01;1.063074292458895398e-01;1.909319265553365008e-01;5.601400588961720495e-02;-8.902940786718356314e-01;-4.096143113319317131e-01;1.454900566432519235e-02;6.826991429783264669e-03;1.895216863575555077e-02;-3.281970786023236109e-02;-4.051567006976392049e-02;-5.484968699702422179e-02;2.664345318812627594e-03;2.561907454494805059e-03;1.517359716881007403e-02;1.454900566432519235e-02;6.826991429783264669e-03;1.895216863575555077e-02
2.540000000000009095e+01;4.222278894987660514e-01;4.466387900878933115e-01;1.928520144639703504e-01;-2.186976861563617314e-01;2.368673498343902561e-01;-1.111739108299751588e-01;-1.916616811685839528e-01;-5.083572260182352143e-02;9.016836819030565886e-01;3.842500059452571004e-01;-1.427757567297958073e-02;-5.927385492801483073e-03;5.814435160168839323e-01;1.837572797939560672e-09;-2.482979494437437739e-09;1.476769159059494740e-02;2.036598319716252312e-02;2.194802641608515240e-09;-2.125749644720593274e-09;7.953000510352357597e-03;1.355129211691993851e-02;1.632205401713946014e+00;1.627094383403764111e+00;-5.148708857939334209e-11;4.513819709487211513e-11;1.312440796713712672e-02;5.168878280959998140e-10;1.022556572286818614e-02;2.172183027461124820e-10;5.663796799138347271e-02;-3.259299785124059046e+00;-2.334997295589918281e-02;-3.478610333519297610e-04;-5.598295927119868818e-04;-2.095517601606061708e-03;3.249559774563459680e-02;4.181510694134188411e-02;5.456064449137656980e-02;-3.118748371874507930e-03;-3.313280525148509792e-03;-1.563118875864544233e-02;-1.427757567297958073e-02;-5.927385492801483073e-03;5.814435160168839323e-01;-4.222278894987660514e-01;-4.466387900878933115e-01;-1.928520144639703504e-01;2.186976861563617314e-01;-2.368673498343902561e-01;1.111739108299751588e-01;1.916616811685839528e-01;5.083572260182352143e-02;-9.016836819030565886e-01;-3.842500059452571004e-01;1.427757567297958073e-02;5.927385492801483073e-03;1.855648398311604552e-02;-3.249559774563459680e-02;-4.181510694134188411e-02;-5.456064449137656980e-02;3.118748371874507930e-03;3.313280525148509792e-03;1.563118875864544233e-02;1.427757567297958073e-02;5.927385492801483073e-03;1.855648398311604552e-02
2.550000000000009237e+01;4.004567181314577229e-01;4.699798243331253511e-01;1.815274198502364045e-01;-2.320562350779704075e-01;2.225842437058204448e-01;-1.158207726675352239e-01;-1.925206704961029136e-01;-4.582954260665096646e-02;9.125590340515784549e-01;3.578707222266805932e-01;-1.419017512995371724e-02;-5.967470675810732789e-03;5.809642807878030446e-01;-4.936328344412124416e-09;4.701665183711125131e-09;2.646346922272303434e-02;7.787207139458414418e-03;-5.222678180291022985e-09;4.415315343120169042e-09;2.136482252736276663e-02;2.688560443902793425e-03;1.633472253926349316e+00;1.629648268904829278e+00;3.482967047808289773e-11;-4.092487538700262349e-11;5.458844186207453125e-03;3.101700477662080104e-09;1.485442914143187028e-02;-1.872968217502387208e-09;5.830406037547300468e-02;-3.263120522837273718e+00;-2.031327209890706337e-02;1.127470791587173405e-03;1.867627172135582440e-03;-1.567833783304856121e-03;3.268469692849679253e-02;4.193792711389027206e-02;5.337964840792597254e-02;-3.734505067189752836e-03;-3.388413676303964062e-03;-1.628395894590610460e-02;-1.419017512995371724e-02;-5.967470675810732789e-03;5.809642807878030446e-01;-4.004567181314577229e-01;-4.699798243331253511e-01;-1.815274198502364045e-01;2.320562350779704075e-01;-2.225842437058204448e-01;1.158207726675352239e-01;1.925206704961029136e-01;4.582954260665096646e-02;-9.125590340515784549e-01;-3.578707222266805932e-01;1.419017512995371724e-02;5.967470675810732789e-03;1.903571921219693319e-02;-3.268469692849679253e-02;-4.193792711389027206e-02;-5.337964840792597254e-02;3.734505067189752836e-03;3.388413676303964062e-03;1.628395894590610460e-02;1.419017512995371724e-02;5.967470675810732789e-03;1.903571921219693319e-02
2.560000000000009379e+01;3.771749670085967066e-01;4.922275709869182725e-01;1.705617286343172889e-01;-2.445580346478032074e-01;2.077009599001480578e-01;-1.199531409989277181e-01;-1.934512083838920982e-01;-4.038088324071081869e-02;9.224567905833855885e-01;3.316918505934564054e-01;-1.348353203020453105e-02;-5.160464479812536080e-03;5.804512292340175961e-01;5.003616132561028168e-09;-4.365039438303895148e-09;1.255556297873504368e-02;1.703358268114237711e-02;4.381610060174394890e-09;-4.987045510514836919e-09;1.207749290310556299e-02;1.655551260551289816e-02;1.633406884349625443e+00;1.633048331792903207e+00;8.146481166229085644e-11;-8.678247299684088980e-11;1.183523105297411455e-02;-2.580063059902328028e-09;8.580856016371611952e-03;2.538462249479792558e-09;5.822215113535463699e-02;-3.266455216147846397e+00;-2.041608711094653611e-02;-3.905256186153375228e-04;-4.478029071062904383e-04;-1.470063838323876215e-04;3.208275716764846797e-02;4.274851946077451448e-02;5.318231976447691800e-02;-4.709691027049545120e-03;-3.524427028184201616e-03;-1.625870459646334976e-02;-1.348353203020453105e-02;-5.160464479812536080e-03;5.804512292340175961e-01;-3.771749670085967066e-01;-4.922275709869182725e-01;-1.705617286343172889e-01;2.445580346478032074e-01;-2.077009599001480578e-01;1.199531409989277181e-01;1.934512083838920982e-01;4.038088324071081869e-02;-9.224567905833855885e-01;-3.316918505934564054e-01;1.348353203020453105e-02;5.160464479812536080e-03;1.954877076598238173e-02;-3.208275716764846797e-02;-4.274851946077451448e-02;-5.318231976447691800e-02;4.709691027049545120e-03;3.524427028184201616e-03;1.625870459646334976e-02;1.348353203020453105e-02;5.160464479812536080e-03;1.954877076598238173e-02
2.570000000000009521e+01;3.527340492334795630e-01;5.129379876067167165e-01;1.587198593850880635e-01;-2.564805894535775455e-01;1.920030166046604037e-01;-1.237639286632279123e-01;-1.943589431758864228e-01;-3.541215468588217868e-02;9.317560374710718296e-01;3.046330040298699804e-01;-1.340406403474151895e-02;-4.504002324701727317e-03;5.810950720555286830e-01;1.061872578149914700e-09;-1.889551487116121828e-09;1.207793617409597120e-02;2.385027920206958529e-02;1.928012286705672054e-09;-1.023411782739391358e-09;5.165742035882700534e-03;1.693808506385631463e-02;1.637227487615620980e+00;1.632043342011962217e+00;-1.193876108381085126e-10;1.148947739670017166e-10;7.313377281956350007e-03;1.829666987258210580e-09;1.167941664046599076e-02;-1.253763670461549858e-09;5.803204239898297756e-02;-3.269270829632076047e+00;-1.899279334651902268e-02;5.239250930328358388e-04;-1.177234597939768321e-03;-2.125499926459412103e-03;3.217736895865125346e-02;4.309457075921591107e-02;5.200268618118610020e-02;-5.042986832823670440e-03;-3.935620017102070545e-03;-1.637282199905375213e-02;-1.340406403474151895e-02;-4.504002324701727317e-03;5.810950720555286830e-01;-3.527340492334795630e-01;-5.129379876067167165e-01;-1.587198593850880635e-01;2.564805894535775455e-01;-1.920030166046604037e-01;1.237639286632279123e-01;1.943589431758864228e-01;3.541215468588217868e-02;-9.317560374710718296e-01;-3.046330040298699804e-01;1.340406403474151895e-02;4.504002324701727317e-03;1.890492794447129477e-02;-3.217736895865125346e-02;-4.309457075921591107e-02;-5.200268618118610020e-02;5.042986832823670440e-03;3.935620017102070545e-03;1.637282199905375213e-02;1.340406403474151895e-02;4.504002324701727317e-03;1.890492794447129477e-02
2.580000000000009663e+01;3.271613065513354068e-01;5.322333583127830670e-01;1.462169592992971501e-01;-2.678116698675115370e-01;1.755626297077339248e-01;-1.276526205926599711e-01;-1.944644881967525218e-01;-3.008413401252884797e-02;9.403302310400409869e-01;2.775924428064895921e-01;-1.266452019414780923e-02;-4.338338362395601985e-03;5.806049656718020868e-01;-3.829463529028170248e-09;5.681084727465113046e-09;1.822025492305641772e-02;6.060619845338147300e-03;-5.092642358390345893e-09;4.417905898270617665e-09;2.107407185325666996e-02;8.914436775704515786e-03;1.635525761020294455e+00;1.637666123717944844e+00;1.685116717180880364e-10;-1.747653811124978013e-10;4.726264622269581335e-03;1.046817608796150508e-09;1.060254238509846306e-02;4.357318799964544489e-10;5.426938222047100746e-02;-3.273191884744492963e+00;-1.532880552481855410e-02;7.051534048697532045e-04;1.215964458818346531e-03;8.775490401144170338e-04;3.181608646382755312e-02;4.376416782963271634e-02;5.099601832210837182e-02;-6.205564600290980337e-03;-4.155634085947268463e-03;-1.714413384629849546e-02;-1.266452019414780923e-02;-4.338338362395601985e-03;5.806049656718020868e-01;-3.271613065513354068e-01;-5.322333583127830670e-01;-1.462169592992971501e-01;2.678116698675115370e-01;-1.755626297077339248e-01;1.276526205926599711e-01;1.944644881967525218e-01;3.008413401252884797e-02;-9.403302310400409869e-01;-2.775924428064895921e-01;1.266452019414780923e-02;4.338338362395601985e-03;1.939503432819789097e-02;-3.181608646382755312e-02;-4.376416782963271634e-02;-5.099601832210837182e-02;6.205564600290980337e-03;4.155634085947268463e-03;1.714413384629849546e-02;1.266452019414780923e-02;4.338338362395601985e-03;1.939503432819789097e-02
2.590000000000009805e+01;3.008389842429743943e-01;5.489144350710856157e-01;1.341769925419246390e-01;-2.775303938687446181e-01;1.577892179184354482e-01;-1.308544397929449765e-01;-1.946894496990652090e-01;-2.482521066390132661e-02;9.479898218932758525e-01;2.505893546783731773e-01;-1.145948982514019381e-02;-3.058930608683860762e-03;5.812609368389141107e-01;2.297110791162090062e-09;-3.878109261353582610e-09;1.376357610776606302e-02;1.686576915702942686e-02;2.789560417855448071e-09;-3.385659635590526099e-09;1.295922753599180154e-02;1.606142058525516017e-02;1.640855810304862494e+00;1.640252548876032002e+00;-7.291616002343915642e-11;6.028729499741254203e-11;8.969824540679792110e-03;-1.717063171093693161e-09;3.745284055966982550e-03;2.751016875835756526e-09;5.964999556314014295e-02;-3.281108359193523505e+00;-1.271510756269307076e-02;-6.269453943351427274e-04;-3.102199224483414858e-04;-2.473373159967706680e-04;3.148371675792388524e-02;4.360345794450048995e-02;5.047195712698110404e-02;-6.367936491701697843e-03;-5.614550744210328181e-03;-1.699412394521360170e-02;-1.145948982514019381e-02;-3.058930608683860762e-03;5.812609368389141107e-01;-3.008389842429743943e-01;-5.489144350710856157e-01;-1.341769925419246390e-01;2.775303938687446181e-01;-1.577892179184354482e-01;1.308544397929449765e-01;1.946894496990652090e-01;2.482521066390132661e-02;-9.479898218932758525e-01;-2.505893546783731773e-01;1.145948982514019381e-02;3.058930608683860762e-03;1.873906316108586712e-02;-3.148371675792388524e-02;-4.360345794450048995e-02;-5.047195712698110404e-02;6.367936491701697843e-03;5.614550744210328181e-03;1.699412394521360170e-02;1.145948982514019381e-02;3.058930608683860762e-03;1.873906316108586712e-02
2.600000000000009948e+01;2.728532922723012066e-01;5.646362125009618538e-01;1.212558714272909122e-01;-2.864295632827232319e-01;1.399605169134806593e-01;-1.328767565002594020e-01;-1.952347263066323835e-01;-1.907207884113685734e-02;9.548589388493416985e-01;2.230786057697174418e-01;-1.138974551357172828e-02;-3.038712876786152633e-03;5.815990353473573515e-01;2.783772832449033832e-09;-3.896726419781127411e-09;8.000323282865928753e-03;2.788131553686834518e-02;3.293951270232500055e-09;-3.386547980071892906e-09;3.165209112842741652e-03;2.304620136695268579e-02;1.644124742819568219e+00;1.640498407192131802e+00;-7.230392020082956488e-11;6.669771959066498410e-11;1.295493653952655734e-02;-1.612487630956123668e-09;1.759211515351511140e-03;8.036219701052289022e-10;6.209305050507999552e-02;-3.284623150017305981e+00;-1.471414886374372913e-02;-1.343487292834157510e-03;-1.988099893455543173e-03;-1.486797742214912565e-03;3.062520350770028821e-02;4.395080572258625029e-02;4.976995070250520015e-02;-6.499051281828649440e-03;-6.266141843032119185e-03;-1.633556484829064293e-02;-1.138974551357172828e-02;-3.038712876786152633e-03;5.815990353473573515e-01;-2.728532922723012066e-01;-5.646362125009618538e-01;-1.212558714272909122e-01;2.864295632827232319e-01;-1.399605169134806593e-01;1.328767565002594020e-01;1.952347263066323835e-01;1.907207884113685734e-02;-9.548589388493416985e-01;-2.230786057697174418e-01;1.138974551357172828e-02;3.038712876786152633e-03;1.840096465264262626e-02;-3.062520350770028821e-02;-4.395080572258625029e-02;-4.976995070250520015e-02;6.499051281828649440e-03;6.266141843032119185e-03;1.633556484829064293e-02;1.138974551357172828e-02;3.038712876786152633e-03;1.840096465264262626e-02
2.610000000000010090e+01;2.437945637560985368e-01;5.784484836207139935e-01;1.083415227521715707e-01;-2.948223812261562826e-01;1.219954720820563415e-01;-1.351570722357365584e-01;-1.952773152976355897e-01;-1.372320404568176666e-02;9.609419268210862564e-01;1.956247864618555765e-01;-1.142672458861955162e-02;-3.611153671771734353e-03;5.816345162537281954e-01;-3.728539077481670614e-09;5.600819462719090092e-09;1.485370841896357409e-02;1.167754258907381312e-02;-4.681348499707710052e-09;4.648010037208888850e-09;1.709654620206064665e-02;1.392038037217087527e-02;1.643112667419720507e+00;1.644794795757043460e+00;1.262456361296486878e-10;-1.314815020407416912e-10;1.009844555485168646e-02;1.155815168776082924e-09;3.657045528406712310e-03;-7.679166347214357348e-10;5.754817574332699026e-02;-3.287907463182000001e+00;-1.375549069535986386e-02;-7.729677723255803891e-04;3.176175159248302744e-04;6.896728701720478139e-04;2.932207672681999555e-02;4.425564034238760325e-02;4.886434075707808689e-02;-7.144193978462942685e-03;-6.688007049612906818e-03;-1.674632914122831107e-02;-1.142672458861955162e-02;-3.611153671771734353e-03;5.816345162537281954e-01;-2.437945637560985368e-01;-5.784484836207139935e-01;-1.083415227521715707e-01;2.948223812261562826e-01;-1.219954720820563415e-01;1.351570722357365584e-01;1.952773152976355897e-01;1.372320404568176666e-02;-9.609419268210862564e-01;-1.956247864618555765e-01;1.142672458861955162e-02;3.611153671771734353e-03;1.836548374627178237e-02;-2.932207672681999555e-02;-4.425564034238760325e-02;-4.886434075707808689e-02;7.144193978462942685e-03;6.688007049612906818e-03;1.674632914122831107e-02;1.142672458861955162e-02;3.611153671771734353e-03;1.836548374627178237e-02
2.620000000000010232e+01;2.139415348108419657e-01;5.904904827340978768e-01;9.540252815977376399e-02;-3.014440008936037363e-01;1.034410441481400100e-01;-1.372099464738899544e-01;-1.948172358002925042e-01;-8.286776981313725629e-03;9.662364134457146481e-01;1.684184291992926741e-01;-1.114130385009008337e-02;-3.549782740935945001e-03;5.825309767611842604e-01;-4.904689469675489460e-09;4.070888505977960387e-09;2.755636811818025500e-02;4.488278568594098188e-04;-4.666771773232380536e-09;4.308806215314580846e-09;2.804938407146564255e-02;9.418438101816375323e-04;1.645738140108568004e+00;1.646107902073533413e+00;-3.529702808728025996e-11;2.901607466048206931e-11;6.349042339239639038e-03;1.517112706785579057e-09;4.141226965459059509e-03;-1.959145554803178785e-10;5.699642504845346680e-02;-3.291846042188382171e+00;-1.049026798350054766e-02;-2.649376392903979912e-04;2.710754923688041100e-03;1.516023427513557564e-04;2.746281721536447673e-02;4.469585075110626970e-02;4.815970581731710692e-02;-6.599466795460251500e-03;-7.685380648481329735e-03;-1.719223297449608279e-02;-1.114130385009008337e-02;-3.549782740935945001e-03;5.825309767611842604e-01;-2.139415348108419657e-01;-5.904904827340978768e-01;-9.540252815977376399e-02;3.014440008936037363e-01;-1.034410441481400100e-01;1.372099464738899544e-01;1.948172358002925042e-01;8.286776981313725629e-03;-9.662364134457146481e-01;-1.684184291992926741e-01;1.114130385009008337e-02;3.549782740935945001e-03;1.746902323881571739e-02;-2.746281721536447673e-02;-4.469585075110626970e-02;-4.815970581731710692e-02;6.599466795460251500e-03;7.685380648481329735e-03;1.719223297449608279e-02;1.114130385009008337e-02;3.549782740935945001e-03;1.746902323881571739e-02
2.630000000000010374e+01;1.835466567086831424e-01;6.004720063317317003e-01;8.254819217845248136e-02;-3.073641083314336275e-01;8.391105053334975417e-02;-1.379029824868399090e-01;-1.942158242173263882e-01;-2.327076090965879331e-03;9.708069040133188166e-01;1.407435734253122128e-01;-1.127128648799744989e-02;-2.547841494467360628e-03;5.829515934783493503e-01;7.526355677946352324e-09;-8.368227854364514172e-09;8.171750659320981686e-03;2.033602014402978789e-02;7.421673063448252163e-09;-8.472910472744465414e-09;9.683420447824934996e-03;2.184768993242578936e-02;1.648553352765735891e+00;1.649687105107060736e+00;9.598847113656670711e-12;-1.979749791497674679e-11;1.006646213206015446e-02;-1.504170896213093397e-09;1.896824942359547246e-03;9.081480911983782052e-10;6.003888307671107621e-02;-3.298240457882995358e+00;-1.196328767044250833e-02;-9.803567522423514615e-04;-1.216428537923836635e-03;4.648384877167233142e-04;2.592758520894336560e-02;4.470136830355964097e-02;4.829614281344923182e-02;-6.359141842671500733e-03;-8.910239263246522157e-03;-1.694017311063679421e-02;-1.127128648799744989e-02;-2.547841494467360628e-03;5.829515934783493503e-01;-1.835466567086831424e-01;-6.004720063317317003e-01;-8.254819217845248136e-02;3.073641083314336275e-01;-8.391105053334975417e-02;1.379029824868399090e-01;1.942158242173263882e-01;2.327076090965879331e-03;-9.708069040133188166e-01;-1.407435734253122128e-01;1.127128648799744989e-02;2.547841494467360628e-03;1.704840652165062753e-02;-2.592758520894336560e-02;-4.470136830355964097e-02;-4.829614281344923182e-02;6.359141842671500733e-03;8.910239263246522157e-03;1.694017311063679421e-02;1.127128648799744989e-02;2.547841494467360628e-03;1.704840652165062753e-02
2.640000000000010516e+01;1.526325617351022568e-01;6.087384157771094095e-01;6.961520054365585852e-02;-3.121558392045480357e-01;6.406738020878637030e-02;-1.382590633259822288e-01;-1.939023391661584550e-01;3.005710143985132390e-03;9.745406649489882778e-01;1.125315108456574065e-01;-1.107877126750925374e-02;-2.666349221179677154e-03;5.835141693605210289e-01;-8.877088658715393292e-09;-1.156131544157050820e-06;8.499813431366137415e-03;2.440868922603337335e-02;6.401600581705194666e-07;-5.070943973440478279e-07;7.295645824823603423e-03;2.320452161949084977e-02;1.652271203668745247e+00;1.651368077963838665e+00;1.692117020463802820e-06;-1.421160962794949100e-07;1.299601609018711558e-02;-9.642265555855853186e-07;-1.486270640338964241e-07;2.153784717804293764e-04;6.340970204468594773e-02;-3.303637731631659413e+00;-1.278145321789823756e-02;-1.585500889870459758e-03;-1.591002304912275331e-03;-3.702722269464664429e-04;2.502915012050108134e-02;4.470181303020648311e-02;4.775069079769322933e-02;-6.000084108928160909e-03;-9.921147258430129678e-03;-1.633916344340988203e-02;-1.107877126750925374e-02;-2.666349221179677154e-03;5.835141693605210289e-01;-1.526325617351022568e-01;-6.087384157771094095e-01;-6.961520054365585852e-02;3.121558392045480357e-01;-6.406738020878637030e-02;1.382590633259822288e-01;1.939023391661584550e-01;-3.005710143985132390e-03;-9.745406649489882778e-01;-1.125315108456574065e-01;1.107877126750925374e-02;2.666349221179677154e-03;1.648583063947894889e-02;-2.502915012050108134e-02;-4.470181303020648311e-02;-4.775069079769322933e-02;6.000084108928160909e-03;9.921147258430129678e-03;1.633916344340988203e-02;1.107877126750925374e-02;2.666349221179677154e-03;1.648583063947894889e-02
2.650000000000010658e+01;1.221871838763331358e-01;6.146293338915199689e-01;5.654200412478860988e-02;-3.164737153966807881e-01;4.460986347992926954e-02;-1.380657499407324795e-01;-1.928080469781380257e-01;8.486878623782874095e-03;9.775354688222700483e-01;8.471975629170569455e-02;-1.135604748527491679e-02;-2.405575887511615489e-03;5.838902428469314732e-01;2.376219269926120927e-09;-2.112840428883211428e-09;1.747294158605105976e-03;2.908684595990860058e-02;2.186493872146002679e-09;-2.302565835434389346e-09;2.097550376094160698e-03;2.943710217732809636e-02;1.653864673640302652e+00;1.654127365803366390e+00;2.248684223988848848e-11;-2.943090654338911143e-11;1.137665484835178285e-02;6.548357281585830345e-10;1.913212980785888124e-03;-7.672000354202187615e-10;6.236879252462908946e-02;-3.307992039450613042e+00;-1.328986794150197742e-02;-1.135612853463615571e-03;-2.733955629032841592e-03;1.077038370714822335e-04;2.444076584680411612e-02;4.431621376987737726e-02;4.723827047116557765e-02;-6.079751528493215762e-03;-1.057538252357511505e-02;-1.628972657022255410e-02;-1.135604748527491679e-02;-2.405575887511615489e-03;5.838902428469314732e-01;-1.221871838763331358e-01;-6.146293338915199689e-01;-5.654200412478860988e-02;3.164737153966807881e-01;-4.460986347992926954e-02;1.380657499407324795e-01;1.928080469781380257e-01;-8.486878623782874095e-03;-9.775354688222700483e-01;-8.471975629170569455e-02;1.135604748527491679e-02;2.405575887511615489e-03;1.610975715306850464e-02;-2.444076584680411612e-02;-4.431621376987737726e-02;-4.723827047116557765e-02;6.079751528493215762e-03;1.057538252357511505e-02;1.628972657022255410e-02;1.135604748527491679e-02;2.405575887511615489e-03;1.610975715306850464e-02
2.660000000000010800e+01;9.091089247722251854e-02;6.190007931817895770e-01;4.316123735017994567e-02;-3.194907313730079856e-01;2.507694346495366669e-02;-1.376825009546711331e-01;-1.914585387469132094e-01;1.360331798442638608e-02;9.797754596781345082e-01;5.655639922424085531e-02;-1.175288604220679073e-02;-3.270771109027019626e-03;5.842023659743641462e-01;-7.579778518595741055e-09;7.677742249601787699e-09;2.045500358923633966e-02;9.927093866825512092e-03;-7.544160592355540387e-09;7.713360177545012627e-09;2.057423914102211870e-02;1.004632941862825674e-02;1.655074566777287703e+00;1.655163993441140846e+00;-6.520525260171800380e-12;2.939670647817176695e-12;2.751071179477075027e-03;3.293037469327580056e-09;8.708461925094522493e-03;-2.749547756434379479e-09;6.100266574854890794e-02;-3.310238560222009241e+00;-1.145953256108188378e-02;7.148876145843209226e-04;1.052792497992311761e-03;3.666492277770716512e-05;2.376153665421493200e-02;4.421338178525835438e-02;4.605474612226210379e-02;-5.817770913036313107e-03;-1.095838616306105476e-02;-1.662415074152970296e-02;-1.175288604220679073e-02;-3.270771109027019626e-03;5.842023659743641462e-01;-9.091089247722251854e-02;-6.190007931817895770e-01;-4.316123735017994567e-02;3.194907313730079856e-01;-2.507694346495366669e-02;1.376825009546711331e-01;1.914585387469132094e-01;-1.360331798442638608e-02;-9.797754596781345082e-01;-5.655639922424085531e-02;1.175288604220679073e-02;3.270771109027019626e-03;1.579763402563583163e-02;-2.376153665421493200e-02;-4.421338178525835438e-02;-4.605474612226210379e-02;5.817770913036313107e-03;1.095838616306105476e-02;1.662415074152970296e-02;1.175288604220679073e-02;3.270771109027019626e-03;1.579763402563583163e-02
2.670000000000010942e+01;5.923083852487538020e-02;6.207343212160444379e-01;2.987226458303555293e-02;-3.209086824484815303e-01;5.261741876168092406e-03;-1.373442251672829517e-01;-1.904138916089735956e-01;1.943598645788054136e-02;9.811074364539073001e-01;2.816008607190223501e-02;-1.128550774150123386e-02;-2.999825826014491416e-03;5.848859233372004640e-01;-2.232807078054109396e-09;1.158247870334639463e-09;2.774664725554313455e-02;8.820658471538693826e-03;-1.520413803838545795e-09;1.870641142745895708e-09;2.255852317555779099e-02;3.632534391547058428e-03;1.658670556439313604e+00;1.654779463379325355e+00;-9.894057661109938060e-11;9.381862454245815628e-11;2.746211055004452520e-03;1.967119440907820022e-12;6.687550536114457087e-03;8.177156186876309895e-10;6.275836401851854485e-02;-3.313450019823760861e+00;-9.433760771436171255e-03;4.729606398433805611e-04;1.892599217506253694e-03;-1.595348342918884166e-03;2.297047778988726974e-02;4.338564993961857574e-02;4.573652299929652221e-02;-5.081341425849816851e-03;-1.125491339615007635e-02;-1.656049297057300695e-02;-1.128550774150123386e-02;-2.999825826014491416e-03;5.848859233372004640e-01;-5.923083852487538020e-02;-6.207343212160444379e-01;-2.987226458303555293e-02;3.209086824484815303e-01;-5.261741876168092406e-03;1.373442251672829517e-01;1.904138916089735956e-01;-1.943598645788054136e-02;-9.811074364539073001e-01;-2.816008607190223501e-02;1.128550774150123386e-02;2.999825826014491416e-03;1.511407666279951378e-02;-2.297047778988726974e-02;-4.338564993961857574e-02;-4.573652299929652221e-02;5.081341425849816851e-03;1.125491339615007635e-02;1.656049297057300695e-02;1.128550774150123386e-02;2.999825826014491416e-03;1.511407666279951378e-02
2.680000000000011084e+01;2.789234267027957889e-02;6.209861177653088760e-01;1.647279743253948422e-02;-3.210036216232359241e-01;-1.520312416544816227e-02;-1.363695094820503717e-01;-1.887140467985976289e-01;2.539459718112975842e-02;9.817036572109778536e-01;2.288962558883910143e-04;-1.032767899276085775e-02;-2.284189009433858480e-03;5.851637313740605251e-01;-1.336734823948581148e-09;9.609920137437998764e-10;2.997174704385340005e-02;5.367017433002854027e-03;-1.771908411156340475e-09;5.258184097113682496e-10;2.801631103379182558e-02;3.411581422941273051e-03;1.660999319896916182e+00;1.659532742889368695e+00;5.320688140564844721e-11;-6.450175382870692315e-11;4.357850372330142330e-03;-6.521149993482455528e-10;1.827227277622826915e-03;1.886502950501207923e-09;6.676665855542215922e-02;-3.320532062797579620e+00;-6.185076415565017582e-03;-3.036750759990318785e-04;2.460473190857737948e-03;-6.012964580586199759e-04;2.208560020222542081e-02;4.302887003323441206e-02;4.527693283458684992e-02;-4.272530241200778178e-03;-1.240811925492570425e-02;-1.643641041326698859e-02;-1.032767899276085775e-02;-2.284189009433858480e-03;5.851637313740605251e-01;-2.789234267027957889e-02;-6.209861177653088760e-01;-1.647279743253948422e-02;3.210036216232359241e-01;1.520312416544816227e-02;1.363695094820503717e-01;1.887140467985976289e-01;-2.539459718112975842e-02;-9.817036572109778536e-01;-2.288962558883910143e-04;1.032767899276085775e-02;2.284189009433858480e-03;1.483626862593945273e-02;-2.208560020222542081e-02;-4.302887003323441206e-02;-4.527693283458684992e-02;4.272530241200778178e-03;1.240811925492570425e-02;1.643641041326698859e-02;1.032767899276085775e-02;2.284189009433858480e-03;1.483626862593945273e-02
2.690000000000011227e+01;-3.816794701528590083e-03;6.186480648155961992e-01;3.553993208964243561e-03;-3.200007039433012124e-01;-3.551401983885041358e-02;-1.345838791653666544e-01;-1.874086596710349828e-01;3.048221448813557069e-02;9.814057173938939282e-01;-2.813621770568444300e-02;-1.011379277655591324e-02;-7.458523429977674231e-04;5.853927448242444154e-01;6.755458244628624541e-09;-7.332089980341793483e-09;1.233396528764754696e-02;2.254607347814481175e-02;6.375423896167900003e-09;-7.712124326053097051e-09;1.320161580099258290e-02;2.341372399148985289e-02;1.663437527143377448e+00;1.664088265028385916e+00;4.582115889776102563e-11;-5.697553412870198183e-11;2.692088939482469283e-03;6.740130711564501522e-10;2.493239339940276408e-03;-2.694867013778965777e-10;7.149538047160695908e-02;-3.327525792182917996e+00;-5.185327874896375824e-03;-2.386183872509040440e-05;-1.021212227804548954e-03;2.668026333135231631e-04;2.153090664241994259e-02;4.193604183745092140e-02;4.428129694266563776e-02;-3.401602703976935871e-03;-1.322307046564274308e-02;-1.598042152591593046e-02;-1.011379277655591324e-02;-7.458523429977674231e-04;5.853927448242444154e-01;3.816794701528590083e-03;-6.186480648155961992e-01;-3.553993208964243561e-03;3.200007039433012124e-01;3.551401983885041358e-02;1.345838791653666544e-01;1.874086596710349828e-01;-3.048221448813557069e-02;-9.814057173938939282e-01;2.813621770568444300e-02;1.011379277655591324e-02;7.458523429977674231e-04;1.460725517575556243e-02;-2.153090664241994259e-02;-4.193604183745092140e-02;-4.428129694266563776e-02;3.401602703976935871e-03;1.322307046564274308e-02;1.598042152591593046e-02;1.011379277655591324e-02;7.458523429977674231e-04;1.460725517575556243e-02
2.700000000000011369e+01;-3.526911052531052360e-02;6.144214427868706085e-01;-8.966400640458744437e-03;-3.185892911046124265e-01;-5.557908532122377704e-02;-1.330253485119373136e-01;-1.862801822984924971e-01;3.599778152077025284e-02;9.802420208571612781e-01;-5.594134387277367726e-02;-1.003891314860633037e-02;-1.051029075445686356e-03;5.855063188985681899e-01;-1.830542713554841195e-09;4.025845701796309951e-09;1.289215155735317329e-02;8.630407794067452079e-03;-3.430664179211621012e-09;2.425724239341596536e-09;2.564631359854287196e-02;2.138456983525714381e-02;1.662049209469834476e+00;1.671614831000726609e+00;2.115142804970563881e-10;-2.213026083999708364e-10;1.889821034745201153e-03;3.246200004888337173e-10;2.483423978525518654e-03;3.971235769174827251e-12;6.855344159485760036e-02;-3.333664040480349477e+00;-4.373244684679483338e-03;7.123239173148986862e-05;4.261749619674144469e-04;3.921905250648477503e-03;2.043735089052588910e-02;4.083958425528377845e-02;4.393556908053354582e-02;-3.245627176454379814e-03;-1.416305984084555158e-02;-1.603913319094768530e-02;-1.003891314860633037e-02;-1.051029075445686356e-03;5.855063188985681899e-01;3.526911052531052360e-02;-6.144214427868706085e-01;8.966400640458744437e-03;3.185892911046124265e-01;5.557908532122377704e-02;1.330253485119373136e-01;1.862801822984924971e-01;-3.599778152077025284e-02;-9.802420208571612781e-01;5.594134387277367726e-02;1.003891314860633037e-02;1.051029075445686356e-03;1.449368110143178789e-02;-2.043735089052588910e-02;-4.083958425528377845e-02;-4.393556908053354582e-02;3.245627176454379814e-03;1.416305984084555158e-02;1.603913319094768530e-02;1.003891314860633037e-02;1.051029075445686356e-03;1.449368110143178789e-02
2.710000000000011511e+01;-6.694525950830941541e-02;6.081704891226079601e-01;-2.170055169336306336e-02;-3.156010116394802334e-01;-7.567629690440733081e-02;-1.301058923087400621e-01;-1.840392714808334329e-01;4.094156406859122965e-02;9.784200242575085138e-01;-8.454342680751766870e-02;-9.817263388239983249e-03;-4.131216800012719971e-04;5.880117971025136114e-01;-3.172710104161542382e-10;-2.238811338533265898e-09;1.848691789454528708e-02;1.897419256757333639e-02;1.623662629164691186e-09;-2.978776827963587799e-10;1.682284449855136685e-02;1.731011917157940228e-02;1.670404890141619747e+00;1.669156835094624647e+00;-2.672044959727559046e-10;2.577977374557829378e-10;-5.259242034547301416e-10;1.743970698765550699e-03;4.444919829348924038e-03;-7.936736210307814075e-10;7.159407536254679127e-02;-3.339561725245650869e+00;-2.700949398332790595e-03;7.426670217254758254e-04;-4.872765945683628884e-05;-5.117030823423573960e-04;2.007340494001806641e-02;3.967952000772434484e-02;4.267138903265556282e-02;-1.146662655648333917e-03;-1.453068284566286922e-02;-1.519042088736947960e-02;-9.817263388239983249e-03;-4.131216800012719971e-04;5.880117971025136114e-01;6.694525950830941541e-02;-6.081704891226079601e-01;2.170055169336306336e-02;3.156010116394802334e-01;7.567629690440733081e-02;1.301058923087400621e-01;1.840392714808334329e-01;-4.094156406859122965e-02;-9.784200242575085138e-01;8.454342680751766870e-02;9.817263388239983249e-03;4.131216800012719971e-04;1.198820289748636636e-02;-2.007340494001806641e-02;-3.967952000772434484e-02;-4.267138903265556282e-02;1.146662655648333917e-03;1.453068284566286922e-02;1.519042088736947960e-02;9.817263388239983249e-03;4.131216800012719971e-04;1.198820289748636636e-02
2.720000000000011653e+01;-9.820189002638926579e-02;6.004289772510441603e-01;-3.440170993222264190e-02;-3.117035267187486247e-01;-9.532735769567482476e-02;-1.277577797014098626e-01;-1.818793569809276367e-01;4.651859207060440177e-02;9.757636958367198465e-01;-1.124327798421711627e-01;-8.688003022568807632e-03;8.988886302447305666e-05;5.878381214875247895e-01;-2.396448840705392054e-09;4.188225545899992388e-09;2.040243255987052307e-02;4.153048922845255404e-03;-3.929398402519893657e-09;2.655275979710138787e-09;3.054142249882652732e-02;1.429203886198573970e-02;1.668245421512173809e+00;1.675849663966391567e+00;2.045754192925261468e-10;-2.118060384238136291e-10;3.584126681025005721e-10;8.581831777005607476e-04;-8.853226460787304706e-10;3.247429331525748396e-04;6.938894232587375366e-02;-3.344095085485796037e+00;1.182926637763113530e-03;6.401268009752061406e-05;1.624939022160741282e-03;3.117739811633435387e-03;1.898219930061720295e-02;3.886081682427278139e-02;4.180240468028428164e-02;-7.895341393907018279e-04;-1.518000818327622237e-02;-1.524382172260699275e-02;-8.688003022568807632e-03;8.988886302447305666e-05;5.878381214875247895e-01;9.820189002638926579e-02;-6.004289772510441603e-01;3.440170993222264190e-02;3.117035267187486247e-01;9.532735769567482476e-02;1.277577797014098626e-01;1.818793569809276367e-01;-4.651859207060440177e-02;-9.757636958367198465e-01;1.124327798421711627e-01;8.688003022568807632e-03;-8.988886302447305666e-05;1.216187851247518825e-02;-1.898219930061720295e-02;-3.886081682427278139e-02;-4.180240468028428164e-02;7.895341393907018279e-04;1.518000818327622237e-02;1.524382172260699275e-02;8.688003022568807632e-03;-8.988886302447305666e-05;1.216187851247518825e-02
2.730000000000011795e+01;-1.287135004790824211e-01;5.902537398744233110e-01;-4.694180096916837630e-02;-3.064663705001203775e-01;-1.147410724515934566e-01;-1.247866755713872983e-01;-1.794624130809973628e-01;5.156711391936156380e-02;9.722317550733985403e-01;-1.410655502951451978e-01;-8.119237197367165648e-03;1.470751156739152649e-03;5.893070444103527539e-01;-2.865462849567125556e-10;-1.137244013550615053e-09;2.373880679631091423e-02;9.591895754323020301e-03;7.738389562048473803e-10;-7.685877372098167513e-11;2.600071681170046736e-02;1.185380576971257170e-02;1.673350341165128041e+00;1.675046773676669654e+00;-1.468419366032231806e-10;1.399816129167735957e-10;-2.982038648183925541e-09;8.214139443554396847e-03;2.487280490057510764e-03;-9.915662895544260684e-10;7.118522585885708742e-02;-3.348397114848657985e+00;5.726860943969245069e-03;1.284170868866021291e-03;1.414691019129016552e-03;6.955370494256818414e-04;1.931201901658013975e-02;3.765959255734530053e-02;4.038591862395238263e-02;7.357621921625923100e-04;-1.511761374661414747e-02;-1.511262272162064435e-02;-8.119237197367165648e-03;1.470751156739152649e-03;5.893070444103527539e-01;1.287135004790824211e-01;-5.902537398744233110e-01;4.694180096916837630e-02;3.064663705001203775e-01;1.147410724515934566e-01;1.247866755713872983e-01;1.794624130809973628e-01;-5.156711391936156380e-02;-9.722317550733985403e-01;1.410655502951451978e-01;8.119237197367165648e-03;-1.470751156739152649e-03;1.069295558964722392e-02;-1.931201901658013975e-02;-3.765959255734530053e-02;-4.038591862395238263e-02;-7.357621921625923100e-04;1.511761374661414747e-02;1.511262272162064435e-02;8.119237197367165648e-03;-1.470751156739152649e-03;1.069295558964722392e-02
2.740000000000011937e+01;-1.587084128432681152e-01;5.779570500875769179e-01;-5.838568257910118492e-02;-3.006663438349369555e-01;-1.341992711842940889e-01;-1.207877371647151504e-01;-1.777158814813907528e-01;5.682130672230713275e-02;9.677414489714107892e-01;-1.693070952865709800e-01;-6.697611436715147568e-03;2.115843487743615525e-03;5.904716788380676151e-01;6.697009244117097259e-09;-6.311640925170749742e-09;5.469771406484272465e-03;2.406358076921935943e-02;6.349498636390472270e-09;-6.659151532292458376e-09;1.084512942835382660e-02;2.943893879084409984e-02;1.675534346686194498e+00;1.679565865202413022e+00;4.275738731979225131e-11;-5.344903913176620869e-11;6.578153595689141021e-03;-1.954314852835733898e-09;-4.034755015962090933e-09;1.048696150713516843e-02;6.981742031918614089e-02;-3.355100211899299190e+00;3.908809991886191305e-03;-2.047814531027301356e-03;-1.859382237126284889e-03;1.652922683740093435e-03;1.924001898854627024e-02;3.616718135147334312e-02;4.008294401789099654e-02;1.275220990573533442e-03;-1.551643964685829602e-02;-1.343244929604475724e-02;-6.697611436715147568e-03;2.115843487743615525e-03;5.904716788380676151e-01;1.587084128432681152e-01;-5.779570500875769179e-01;5.838568257910118492e-02;3.006663438349369555e-01;1.341992711842940889e-01;1.207877371647151504e-01;1.777158814813907528e-01;-5.682130672230713275e-02;-9.677414489714107892e-01;1.693070952865709800e-01;6.697611436715147568e-03;-2.115843487743615525e-03;9.528321161932362671e-03;-1.924001898854627024e-02;-3.616718135147334312e-02;-4.008294401789099654e-02;-1.275220990573533442e-03;1.551643964685829602e-02;1.343244929604475724e-02;6.697611436715147568e-03;-2.115843487743615525e-03;9.528321161932362671e-03
2.750000000000012079e+01;-1.878603415350370009e-01;5.645571524744963376e-01;-6.945944683211660586e-02;-2.936562688119427333e-01;-1.529633113027780433e-01;-1.167073125104415299e-01;-1.754273004248442791e-01;6.200064346900007600e-02;9.624761157228769459e-01;-1.975371082558526892e-01;-7.288707693200547483e-03;2.197861356542539155e-03;5.914477096306717252e-01;-8.060809414092418521e-07;3.911411683360585704e-07;8.290489835282539161e-03;2.297654141036092890e-02;-3.939699100119246534e-07;8.032521997379512294e-07;1.194140607100738390e-02;2.662745764608577190e-02;1.678419270012275311e+00;1.681157457189069948e+00;1.224933495640503838e-06;6.027291090354566620e-08;-5.394184569038356182e-07;8.415875784309113277e-04;2.170767131687617029e-06;3.871050228824010533e-03;6.983590062021996503e-02;-3.359575441994938849e+00;4.711006458580138494e-03;-3.632102957765409416e-04;-1.468485435296864369e-03;1.122662655290596057e-03;1.960278711872759372e-02;3.546570447525398961e-02;3.971594684081927729e-02;2.366076199508126976e-03;-1.557972134748913939e-02;-1.343531765915831344e-02;-7.288707693200547483e-03;2.197861356542539155e-03;5.914477096306717252e-01;1.878603415350370009e-01;-5.645571524744963376e-01;6.945944683211660586e-02;2.936562688119427333e-01;1.529633113027780433e-01;1.167073125104415299e-01;1.754273004248442791e-01;-6.200064346900007600e-02;-9.624761157228769459e-01;1.975371082558526892e-01;7.288707693200547483e-03;-2.197861356542539155e-03;8.552290369328252595e-03;-1.960278711872759372e-02;-3.546570447525398961e-02;-3.971594684081927729e-02;-2.366076199508126976e-03;1.557972134748913939e-02;1.343531765915831344e-02;7.288707693200547483e-03;-2.197861356542539155e-03;8.552290369328252595e-03
2.760000000000012221e+01;-2.161871289865943402e-01;5.485952300717473751e-01;-8.054794271176742015e-02;-2.859021158720247979e-01;-1.711670178076433735e-01;-1.119299025142256182e-01;-1.730291324436840916e-01;6.684313186721493882e-02;9.563571942849683483e-01;-2.257738514251623752e-01;-7.070743544546985622e-03;2.336299650971187560e-03;5.924342355929733683e-01;1.227957257838860980e-06;-8.587969472735383618e-07;4.233520595833743620e-03;2.573346762501994150e-02;1.125548366100504237e-06;-9.612058390083167083e-07;8.313401063585581022e-03;2.981334809277177283e-02;1.680299110310754518e+00;1.683359020661568728e+00;4.412031442315721140e-07;7.309328485739789618e-07;-1.024033963277334993e-07;1.151285551469114887e-03;2.075339791042470586e-07;3.244837684396078854e-03;6.809320387437338418e-02;-3.363656958836330535e+00;4.396018105282417134e-03;-2.511890634661838296e-04;-2.150203378339130694e-03;1.254561746294347024e-03;2.033444274381843164e-02;3.406031834161915572e-02;3.865502452239334696e-02;2.938504429101096438e-03;-1.538592475992528463e-02;-1.262219447649817750e-02;-7.070743544546985622e-03;2.336299650971187560e-03;5.924342355929733683e-01;2.161871289865943402e-01;-5.485952300717473751e-01;8.054794271176742015e-02;2.859021158720247979e-01;1.711670178076433735e-01;1.119299025142256182e-01;1.730291324436840916e-01;-6.684313186721493882e-02;-9.563571942849683483e-01;2.257738514251623752e-01;7.070743544546985622e-03;-2.336299650971187560e-03;7.565764407026609462e-03;-2.033444274381843164e-02;-3.406031834161915572e-02;-3.865502452239334696e-02;-2.938504429101096438e-03;1.538592475992528463e-02;1.262219447649817750e-02;7.070743544546985622e-03;-2.336299650971187560e-03;7.565764407026609462e-03
2.770000000000012363e+01;-2.440229210512557534e-01;5.306201267887515893e-01;-9.104232881117965692e-02;-2.772528373222951648e-01;-1.892166253665293063e-01;-1.075990143606631172e-01;-1.706450813374787989e-01;7.247857390905759756e-02;9.493448085146295456e-01;-2.537154845210595755e-01;-6.378178358920911194e-03;1.591296730893607646e-03;5.931357015270672939e-01;-5.139959769592078477e-09;7.139553917852704797e-09;1.387538572758045645e-02;3.987586834466070457e-03;-6.186670932853150976e-09;6.092842756677620502e-09;2.666738293075170477e-02;1.677958403807736087e-02;1.678851674924703996e+00;1.688445672827082022e+00;1.405990195007483825e-10;-1.464044470888411055e-10;1.684934437318164014e-03;-5.722610409917490509e-10;-1.726837613059327194e-09;7.512774360692984002e-03;6.130993762510961870e-02;-3.367297347757591375e+00;5.827841077951392140e-03;-1.103725331653176121e-03;9.887811172408049465e-04;3.933539417068920852e-03;2.043930803428381515e-02;3.250055591102773977e-02;3.870588572791960891e-02;3.146916955833301000e-03;-1.556155855530394483e-02;-1.244669682647277231e-02;-6.378178358920911194e-03;1.591296730893607646e-03;5.931357015270672939e-01;2.440229210512557534e-01;-5.306201267887515893e-01;9.104232881117965692e-02;2.772528373222951648e-01;1.892166253665293063e-01;1.075990143606631172e-01;1.706450813374787989e-01;-7.247857390905759756e-02;-9.493448085146295456e-01;2.537154845210595755e-01;6.378178358920911194e-03;-1.591296730893607646e-03;6.864298472932683914e-03;-2.043930803428381515e-02;-3.250055591102773977e-02;-3.870588572791960891e-02;-3.146916955833301000e-03;1.556155855530394483e-02;1.244669682647277231e-02;6.378178358920911194e-03;-1.591296730893607646e-03;6.864298472932683914e-03
2.780000000000012506e+01;-2.711799041043340686e-01;5.110262822378751624e-01;-1.014005257384204273e-01;-2.673595726477941414e-01;-2.058470266750596078e-01;-1.024368901416261440e-01;-1.682759052906838970e-01;7.761054318984685063e-02;9.415689192755760661e-01;-2.812610771838173762e-01;-6.688373021415708677e-03;2.371548761796803823e-03;5.949529952481409367e-01;4.474671877674080114e-09;-4.827949776652152230e-09;4.856591955136909181e-03;1.800461572594975676e-02;5.323907826666884948e-09;-3.978713818983047469e-09;1.137987589226439368e-02;2.452789966306093486e-02;1.682144324560371995e+00;1.687036787513204628e+00;-1.162730624092513301e-10;1.132678155101518287e-10;-5.973057545249013596e-10;1.872224480876701113e-03;1.514761070812141496e-09;3.769176366407561794e-03;5.876898224449587926e-02;-3.369181112076581996e+00;5.641399929828946544e-03;-2.276339728156842710e-04;-1.314803307342634221e-03;2.005909586188264759e-03;2.021674411658969106e-02;3.085404838697747287e-02;3.795727248124891595e-02;4.364563102794927207e-03;-1.469273489044337078e-02;-1.196846240367203940e-02;-6.688373021415708677e-03;2.371548761796803823e-03;5.949529952481409367e-01;2.711799041043340686e-01;-5.110262822378751624e-01;1.014005257384204273e-01;2.673595726477941414e-01;2.058470266750596078e-01;1.024368901416261440e-01;1.682759052906838970e-01;-7.761054318984685063e-02;-9.415689192755760661e-01;2.812610771838173762e-01;6.688373021415708677e-03;-2.371548761796803823e-03;5.047004751859041072e-03;-2.021674411658969106e-02;-3.085404838697747287e-02;-3.795727248124891595e-02;-4.364563102794927207e-03;1.469273489044337078e-02;1.196846240367203940e-02;6.688373021415708677e-03;-2.371548761796803823e-03;5.047004751859041072e-03
2.790000000000012648e+01;-2.971938707823419956e-01;4.899721221779398950e-01;-1.111839958104851311e-01;-2.566950888179880819e-01;-2.219614664993275199e-01;-9.698713161821909123e-02;-1.650875987913588971e-01;8.259051521728734413e-02;9.330887818817968915e-01;-3.086587381685327314e-01;-6.376275855312350284e-03;2.726706228687490567e-03;5.961655070409139778e-01;-4.801155003690291424e-07;8.035252617241547883e-07;6.537914340122610336e-03;1.549611722538478051e-02;-2.310060752561826845e-07;1.052634686836477992e-06;1.201882346470768345e-02;2.097702634996984755e-02;1.683257800183742603e+00;1.687368482027181260e+00;5.594553118364631332e-07;-1.445473349940905173e-07;-9.972792331695996245e-07;4.902383972383176323e-03;4.070191808232621764e-07;2.533174909428884646e-03;5.502873634181197626e-02;-3.370625867302947221e+00;7.436149141864406911e-03;2.844736033641941499e-04;-8.956919244500075386e-04;1.685383129786083289e-03;2.036554608650703591e-02;2.942977246919886714e-02;3.698731572805943890e-02;5.090615461709691036e-03;-1.402015732434300221e-02;-1.172593360276492913e-02;-6.376275855312350284e-03;2.726706228687490567e-03;5.961655070409139778e-01;2.971938707823419956e-01;-4.899721221779398950e-01;1.111839958104851311e-01;2.566950888179880819e-01;2.219614664993275199e-01;9.698713161821909123e-02;1.650875987913588971e-01;-8.259051521728734413e-02;-9.330887818817968915e-01;3.086587381685327314e-01;6.376275855312350284e-03;-2.726706228687490567e-03;3.834492959085999964e-03;-2.036554608650703591e-02;-2.942977246919886714e-02;-3.698731572805943890e-02;-5.090615461709691036e-03;1.402015732434300221e-02;1.172593360276492913e-02;6.376275855312350284e-03;-2.726706228687490567e-03;3.834492959085999964e-03
2.800000000000012790e+01;-3.215177589212143694e-01;4.674569420624811733e-01;-1.205061511921238920e-01;-2.447174816385977725e-01;-2.370886920507854490e-01;-9.097359231380201805e-02;-1.616530019178106237e-01;8.724756558131023521e-02;9.237431725918766601e-01;-3.360873701301339000e-01;-5.283489527794586402e-03;2.779139689955490225e-03;5.977621062311256894e-01;-3.665513711978100149e-09;1.944522708903502302e-09;1.892808433690697581e-02;1.402266434598637389e-02;-2.321374015568773128e-09;3.288662413430707062e-09;1.442425902023147279e-02;9.518839029310876068e-03;1.688122800134063128e+00;1.684744931146555880e+00;-1.835766239486218125e-10;1.799996294760213602e-10;6.153590548481286692e-10;3.380553210791753527e-03;-1.419783823320066705e-09;6.042459268874234533e-03;5.689384748613830756e-02;-3.372867731284196147e+00;9.423013284090757044e-03;-3.194289711870430771e-04;4.905425600957025178e-04;-1.384926640193129277e-03;2.148523027534854357e-02;2.829821296624818183e-02;3.565574153842680782e-02;6.074594788187365202e-03;-1.269952424287271175e-02;-1.080019240575391670e-02;-5.283489527794586402e-03;2.779139689955490225e-03;5.977621062311256894e-01;3.215177589212143694e-01;-4.674569420624811733e-01;1.205061511921238920e-01;2.447174816385977725e-01;2.370886920507854490e-01;9.097359231380201805e-02;1.616530019178106237e-01;-8.724756558131023521e-02;-9.237431725918766601e-01;3.360873701301339000e-01;5.283489527794586402e-03;-2.779139689955490225e-03;2.237893768874288369e-03;-2.148523027534854357e-02;-2.829821296624818183e-02;-3.565574153842680782e-02;-6.074594788187365202e-03;1.269952424287271175e-02;1.080019240575391670e-02;5.283489527794586402e-03;-2.779139689955490225e-03;2.237893768874288369e-03
2.810000000000012932e+01;-3.445436778796784338e-01;4.430123066881564986e-01;-1.287796926296579936e-01;-2.318200185537442337e-01;-2.518644421367069453e-01;-8.484621925437242640e-02;-1.589944355272545906e-01;9.206144116923614673e-02;9.135099346620950689e-01;-3.629670230129279362e-01;-4.962463805635446666e-03;3.721606366942211558e-03;5.978688331582462379e-01;1.891780756915220846e-03;-5.520408394069071450e-09;-4.113385466174381776e-09;2.288495645694060138e-02;3.380199317859394963e-09;-6.253611843966407763e-09;4.978873457553815995e-03;2.975561066996706971e-02;1.686293621878997673e+00;1.691446612538767269e+00;1.082460578975407308e-10;-1.160143850938248350e-10;8.920224402046979392e-10;1.144299918633799335e-03;-7.239125670065406977e-10;7.831539860810964385e-03;5.572766410798171699e-02;-3.377740234425533394e+00;8.975839611334890042e-03;-8.024689869734607248e-04;-2.477674684693704533e-03;2.112726366828909796e-03;2.228123485701910544e-02;2.660069643934204198e-02;3.535083751658704698e-02;6.537704262032151270e-03;-1.244551490113643410e-02;-1.014183530296855484e-02;-4.962463805635446666e-03;3.721606366942211558e-03;5.978688331582462379e-01;3.445436778796784338e-01;-4.430123066881564986e-01;1.287796926296579936e-01;2.318200185537442337e-01;2.518644421367069453e-01;8.484621925437242640e-02;1.589944355272545906e-01;-9.206144116923614673e-02;-9.135099346620950689e-01;3.629670230129279362e-01;4.962463805635446666e-03;-3.721606366942211558e-03;2.131166841753739938e-03;-2.228123485701910544e-02;-2.660069643934204198e-02;-3.535083751658704698e-02;-6.537704262032151270e-03;1.244551490113643410e-02;1.014183530296855484e-02;4.962463805635446666e-03;-3.721606366942211558e-03;2.131166841753739938e-03
2.820000000000013074e+01;-3.668575524845684166e-01;4.175168222446213884e-01;-1.363028550040174258e-01;-2.177913607290963005e-01;-2.661713588422835453e-01;-7.818705901806712044e-02;-1.555624731653232617e-01;9.688910944763437505e-02;9.024310262897694557e-01;-3.899116056271290653e-01;-4.566277383212178666e-03;3.323872077314687055e-03;5.994569431512910551e-01;-2.468605935978275083e-09;3.198348366269272956e-09;5.673462372570402257e-03;1.531117248754669188e-02;-2.554454786514064485e-09;3.112500600404197608e-09;1.209464845653265667e-02;2.173235857158851286e-02;1.689035469937399503e+00;1.693851359500430753e+00;5.030243686966716385e-12;-1.323808515553080000e-11;3.775876403355680132e-10;4.054252860777641951e-05;-6.817078847710315511e-10;9.516317218502207478e-03;5.481164060045001785e-02;-3.382886829446038135e+00;9.556860051230228748e-03;-1.137093089902794889e-03;-9.637704448061227853e-04;1.974514743081051682e-03;2.295265693663794959e-02;2.564015526809532153e-02;3.509917296166414902e-02;7.786496608213344661e-03;-1.172364027238792517e-02;-9.462247513114072084e-03;-4.566277383212178666e-03;3.323872077314687055e-03;5.994569431512910551e-01;3.668575524845684166e-01;-4.175168222446213884e-01;1.363028550040174258e-01;2.177913607290963005e-01;2.661713588422835453e-01;7.818705901806712044e-02;1.555624731653232617e-01;-9.688910944763437505e-02;-9.024310262897694557e-01;3.899116056271290653e-01;4.566277383212178666e-03;-3.323872077314687055e-03;5.430568487089226792e-04;-2.295265693663794959e-02;-2.564015526809532153e-02;-3.509917296166414902e-02;-7.786496608213344661e-03;1.172364027238792517e-02;9.462247513114072084e-03;4.566277383212178666e-03;-3.323872077314687055e-03;5.430568487089226792e-04
2.830000000000013216e+01;-3.878523994126215069e-01;3.905577084329606152e-01;-1.431613737201729297e-01;-2.033761662890743449e-01;-2.788362295248426048e-01;-7.137340463389696410e-02;-1.516831932878018041e-01;1.019928625004892786e-01;8.905694366308016807e-01;-4.165041937508769943e-01;-4.178506309002422842e-03;3.086369250353642596e-03;6.009993077453192889e-01;-3.544090144802505702e-09;2.514591389545965822e-09;1.694663340531988097e-02;1.161054915945005858e-02;-2.529739869328774400e-09;3.528941666747002858e-09;1.583271122848856766e-02;1.049662698261875395e-02;1.692507433113010773e+00;1.691671991480387272e+00;-1.382167887523425542e-10;1.361560452692389234e-10;5.934656330419895397e-04;-2.414090528673628159e-10;-6.940547520510175534e-10;1.123160878837198978e-02;5.488652080617422574e-02;-3.384179424595458840e+00;1.063814360797570024e-02;-1.419009042825333930e-03;5.336090304551351516e-04;-3.425313375132743587e-04;2.355420024761795128e-02;2.467609664258074709e-02;3.508910339014872926e-02;8.608951263572139911e-03;-1.019215866800798898e-02;-9.214528922951319145e-03;-4.178506309002422842e-03;3.086369250353642596e-03;6.009993077453192889e-01;3.878523994126215069e-01;-3.905577084329606152e-01;1.431613737201729297e-01;2.033761662890743449e-01;2.788362295248426048e-01;7.137340463389696410e-02;1.516831932878018041e-01;-1.019928625004892786e-01;-8.905694366308016807e-01;4.165041937508769943e-01;4.178506309002422842e-03;-3.086369250353642596e-03;-9.993077453193111026e-04;-2.355420024761795128e-02;-2.467609664258074709e-02;-3.508910339014872926e-02;-8.608951263572139911e-03;1.019215866800798898e-02;9.214528922951319145e-03;4.178506309002422842e-03;-3.086369250353642596e-03;-9.993077453193111026e-04
2.840000000000013358e+01;-4.067017497849318430e-01;3.629259634887589403e-01;-1.495030853856633424e-01;-1.878472372948729041e-01;-2.911110039238376523e-01;-6.494320881598843187e-02;-1.485129186954117775e-01;1.064849356175738004e-01;8.778490847970390476e-01;-4.427028978763206113e-01;-4.539394865918608066e-03;4.144133525599969295e-03;6.012468692779260326e-01;3.595923297287812439e-09;-2.371930339452917593e-09;5.142998127297818307e-03;1.471455159975777055e-02;2.511549419614930859e-09;-3.456304216483700223e-09;1.222533565594087490e-02;2.179688912834309988e-02;1.691529329086988831e+00;1.696841082233427445e+00;1.436106886479834539e-10;-1.502949183408930866e-10;-3.037404028547761017e-09;7.493128383438700003e-03;2.545950913564562799e-09;4.939528747859808257e-03;5.387977423210139893e-02;-3.388370411327100484e+00;1.243265762275162258e-02;3.064326262720600187e-04;-9.571559440284725878e-04;2.177819076748105376e-03;2.479355710403363666e-02;2.418163166187337065e-02;3.478488076605887325e-02;9.296514206525191559e-03;-9.811422969059846455e-03;-9.475479414950499502e-03;-4.539394865918608066e-03;4.144133525599969295e-03;6.012468692779260326e-01;4.067017497849318430e-01;-3.629259634887589403e-01;1.495030853856633424e-01;1.878472372948729041e-01;2.911110039238376523e-01;6.494320881598843187e-02;1.485129186954117775e-01;-1.064849356175738004e-01;-8.778490847970390476e-01;4.427028978763206113e-01;4.539394865918608066e-03;-4.144133525599969295e-03;-1.246869277926054842e-03;-2.479355710403363666e-02;-2.418163166187337065e-02;-3.478488076605887325e-02;-9.296514206525191559e-03;9.811422969059846455e-03;9.475479414950499502e-03;4.539394865918608066e-03;-4.144133525599969295e-03;-1.246869277926054842e-03
2.850000000000013500e+01;-4.244679196217737149e-01;3.333892607104752548e-01;-1.547517806285956254e-01;-1.725391564530804056e-01;-3.021498727157893582e-01;-5.794160858707346484e-02;-1.445893762815934902e-01;1.109005806031141822e-01;8.645466465453953697e-01;-4.683525055292254158e-01;-4.220480005460222964e-03;4.564396936814605135e-03;6.022352132437269745e-01;1.943532631875523461e-03;-1.022018793836536204e-09;-1.290920215987803734e-09;1.574622526691556515e-02;1.160782800348281978e-09;-1.152159154962571049e-09;8.448861743459165977e-03;2.613861964200418428e-02;1.690578662471854621e+00;1.698372958253170584e+00;2.243673203205352601e-11;-2.336535793503281602e-11;2.921717572493273171e-10;6.771050930978793868e-03;-4.810835549274940762e-10;6.128484228907027896e-03;4.839017374297832630e-02;-3.388951620725953795e+00;1.289953534879761943e-02;7.710791145797440840e-05;-1.768976021160853897e-03;3.195661305724739609e-03;2.562182838488680225e-02;2.280246466141389039e-02;3.459720283755246539e-02;9.372037681133871256e-03;-8.873669460778887963e-03;-9.294118485313328237e-03;-4.220480005460222964e-03;4.564396936814605135e-03;6.022352132437269745e-01;4.244679196217737149e-01;-3.333892607104752548e-01;1.547517806285956254e-01;1.725391564530804056e-01;3.021498727157893582e-01;5.794160858707346484e-02;1.445893762815934902e-01;-1.109005806031141822e-01;-8.645466465453953697e-01;4.683525055292254158e-01;4.220480005460222964e-03;-4.564396936814605135e-03;-2.235213243726996701e-03;-2.562182838488680225e-02;-2.280246466141389039e-02;-3.459720283755246539e-02;-9.372037681133871256e-03;8.873669460778887963e-03;9.294118485313328237e-03;4.220480005460222964e-03;-4.564396936814605135e-03;-2.235213243726996701e-03
2.860000000000013642e+01;-4.406986347513161539e-01;3.029495660918052335e-01;-1.596070473656290845e-01;-1.556858886002625564e-01;-3.122817709408208242e-01;-5.067487298470167711e-02;-1.403373785914607541e-01;1.149770842916996300e-01;8.502545593401764634e-01;-4.941182799483322952e-01;-3.791588475868144618e-03;4.256404275025101741e-03;6.039913863406721761e-01;-4.594085543199378054e-09;4.823831324980659160e-09;1.208287365836962189e-02;5.327327530071380643e-03;-4.156384355827761433e-09;5.261533629123112415e-09;1.823753756804999404e-02;1.148199143989287775e-02;1.693600191742145489e+00;1.698216189674490950e+00;-6.371955766435090732e-11;5.915228287722828008e-11;-1.256840337224953429e-09;9.877215769284006242e-03;4.203198710514882568e-10;5.089704117482349820e-03;4.712972886148882046e-02;-3.391816381421203452e+00;1.496692072328682267e-02;5.745015994754237767e-04;6.755555546145105596e-04;1.892559036144408902e-03;2.688323766975875273e-02;2.213082129009136256e-02;3.379926543613931411e-02;1.017283128736104492e-02;-7.431437815637653710e-03;-9.025988925592490220e-03;-3.791588475868144618e-03;4.256404275025101741e-03;6.039913863406721761e-01;4.406986347513161539e-01;-3.029495660918052335e-01;1.596070473656290845e-01;1.556858886002625564e-01;3.122817709408208242e-01;5.067487298470167711e-02;1.403373785914607541e-01;-1.149770842916996300e-01;-8.502545593401764634e-01;4.941182799483322952e-01;3.791588475868144618e-03;-4.256404275025101741e-03;-3.991386340672198330e-03;-2.688323766975875273e-02;-2.213082129009136256e-02;-3.379926543613931411e-02;-1.017283128736104492e-02;7.431437815637653710e-03;9.025988925592490220e-03;3.791588475868144618e-03;-4.256404275025101741e-03;-3.991386340672198330e-03
2.870000000000013785e+01;-4.545448387230274223e-01;2.712612992021878888e-01;-1.633785422419668509e-01;-1.386425992444558497e-01;-3.215818722775672378e-01;-4.358158990125430426e-02;-1.359292035663070275e-01;1.196255032090015880e-01;8.353630529956724837e-01;-5.190198072227801829e-01;-3.346154452265240071e-03;4.504767301877700587e-03;6.051189833671902774e-01;-2.781059119531399824e-09;8.314492345957500211e-03;1.617764702692346679e-02;-3.065336662687236111e-09;-3.266826763906525899e-09;2.579572068907659543e-09;2.908989095502020200e-02;4.597751582319423332e-03;1.692520309481226892e+00;1.702204492427299654e+00;7.057845601966655900e-11;-7.521683701567207681e-11;-1.403360604115258068e-09;1.334549114388801014e-02;1.277032139043239894e-10;4.774100224372954983e-03;4.155079762128274790e-02;-3.394724801913165280e+00;1.811959264391835300e-02;1.028567094069464654e-03;2.449214521918817965e-03;3.970515137616814627e-03;2.845211885732995549e-02;2.090461090077438966e-02;3.393705336885016743e-02;1.061512907202533107e-02;-6.648186336911388050e-03;-9.348482510356498354e-03;-3.346154452265240071e-03;4.504767301877700587e-03;6.051189833671902774e-01;4.545448387230274223e-01;-2.712612992021878888e-01;1.633785422419668509e-01;1.386425992444558497e-01;3.215818722775672378e-01;4.358158990125430426e-02;1.359292035663070275e-01;-1.196255032090015880e-01;-8.353630529956724837e-01;5.190198072227801829e-01;3.346154452265240071e-03;-4.504767301877700587e-03;-5.118983367190299560e-03;-2.845211885732995549e-02;-2.090461090077438966e-02;-3.393705336885016743e-02;-1.061512907202533107e-02;6.648186336911388050e-03;9.348482510356498354e-03;3.346154452265240071e-03;-4.504767301877700587e-03;-5.118983367190299560e-03
2.880000000000013927e+01;-4.666070547696585802e-01;2.391995957934273942e-01;-1.667731596876868283e-01;-1.214543904313702405e-01;-3.293319433006501873e-01;-3.579254251565941458e-02;-1.319948828954463360e-01;1.244238531495802380e-01;8.193913096896923154e-01;-5.437774703514661745e-01;-1.964377083959718742e-03;5.402856793467777745e-03;6.068559724055970772e-01;6.377897269889694749e-09;-4.706658854723858084e-09;2.785424067751940229e-03;1.188153302857341068e-02;6.803287008851511112e-09;-4.281273888126235944e-09;7.780554807436943984e-03;1.687666376788406891e-02;1.695604203900911156e+00;1.699350551955605360e+00;-6.863682812438807234e-11;6.827003517479609898e-11;4.403543493083493899e-09;1.686359833836626821e-04;-4.885669194483809908e-09;1.684857874959034760e-02;3.932417147839482874e-02;-3.394954755856883111e+00;1.701721521509971108e-02;-2.001594246650324500e-03;-9.096120045192807469e-04;1.536002587987361778e-03;3.008648884742093355e-02;2.065241118049684910e-02;3.430052955895240840e-02;1.020843523975328848e-02;-4.908309098917096325e-03;-8.410559064297037923e-03;-1.964377083959718742e-03;5.402856793467777745e-03;6.068559724055970772e-01;4.666070547696585802e-01;-2.391995957934273942e-01;1.667731596876868283e-01;1.214543904313702405e-01;3.293319433006501873e-01;3.579254251565941458e-02;1.319948828954463360e-01;-1.244238531495802380e-01;-8.193913096896923154e-01;5.437774703514661745e-01;1.964377083959718742e-03;-5.402856793467777745e-03;-6.855972405597099417e-03;-3.008648884742093355e-02;-2.065241118049684910e-02;-3.430052955895240840e-02;-1.020843523975328848e-02;4.908309098917096325e-03;8.410559064297037923e-03;1.964377083959718742e-03;-5.402856793467777745e-03;-6.855972405597099417e-03
2.890000000000014069e+01;-4.777116891700888823e-01;2.065624903663303147e-01;-1.698064633734732987e-01;-1.031329883929554270e-01;-3.360889607147424241e-01;-2.812210835772991149e-02;-1.281656827574570723e-01;1.287667700340604793e-01;8.027499402585155375e-01;-5.679658529465129169e-01;-2.677074567113265843e-03;5.218542388754689523e-03;6.076061670592647346e-01;-7.837328126090171404e-10;1.884571336470580810e-09;3.184449688293042573e-03;5.685937462970366320e-03;-1.404242651903929391e-09;1.264061494677711219e-09;1.278903927412123123e-02;1.529052704879855021e-02;1.694911346203499036e+00;1.702114788392870004e+00;8.226785763166488242e-11;-8.557251591313025451e-11;-3.049297478751657224e-09;7.539890936866054834e-03;2.894950771480137274e-09;9.693975726415010249e-03;3.694995251352582721e-02;-3.397026134599673952e+00;1.723386681762777151e-02;-2.584894614360846391e-04;-2.501485106373173197e-04;2.953411461670163440e-03;3.088909037134890401e-02;2.041213293376614724e-02;3.408387028154444276e-02;1.062711791518555771e-02;-3.942646326850096639e-03;-8.647539245022494575e-03;-2.677074567113265843e-03;5.218542388754689523e-03;6.076061670592647346e-01;4.777116891700888823e-01;-2.065624903663303147e-01;1.698064633734732987e-01;1.031329883929554270e-01;3.360889607147424241e-01;2.812210835772991149e-02;1.281656827574570723e-01;-1.287667700340604793e-01;-8.027499402585155375e-01;5.679658529465129169e-01;2.677074567113265843e-03;-5.218542388754689523e-03;-7.606167059264756780e-03;-3.088909037134890401e-02;-2.041213293376614724e-02;-3.408387028154444276e-02;-1.062711791518555771e-02;3.942646326850096639e-03;8.647539245022494575e-03;2.677074567113265843e-03;-5.218542388754689523e-03;-7.606167059264756780e-03
2.900000000000014211e+01;-4.868475069604337735e-01;1.726458241025569662e-01;-1.714308804817750997e-01;-8.509584015788224098e-02;-3.416764866409580104e-01;-2.000762578850782611e-02;-1.242024484519607952e-01;1.332587278357308391e-01;7.856083377648361843e-01;-5.912997572200682228e-01;-2.136786707378691974e-03;5.124900763882156256e-03;6.090443418645496987e-01;7.864260390628659281e-03;-2.441984034868875911e-09;-3.095905451243000285e-09;1.027127120706252880e-02;2.887374408119007135e-09;-2.650516904108266036e-09;5.155596145112430889e-03;2.329112774268778802e-02;1.694055687314221403e+00;1.703820579715940919e+00;3.178806097268977857e-11;-3.314302695218733600e-11;2.070327461742268831e-03;-1.265293900034180430e-09;-2.973002130130875842e-09;1.704149154883232223e-02;3.085373381345516905e-02;-3.397876267031517017e+00;1.497116579479828256e-02;-2.293418789864474366e-03;-1.813553713552367233e-03;4.003605940610138747e-03;3.164665868264238124e-02;1.916583733509061305e-02;3.473815341112729271e-02;1.046006688637647619e-02;-2.633733611597299795e-03;-7.924836698729094756e-03;-2.136786707378691974e-03;5.124900763882156256e-03;6.090443418645496987e-01;4.868475069604337735e-01;-1.726458241025569662e-01;1.714308804817750997e-01;8.509584015788224098e-02;3.416764866409580104e-01;2.000762578850782611e-02;1.242024484519607952e-01;-1.332587278357308391e-01;-7.856083377648361843e-01;5.912997572200682228e-01;2.136786707378691974e-03;-5.124900763882156256e-03;-9.044341864549720889e-03;-3.164665868264238124e-02;-1.916583733509061305e-02;-3.473815341112729271e-02;-1.046006688637647619e-02;2.633733611597299795e-03;7.924836698729094756e-03;2.136786707378691974e-03;-5.124900763882156256e-03;-9.044341864549720889e-03
2.910000000000014353e+01;-4.938551174447898262e-01;1.389753531310130852e-01;-1.721353043870054444e-01;-6.604098280915234043e-02;-3.457428764706000357e-01;-1.216263268707383320e-02;-1.199292567095011086e-01;1.373613496355544361e-01;7.674170270467275401e-01;-6.146705943919616999e-01;-2.695730554509510705e-03;5.038266850785602137e-03;6.114711423156478087e-01;1.067998552281874004e-03;-4.956179605973609923e-10;1.329326070585795938e-09;1.575462950729795281e-02;7.958983770683352029e-05;9.264272722858476689e-10;-9.270377258217946685e-11;1.674303822223234539e-02;1.699635415678414141e+00;1.700376722214614444e+00;-1.972383907422981783e-10;1.938316301038822415e-10;-7.464963208288091268e-10;2.331520844522842837e-03;1.836852374805073702e-09;1.250187258402428968e-02;3.135008014535457799e-02;-3.400012137896435416e+00;1.483339233819107837e-02;-1.220441898738330129e-03;-1.682262722604369910e-03;3.039353033138236793e-04;3.303728486877288706e-02;1.940137163086112781e-02;3.519157764431224411e-02;1.079985613598775929e-02;-3.447761632726087377e-04;-8.237566044636910473e-03;-2.695730554509510705e-03;5.038266850785602137e-03;6.114711423156478087e-01;4.938551174447898262e-01;-1.389753531310130852e-01;1.721353043870054444e-01;6.604098280915234043e-02;3.457428764706000357e-01;1.216263268707383320e-02;1.199292567095011086e-01;-1.373613496355544361e-01;-7.674170270467275401e-01;6.146705943919616999e-01;2.695730554509510705e-03;-5.038266850785602137e-03;-1.147114231564783093e-02;-3.303728486877288706e-02;-1.940137163086112781e-02;-3.519157764431224411e-02;-1.079985613598775929e-02;3.447761632726087377e-04;8.237566044636910473e-03;2.695730554509510705e-03;-5.038266850785602137e-03;-1.147114231564783093e-02
2.920000000000014495e+01;-4.991502946482000436e-01;1.046487154539254977e-01;-1.729145552158365962e-01;-4.748790167853311067e-02;-3.493687539161409172e-01;-3.987368370873748194e-03;-1.154574606869904763e-01;1.413081850773877379e-01;7.487069235878042184e-01;-6.372907610922450283e-01;-2.742257168045146055e-03;5.186232959177276489e-03;6.115966003405373108e-01;1.529756070533629456e-02;-8.475736992782262281e-10;-4.183973046289424231e-09;1.385601680808395270e-02;2.380148734270709672e-03;-2.442695618930438285e-09;-2.588851119795628315e-09;2.677342877918946484e-02;1.694693635594486159e+00;1.704381694572816075e+00;2.166832700568120398e-10;-2.151898486940246173e-10;-1.003019541367256227e-10;2.579406348262214006e-03;5.029359518144134086e-10;1.125891439186681338e-02;2.295173266511156898e-02;-3.399075330165808762e+00;1.383832033749502963e-02;-1.041540892844003028e-03;-2.915358254498695394e-03;3.972104602808057550e-03;3.421651200108544177e-02;1.912500867545101346e-02;3.469932154580362971e-02;1.007681446028418915e-02;-1.678856044075582865e-04;-8.024459568368719556e-03;-2.742257168045146055e-03;5.186232959177276489e-03;6.115966003405373108e-01;4.991502946482000436e-01;-1.046487154539254977e-01;1.729145552158365962e-01;4.748790167853311067e-02;3.493687539161409172e-01;3.987368370873748194e-03;1.154574606869904763e-01;-1.413081850773877379e-01;-7.487069235878042184e-01;6.372907610922450283e-01;2.742257168045146055e-03;-5.186232959177276489e-03;-1.159660034053733302e-02;-3.421651200108544177e-02;-1.912500867545101346e-02;-3.469932154580362971e-02;-1.007681446028418915e-02;1.678856044075582865e-04;8.024459568368719556e-03;2.742257168045146055e-03;-5.186232959177276489e-03;-1.159660034053733302e-02
2.930000000000014637e+01;-5.025814933079754132e-01;7.053627585138325107e-02;-1.723736514974505141e-01;-2.848426840590451148e-02;-3.517281025220553858e-01;4.321960518006063949e-03;-1.109789296991370577e-01;1.453886969554155917e-01;7.291730556609685721e-01;-6.594334377770710853e-01;-2.904249500011796964e-03;4.783786232107662892e-03;6.140381440916314881e-01;1.457729799179223809e-02;-6.587571626123607331e-10;-8.317091035031832421e-10;1.825990535610227603e-02;9.979365702810856845e-03;4.611827282807080079e-10;-1.951648998369900880e-09;2.285783764508366595e-02;1.697738191336561675e+00;1.701186640553297602e+00;-1.513457913811104711e-10;1.515859286630953715e-10;8.205435671779895078e-10;3.084059759789245080e-04;-1.744177392656156278e-10;1.168997125726306020e-02;1.656107672079917478e-02;-3.398924831889619469e+00;1.199837658711615587e-02;-1.365787953149452845e-03;-3.283720483836078362e-03;1.413863882812366191e-03;3.527268823190876645e-02;1.959916018110546138e-02;3.502997992600873078e-02;9.656756913365635575e-03;1.358682052784776495e-03;-7.872076545353091231e-03;-2.904249500011796964e-03;4.783786232107662892e-03;6.140381440916314881e-01;5.025814933079754132e-01;-7.053627585138325107e-02;1.723736514974505141e-01;2.848426840590451148e-02;3.517281025220553858e-01;-4.321960518006063949e-03;1.109789296991370577e-01;-1.453886969554155917e-01;-7.291730556609685721e-01;6.594334377770710853e-01;2.904249500011796964e-03;-4.783786232107662892e-03;-1.403814409163151034e-02;-3.527268823190876645e-02;-1.959916018110546138e-02;-3.502997992600873078e-02;-9.656756913365635575e-03;-1.358682052784776495e-03;7.872076545353091231e-03;2.904249500011796964e-03;-4.783786232107662892e-03;-1.403814409163151034e-02
2.940000000000014779e+01;-5.042645669960507115e-01;3.558937297826866158e-02;-1.707091616760955388e-01;-8.838758921305658878e-03;-3.523067712792836148e-01;1.166012818880867233e-02;-1.064571861254855339e-01;1.485501910488557786e-01;7.089621228879270376e-01;-6.811552074027151793e-01;-2.808743912412297022e-03;4.584810642346422507e-03;6.154153095359682357e-01;9.204931205148928625e-03;2.700123581942256683e-09;2.091442058216514271e-09;1.179009988330751574e-02;5.216758660591166996e-03;2.782207773855132986e-09;2.009357871858990406e-09;1.577827242786528431e-02;1.698088227334269451e+00;1.701079356742688287e+00;-1.129495429582432856e-11;1.090729530641282786e-11;-6.155379379302243815e-10;1.829651627927755646e-03;2.762840953137714168e-10;1.100716146474203620e-02;1.314668106390127870e-02;-3.399167584077345428e+00;1.283681343192363301e-02;-1.101301073399069651e-03;-2.099502629689080878e-03;1.226363035753158526e-03;3.635928314160064012e-02;1.943147463624030069e-02;3.511297431489807108e-02;9.325055257554823451e-03;2.823310515231380879e-03;-8.170758198003669204e-03;-2.808743912412297022e-03;4.584810642346422507e-03;6.154153095359682357e-01;5.042645669960507115e-01;-3.558937297826866158e-02;1.707091616760955388e-01;8.838758921305658878e-03;3.523067712792836148e-01;-1.166012818880867233e-02;1.064571861254855339e-01;-1.485501910488557786e-01;-7.089621228879270376e-01;6.811552074027151793e-01;2.808743912412297022e-03;-4.584810642346422507e-03;-1.541530953596825793e-02;-3.635928314160064012e-02;-1.943147463624030069e-02;-3.511297431489807108e-02;-9.325055257554823451e-03;-2.823310515231380879e-03;8.170758198003669204e-03;2.808743912412297022e-03;-4.584810642346422507e-03;-1.541530953596825793e-02
2.950000000000014921e+01;-5.038504608924531114e-01;6.478863523920372867e-04;-1.685679709240046342e-01;1.068891364009424277e-02;-3.519856047080140993e-01;1.915080575663595172e-02;-1.012850771701089420e-01;1.515174197780145837e-01;6.884471843713498851e-01;-7.020144435676651806e-01;-2.791925020992171332e-03;4.563989292639561088e-03;6.165630391115273223e-01;6.836531694352303810e-03;3.418260136707733788e-04;1.009508202002061639e-09;-2.448467176112906842e-09;-1.030543636086913051e-09;2.427451473565723807e-09;3.379058637086176237e-03;9.873764318742319149e-03;1.695896979274534644e+00;1.703558672022992493e+00;1.598566245924897438e-11;-1.644506332127089340e-11;-2.344065260973614878e-09;7.622790025394109506e-03;1.602920049549493965e-09;7.045696337042619238e-03;6.074462411938606581e-03;-3.399455651297986769e+00;1.466848710358193905e-02;6.925171624041604834e-05;-6.494702223183593335e-04;3.141294034988334483e-03;3.776228622253186007e-02;1.891386722485226962e-02;3.445902921565749399e-02;9.057916799343427444e-03;3.748395529861558995e-03;-8.502963252962316559e-03;-2.791925020992171332e-03;4.563989292639561088e-03;6.165630391115273223e-01;5.038504608924531114e-01;-6.478863523920372867e-04;1.685679709240046342e-01;-1.068891364009424277e-02;3.519856047080140993e-01;-1.915080575663595172e-02;1.012850771701089420e-01;-1.515174197780145837e-01;-6.884471843713498851e-01;7.020144435676651806e-01;2.791925020992171332e-03;-4.563989292639561088e-03;-1.656303911152734454e-02;-3.776228622253186007e-02;-1.891386722485226962e-02;-3.445902921565749399e-02;-9.057916799343427444e-03;-3.748395529861558995e-03;8.502963252962316559e-03;2.791925020992171332e-03;-4.563989292639561088e-03;-1.656303911152734454e-02
2.960000000000015064e+01;-5.015594530048163024e-01;-3.358055740986742171e-02;-1.657185779396219971e-01;3.039794729977291637e-02;-3.503098602118702720e-01;2.652671262557447160e-02;-9.604918978001254770e-02;1.545862309482973207e-01;6.667995940438189439e-01;-7.226727833029282788e-01;-2.124149807841837784e-03;4.546445518635843994e-03;6.178893869740883504e-01;-1.728212275475176873e-09;7.401225444077643573e-03;8.516408193382044587e-04;-3.093698465582997583e-09;-1.765681676434133862e-09;3.056234058938175331e-09;8.446712378398363308e-03;1.938461149623695804e-04;1.696599327497087861e+00;1.702295631166682144e+00;-7.714453798636526332e-13;1.667215074007980853e-12;1.030160022036195446e-11;7.597329881817719427e-03;-7.670455169158902272e-10;8.941380201227918517e-03;2.090971212582720153e-03;-3.398894958662874277e+00;1.653871083978955547e-02;-1.612861316108780258e-04;8.252871085339158648e-04;2.335484513208113677e-03;3.898457048960435323e-02;1.983709829106018036e-02;3.392282408977795316e-02;8.316142027936263004e-03;4.840705891541730033e-03;-8.712084151692566641e-03;-2.124149807841837784e-03;4.546445518635843994e-03;6.178893869740883504e-01;5.015594530048163024e-01;3.358055740986742171e-02;1.657185779396219971e-01;-3.039794729977291637e-02;3.503098602118702720e-01;-2.652671262557447160e-02;9.604918978001254770e-02;-1.545862309482973207e-01;-6.667995940438189439e-01;7.226727833029282788e-01;2.124149807841837784e-03;-4.546445518635843994e-03;-1.788938697408837264e-02;-3.898457048960435323e-02;-1.983709829106018036e-02;-3.392282408977795316e-02;-8.316142027936263004e-03;-4.840705891541730033e-03;8.712084151692566641e-03;2.124149807841837784e-03;-4.546445518635843994e-03;-1.788938697408837264e-02
2.970000000000015206e+01;-4.968922224007131794e-01;-6.776034675178940758e-02;-1.619981048722622663e-01;4.988243305430464791e-02;-3.469192683965311441e-01;3.400393243227056023e-02;-9.112399491150244280e-02;1.576318779328358954e-01;6.446307206676747947e-01;-7.424956852280089059e-01;-1.709725315497180294e-03;5.738842275968366290e-03;6.189645884185469571e-01;1.721060259493518291e-02;-4.325730663638734588e-09;-5.540519224005169702e-09;8.932072412922542615e-03;8.758497407749277555e-03;-5.670491493242532438e-09;-4.195758290984392107e-09;1.738417760012527305e-02;1.696687792065449729e+00;1.703026870955985483e+00;1.602590617271049336e-10;-1.615636959564021501e-10;1.169174479979973655e-09;4.707824579753762569e-03;-1.086782886415265262e-09;1.162726143140755362e-02;3.471502703079991370e-04;-3.399714663022739725e+00;1.633508592876972351e-02;-8.303326929133389347e-04;-2.614268487411597515e-03;2.599022696781527753e-03;4.045903016702767641e-02;2.037350917742680734e-02;3.392032581590043172e-02;7.530731703226614671e-03;6.195575431224342733e-03;-8.685430552259267023e-03;-1.709725315497180294e-03;5.738842275968366290e-03;6.189645884185469571e-01;4.968922224007131794e-01;6.776034675178940758e-02;1.619981048722622663e-01;-4.988243305430464791e-02;3.469192683965311441e-01;-3.400393243227056023e-02;9.112399491150244280e-02;-1.576318779328358954e-01;-6.446307206676747947e-01;7.424956852280089059e-01;1.709725315497180294e-03;-5.738842275968366290e-03;-1.896458841854697930e-02;-4.045903016702767641e-02;-2.037350917742680734e-02;-3.392032581590043172e-02;-7.530731703226614671e-03;-6.195575431224342733e-03;8.685430552259267023e-03;1.709725315497180294e-03;-5.738842275968366290e-03;-1.896458841854697930e-02
2.980000000000015348e+01;-4.902407532619019181e-01;-1.013609543279631736e-01;-1.572867836271686637e-01;6.944793010760243190e-02;-3.431840973347086154e-01;4.100102899696102254e-02;-8.588437353683393838e-02;1.603905787477966915e-01;6.221642650076923964e-01;-7.614527982603848111e-01;-1.888323224232533928e-03;5.100816764806336522e-03;6.209310990533754016e-01;3.763536206275810286e-03;1.119609973374883008e-02;3.735537138149747707e-09;-3.387114644619005379e-09;-3.365590865074718174e-09;6.068986725974134496e-04;6.825664856163807769e-03;-3.757029155526842355e-09;1.696246158036431195e+00;1.704188058833213004e+00;-3.866670859395443471e-11;3.752082030042743451e-11;-2.769963196213223821e-09;1.155353159410259754e-02;1.907661018166023124e-09;6.912656584404026569e-03;-8.740869799474044327e-03;-3.400434216870789950e+00;1.846618904080880169e-02;5.569055624787342795e-04;7.432570650753022321e-04;3.256179230901129484e-03;4.213618677369795895e-02;2.078661711836032877e-02;3.390092829093746540e-02;7.173299149629323856e-03;7.109563814597208431e-03;-9.388938195615335880e-03;-1.888323224232533928e-03;5.100816764806336522e-03;6.209310990533754016e-01;4.902407532619019181e-01;1.013609543279631736e-01;1.572867836271686637e-01;-6.944793010760243190e-02;3.431840973347086154e-01;-4.100102899696102254e-02;8.588437353683393838e-02;-1.603905787477966915e-01;-6.221642650076923964e-01;7.614527982603848111e-01;1.888323224232533928e-03;-5.100816764806336522e-03;-2.093109905337542376e-02;-4.213618677369795895e-02;-2.078661711836032877e-02;-3.390092829093746540e-02;-7.173299149629323856e-03;-7.109563814597208431e-03;9.388938195615335880e-03;1.888323224232533928e-03;-5.100816764806336522e-03;-2.093109905337542376e-02
2.990000000000015490e+01;-4.815680318139003435e-01;-1.345053794622177168e-01;-1.523809581585878481e-01;8.856600705100152460e-02;-3.382254224173505408e-01;4.847770112196558151e-02;-8.037047029211960569e-02;1.636347109466089467e-01;5.984790052286500517e-01;-7.801199581980765574e-01;-7.818142182282225268e-04;5.929288601952638349e-03;6.230251937926821748e-01;1.125375622250536674e-02;1.468032937679590848e-03;-2.481314950531350956e-09;2.472260535160057697e-09;7.111920975435681753e-03;-2.173348659717345740e-09;-2.780222567447368413e-09;2.673802309480236006e-03;1.697560932853602100e+00;1.700667309289078277e+00;-4.826325386006824144e-11;5.178478233921845433e-11;2.451548035844058728e-09;5.494758498700920597e-03;-2.767082299988321690e-09;1.375124341702670637e-02;-1.715990844206872687e-02;-3.398228242139158972e+00;1.924600223126189322e-02;-9.907788164347345900e-04;-9.785728238444202365e-04;1.273614257757738066e-03;4.358708145751971630e-02;2.216530086827878110e-02;3.353402674054678512e-02;5.765661188601445275e-03;7.894350624943258232e-03;-9.311052774987019220e-03;-7.818142182282225268e-04;5.929288601952638349e-03;6.230251937926821748e-01;4.815680318139003435e-01;1.345053794622177168e-01;1.523809581585878481e-01;-8.856600705100152460e-02;3.382254224173505408e-01;-4.847770112196558151e-02;8.037047029211960569e-02;-1.636347109466089467e-01;-5.984790052286500517e-01;7.801199581980765574e-01;7.818142182282225268e-04;-5.929288601952638349e-03;-2.302519379268219701e-02;-4.358708145751971630e-02;-2.216530086827878110e-02;-3.353402674054678512e-02;-5.765661188601445275e-03;-7.894350624943258232e-03;9.311052774987019220e-03;7.818142182282225268e-04;-5.929288601952638349e-03;-2.302519379268219701e-02

